Security in Automotive Networks: Lightweight Authentication and Authorization

With the increasing amount of interconnections between vehicles, the attack surface of internal vehicle networks is rising steeply. Although these networks are shielded against external attacks, they often do not have any internal security to protect against malicious components or adversaries who breach the network perimeter. To secure the in-vehicle network, all communicating components must be authenticated, and only authorized components should be allowed to send and receive messages. This is achieved using an authentication framework. Cryptography is widely used to authenticate communicating parties and provide secure communication channels (e.g., Internet communication). However, the real-time performance requirements of in-vehicle networks restrict the types of cryptographic algorithms and protocols that may be used. In particular, asymmetric cryptography is computationally infeasible during vehicle operation. In this work, we address the challenges of designing authentication protocols for automotive systems. We present Lightweight Authentication for Secure Automotive Networks (LASAN), a full lifecycle authentication approach. We describe the core LASAN protocols and show how they protect the internal vehicle network while complying with the real-time constraints and low computational resources of this domain. Unlike previous work, we also explain how this framework can be integrated into all aspects of the automotive lifecycle, including manufacturing, vehicle maintenance, and software updates. We evaluate LASAN in two different ways: First, we analyze the security properties of the protocols using established protocol verification techniques based on formal methods. Second, we evaluate the timing requirements of LASAN and compare these to other frameworks using a new highly modular discrete event simulator for in-vehicle networks, which we have developed for this evaluation.

==> results/CMAC.txt <==
byte	SW_CMAC1_ENC_MS	SW_CMAC1_DEC_MS	HW_CMAC1_ENC_MS	HW_CMAC1_DEC_MS	SW_CMAC16_ENC_MS	SW_CMAC16_DEC_MS	HW_CMAC16_ENC_MS	HW_CMAC16_DEC_MS
1	0.1971875	0.1985625	0.059125	0.062	0.272625	0.26	0.075375	0.0645625
2	0.1983125	0.1994375	0.0605	0.0621875	0.2729375	0.2603125	0.0761875	0.065375
3	0.199125	0.2001875	0.06075	0.063625	0.2734375	0.26175	0.0769375	0.0661875
4	0.1965	0.1975625	0.058875	0.060625	0.2714375	0.259125	0.0748125	0.0635
5	0.1985	0.19925	0.0598125	0.0624375	0.2725625	0.2603125	0.0763125	0.065
6	0.1991875	0.20025	0.060875	0.062875	0.2736875	0.261375	0.0774375	0.0660625
7	0.2	0.2010625	0.0616875	0.0636875	0.274875	0.26225	0.07825	0.066625
8	0.1969375	0.1980625	0.058625	0.0615	0.2716875	0.2596875	0.075125	0.0640625
9	0.198625	0.19975	0.0606875	0.0624375	0.2730625	0.2604375	0.076625	0.0655625
10	0.1995	0.2005625	0.0609375	0.0635	0.2741875	0.2621875	0.077125	0.066375
11	0.200125	0.2011875	0.06175	0.0643125	0.2749375	0.2629375	0.078	0.0675
12	0.197125	0.197875	0.059375	0.0608125	0.2711875	0.258875	0.075	0.0639375
13	0.1985	0.199875	0.06	0.06225	0.2733125	0.261	0.07625	0.0654375
14	0.1995	0.2005625	0.061375	0.063125	0.2741875	0.261875	0.0773125	0.066
15	0.200375	0.201125	0.061625	0.0645	0.2745625	0.262	0.078125	0.0668125
16	0.19425	0.1956875	0.056625	0.058375	0.2689375	0.256625	0.0725625	0.06125
17	0.279875	0.2816875	0.0731875	0.075375	0.3806875	0.3681875	0.0895	0.0785
18	0.28075	0.2825625	0.0743125	0.0761875	0.38125	0.369375	0.0905625	0.0793125
19	0.28225	0.283125	0.0745	0.0775625	0.38175	0.369875	0.0910625	0.079875
20	0.2800625	0.281	0.0724375	0.0745625	0.3799375	0.3674375	0.088625	0.07775
21	0.2811875	0.282375	0.0741875	0.0760625	0.381375	0.368875	0.090125	0.0791875
22	0.28175	0.28325	0.074375	0.0775	0.3819375	0.3700625	0.09075	0.08
23	0.2830625	0.2839375	0.0758125	0.0776875	0.3828125	0.370625	0.09175	0.0808125
24	0.28	0.280875	0.0724375	0.075125	0.3801875	0.3676875	0.0889375	0.0780625
25	0.280875	0.28275	0.0739375	0.07725	0.3814375	0.3695625	0.09075	0.0795
26	0.28225	0.2834375	0.075875	0.0771875	0.3818125	0.369625	0.09125	0.0803125
27	0.2833125	0.28425	0.0755625	0.0785625	0.383375	0.370875	0.0920625	0.081125
28	0.279375	0.2811875	0.072875	0.0746875	0.3801875	0.3676875	0.0888125	0.0779375
29	0.281	0.2821875	0.0738125	0.07625	0.3813125	0.3694375	0.090375	0.079375
30	0.2823125	0.2831875	0.074625	0.077625	0.382125	0.3699375	0.091125	0.0801875
31	0.2829375	0.2844375	0.076	0.077875	0.383125	0.3709375	0.0919375	0.08075
32	0.2763125	0.2778125	0.0691875	0.0715625	0.3766875	0.3648125	0.0851875	0.0745
33	0.362125	0.36375	0.0860625	0.0885625	0.4855	0.4768125	0.1023125	0.0914375
34	0.3628125	0.364125	0.086875	0.089375	0.4870625	0.4783125	0.1039375	0.092
35	0.363375	0.3653125	0.08775	0.0899375	0.4875	0.478875	0.104	0.0928125
36	0.361	0.3623125	0.08525	0.08775	0.4851875	0.4765	0.10125	0.0909375
37	0.3620625	0.3636875	0.08675	0.089	0.4865625	0.47775	0.10275	0.0925
38	0.3638125	0.3645	0.087875	0.090125	0.487875	0.477625	0.104125	0.0926875
39	0.364125	0.3660625	0.0884375	0.090625	0.4900625	0.4768125	0.1049375	0.0935
40	0.3615	0.3628125	0.085375	0.088375	0.489125	0.47375	0.1015625	0.0913125
41	0.3628125	0.3644375	0.087125	0.0895625	0.4904375	0.475125	0.1030625	0.09275
42	0.3639375	0.3655625	0.087875	0.0904375	0.4911875	0.47575	0.1044375	0.093
43	0.3650625	0.3658125	0.0886875	0.09125	0.491875	0.4765	0.1046875	0.0946875
44	0.361125	0.3624375	0.0856875	0.088	0.4888125	0.4734375	0.1014375	0.091125
45	0.36275	0.36375	0.087	0.08975	0.4899375	0.474875	0.1038125	0.0920625
46	0.3635	0.3654375	0.0878125	0.09025	0.4898125	0.4771875	0.1043125	0.092875
47	0.3646875	0.365375	0.0885625	0.0908125	0.4888125	0.4791875	0.1045625	0.094
48	0.3573125	0.359625	0.0820625	0.0845	0.4821875	0.4735	0.09825	0.087375
49	0.4435625	0.4453125	0.0998125	0.10125	0.594875	0.5831875	0.115125	0.104375
50	0.445	0.444875	0.0994375	0.1029375	0.5958125	0.5833125	0.1159375	0.1055
51	0.4453125	0.4461875	0.1008125	0.102875	0.5963125	0.5849375	0.1170625	0.106
52	0.4415625	0.4445	0.09775	0.1013125	0.594125	0.5819375	0.1143125	0.103875
53	0.44375	0.4466875	0.1001875	0.1019375	0.5955	0.5835625	0.1158125	0.105375
54	0.4455	0.44575	0.100125	0.103	0.5961875	0.5845	0.117	0.105875
55	0.4465	0.44675	0.1009375	0.1044375	0.597125	0.5848125	0.1174375	0.107
56	0.442625	0.44525	0.099	0.10075	0.594375	0.58275	0.1149375	0.103625
57	0.443875	0.4468125	0.099625	0.1025625	0.5964375	0.5839375	0.1164375	0.1054375
58	0.4459375	0.4465	0.1015	0.1030625	0.59625	0.584875	0.1169375	0.1061875
59	0.4465625	0.4465625	0.10125	0.1045	0.5974375	0.5855	0.11775	0.107
60	0.44225	0.4445625	0.09825	0.100625	0.5943125	0.582375	0.1145625	0.1038125
61	0.443375	0.446375	0.0995	0.103	0.596125	0.584	0.1163125	0.10525
62	0.445875	0.446375	0.10025	0.1031875	0.59625	0.58425	0.1168125	0.105875
63	0.4470625	0.4466875	0.102	0.10375	0.5968125	0.5854375	0.1179375	0.106875
64	0.439	0.44075	0.0945	0.09775	0.5911875	0.5789375	0.111375	0.1003125
65	0.5255625	0.5265625	0.1116875	0.1144375	0.702375	0.69025	0.1279375	0.117375
66	0.526625	0.5275	0.1125	0.1155625	0.70325	0.6914375	0.1290625	0.1184375
67	0.5275	0.5285	0.113625	0.1160625	0.704375	0.6921875	0.129875	0.1189375
68	0.5250625	0.5263125	0.1111875	0.113625	0.7015	0.6890625	0.1269375	0.1165
69	0.5264375	0.527375	0.112375	0.115125	0.7029375	0.6908125	0.1286875	0.1183125
70	0.5275625	0.5285625	0.1135	0.1159375	0.7039375	0.6918125	0.13	0.1185625
71	0.528	0.52925	0.1143125	0.11675	0.7045	0.693	0.13025	0.119625
72	0.525125	0.5266875	0.1111875	0.1139375	0.7019375	0.6898125	0.12775	0.1168125
73	0.5266875	0.5283125	0.1126875	0.1154375	0.70375	0.6915625	0.12925	0.1183125
74	0.527	0.529125	0.1138125	0.11625	0.7043125	0.6921875	0.1298125	0.1194375
75	0.52825	0.5304375	0.1143125	0.117125	0.7051875	0.693375	0.1311875	0.1199375
76	0.5246875	0.5265625	0.1113125	0.1141875	0.7018125	0.69025	0.1273125	0.1170625
77	0.5263125	0.5284375	0.112375	0.1153125	0.7035625	0.6914375	0.1288125	0.1181875
78	0.5271875	0.529	0.113375	0.1161875	0.7045	0.6920625	0.1299375	0.119
79	0.5278125	0.53	0.1141875	0.1169375	0.7048125	0.6933125	0.1304375	0.1198125
80	0.52125	0.5231875	0.107375	0.1106875	0.6984375	0.6863125	0.1241875	0.11325
81	0.6069375	0.608625	0.1245	0.1274375	0.8104375	0.7975	0.1410625	0.13025
82	0.607875	0.609625	0.125625	0.127875	0.8101875	0.7994375	0.1413125	0.131375
83	0.608375	0.6100625	0.126125	0.129	0.8118125	0.7993125	0.142375	0.13225
84	0.6064375	0.60775	0.124	0.126625	0.8083125	0.797875	0.1403125	0.1294375
85	0.60775	0.6095	0.1255	0.1280625	0.8113125	0.7984375	0.1420625	0.130625
86	0.60875	0.6105	0.1263125	0.12925	0.8105	0.8	0.14225	0.1320625
87	0.609625	0.61125	0.127125	0.13	0.813	0.800125	0.1428125	0.1329375
88	0.6068125	0.6084375	0.1240625	0.126875	0.8095	0.7986875	0.1405625	0.12975
89	0.60825	0.609625	0.1255	0.128375	0.8115	0.7989375	0.142375	0.131
90	0.609	0.610625	0.1263125	0.1295	0.811	0.8005625	0.1423125	0.1324375
91	0.6096875	0.6114375	0.1273125	0.1303125	0.8126875	0.79975	0.143375	0.1329375
92	0.6065625	0.60825	0.12425	0.127125	0.8085	0.798	0.1404375	0.129375
93	0.6080625	0.6096875	0.125375	0.1285625	0.811125	0.79825	0.14225	0.130875
94	0.608875	0.610375	0.1261875	0.1290625	0.8111875	0.8004375	0.1421875	0.13225
95	0.60975	0.6114375	0.1270625	0.129875	0.8129375	0.8003125	0.14325	0.1330625
96	0.6031875	0.6039375	0.12075	0.123625	0.8053125	0.7945	0.137	0.1261875
97	0.6886875	0.6905	0.13825	0.1400625	0.9164375	0.9055	0.15325	0.1438125
98	0.6899375	0.691125	0.137875	0.1420625	0.9171875	0.905875	0.154125	0.144625
99	0.69	0.691875	0.139875	0.1416875	0.917875	0.906625	0.1551875	0.1454375
100	0.6874375	0.689875	0.1361875	0.1399375	0.9159375	0.904375	0.15275	0.1426875
101	0.6890625	0.690875	0.138625	0.14075	0.91725	0.9056875	0.15425	0.1441875
102	0.6901875	0.69175	0.1385625	0.142125	0.9185	0.906625	0.155375	0.14475
103	0.6906875	0.6929375	0.1405625	0.1423125	0.91875	0.9075625	0.1568125	0.14525
104	0.6884375	0.69025	0.1365625	0.140125	0.9160625	0.904875	0.154	0.1424375
105	0.689875	0.691375	0.1383125	0.141625	0.9174375	0.9064375	0.1551875	0.1441875
106	0.6905	0.692375	0.138875	0.1418125	0.9185625	0.907	0.155125	0.1453125
107	0.691	0.6931875	0.140875	0.142625	0.919375	0.90725	0.1559375	0.1461875
108	0.6881875	0.69	0.1364375	0.1400625	0.916	0.9044375	0.1526875	0.1429375
109	0.68975	0.69125	0.1381875	0.1415	0.917625	0.90575	0.1544375	0.1446875
110	0.69025	0.692375	0.13875	0.14175	0.9185625	0.9073125	0.1555625	0.1451875
111	0.6909375	0.693	0.140125	0.1425	0.9198125	0.9079375	0.1566875	0.1454375
112	0.68525	0.6864375	0.1335625	0.1359375	0.9124375	0.9011875	0.1504375	0.1388125
113	0.769625	0.7715625	0.1504375	0.1533125	1.0240625	1.0126875	0.167	0.156125
114	0.7711875	0.7728125	0.15125	0.15375	1.024875	1.0134375	0.1675	0.157
115	0.7719375	0.7738125	0.1514375	0.1549375	1.0255625	1.0141875	0.1680625	0.1578125
116	0.7696875	0.771375	0.149375	0.1525	1.023	1.011625	0.1655625	0.1559375
117	0.771125	0.7730625	0.1514375	0.1539375	1.0244375	1.013125	0.1670625	0.157125
118	0.771375	0.7740625	0.1519375	0.1550625	1.0251875	1.0138125	0.167875	0.1579375
119	0.773125	0.775125	0.1524375	0.155875	1.026125	1.0150625	0.1686875	0.15875
120	0.76975	0.772	0.15025	0.1525	1.0233125	1.0119375	0.165875	0.1559375
121	0.7715625	0.7735	0.1514375	0.1545625	1.0250625	1.0136875	0.1676875	0.1574375
122	0.771375	0.774	0.1519375	0.1554375	1.0256875	1.0143125	0.1685	0.15825
123	0.7730625	0.775	0.152875	0.1561875	1.0263125	1.015	0.1693125	0.1590625
124	0.769875	0.7718125	0.1495	0.1526875	1.0235625	1.0121875	0.1660625	0.1558125
125	0.7715	0.773125	0.151	0.1544375	1.0248125	1.0136875	0.1673125	0.1573125
126	0.7715625	0.7738125	0.152125	0.155	1.02575	1.0143125	0.1680625	0.158125
127	0.7729375	0.7745625	0.1526875	0.1560625	1.0268125	1.015375	0.1691875	0.1589375
128	0.7664375	0.7680625	0.1458125	0.1498125	1.0201875	1.00875	0.162625	0.152125
129	0.8515	0.85425	0.16325	0.1665	1.1309375	1.1196875	0.1795	0.169375
130	0.852125	0.854875	0.1640625	0.167	1.131625	1.120625	0.1803125	0.1701875
131	0.8533125	0.8556875	0.164875	0.1678125	1.1323125	1.121125	0.181125	0.1713125
132	0.8510625	0.85375	0.1624375	0.165375	1.1300625	1.1188125	0.1786875	0.1685625
133	0.8523125	0.85475	0.163625	0.1671875	1.1315625	1.1205625	0.1801875	0.1700625
134	0.8535	0.855875	0.16475	0.168	1.132375	1.1213125	0.181	0.170875
135	0.853875	0.8565625	0.16525	0.1685625	1.1330625	1.1218125	0.1815	0.1716875
136	0.8514375	0.8538125	0.1630625	0.1656875	1.1304375	1.1194375	0.1790625	0.168625
137	0.8533125	0.8550625	0.16425	0.1671875	1.1319375	1.120875	0.1805	0.170125
138	0.853875	0.8559375	0.1649375	0.168	1.1326875	1.121375	0.1813125	0.1711875
139	0.8543125	0.8566875	0.1655625	0.1694375	1.133625	1.1223125	0.1824375	0.17175
140	0.851375	0.8534375	0.1623125	0.16575	1.1299375	1.118625	0.178875	0.1688125
141	0.852875	0.8546875	0.1638125	0.167375	1.13175	1.120375	0.180375	0.17025
142	0.8540625	0.8558125	0.165	0.16825	1.1328125	1.12125	0.1811875	0.171375
143	0.8543125	0.856375	0.166125	0.169	1.1335	1.1223125	0.1821875	0.171875
144	0.8485	0.849625	0.1591875	0.1625	1.1270625	1.1154375	0.1754375	0.1653125
145	0.9335	0.9356875	0.1760625	0.1794375	1.2375	1.227875	0.1926875	0.182375
146	0.9349375	0.9370625	0.1769375	0.18	1.239375	1.2281875	0.1934375	0.1831875
147	0.9355625	0.9378125	0.177375	0.1810625	1.2405625	1.2278125	0.1939375	0.18425
148	0.933	0.9351875	0.1755625	0.178625	1.2380625	1.2254375	0.1915	0.1815
149	0.9345625	0.936875	0.17675	0.180125	1.238875	1.228	0.193	0.1826875
150	0.9351875	0.9376875	0.1775625	0.1809375	1.238875	1.2293125	0.1935	0.1835
151	0.936375	0.93825	0.178375	0.18175	1.24025	1.229375	0.1943125	0.184625
152	0.933125	0.9353125	0.1755625	0.1789375	1.2381875	1.2258125	0.1915	0.1818125
153	0.935	0.9371875	0.1770625	0.1808125	1.240375	1.227375	0.193625	0.1833125
154	0.93575	0.9379375	0.177875	0.18125	1.239625	1.22875	0.194375	0.183875
155	0.9364375	0.938625	0.178125	0.1820625	1.240375	1.2306875	0.1955625	0.184625
156	0.9330625	0.93525	0.1754375	0.179125	1.2375625	1.227	0.192	0.18175
157	0.9345	0.936625	0.1769375	0.1803125	1.2396875	1.227625	0.1931875	0.182875
158	0.9353125	0.9375	0.1774375	0.181125	1.2405625	1.2278125	0.1940625	0.1838125
159	0.9361875	0.938375	0.1785625	0.1819375	1.2406875	1.2300625	0.1945	0.1845
160	0.929625	0.9318125	0.172	0.175375	1.2335	1.2238125	0.18825	0.1783125
161	1.0150625	1.0174375	0.1891875	0.1924375	1.3450625	1.33375	0.205125	0.1955625
162	1.0160625	1.0185	0.1896875	0.1929375	1.346	1.3349375	0.20625	0.1960625
163	1.0169375	1.019625	0.19025	0.1940625	1.3463125	1.335625	0.20675	0.1966875
164	1.014625	1.017	0.1880625	0.1915625	1.3445	1.3335625	0.2043125	0.19475
165	1.0161875	1.01825	0.1895625	0.1930625	1.345875	1.3344375	0.206125	0.19575
166	1.0173125	1.019375	0.190375	0.1939375	1.3466875	1.3353125	0.2066875	0.1970625
167	1.017625	1.0199375	0.1911875	0.1940625	1.347875	1.336875	0.2074375	0.197625
168	1.015	1.0175625	0.1880625	0.1925	1.3445	1.3334375	0.204625	0.1948125
169	1.0166875	1.0189375	0.1895625	0.1936875	1.346125	1.33475	0.2064375	0.1960625
170	1.017375	1.019625	0.191	0.1939375	1.3474375	1.3358125	0.2069375	0.197375
171	1.0188125	1.02075	0.1915	0.195	1.34775	1.3366875	0.2080625	0.197875
172	1.015	1.0173125	0.18825	0.19175	1.34475	1.333375	0.2045	0.1946875
173	1.0161875	1.0185	0.18975	0.1935625	1.3459375	1.335125	0.206	0.196125
174	1.016875	1.0195	0.190875	0.19375	1.346625	1.335875	0.2068125	0.1969375
175	1.018125	1.0201875	0.191125	0.194875	1.3474375	1.3366875	0.207625	0.19775
176	1.0110625	1.0134375	0.1848125	0.188625	1.3410625	1.3303125	0.2010625	0.1911875
177	1.0965625	1.0990625	0.2016875	0.2050625	1.4520625	1.442625	0.218875	0.2075625
178	1.0974375	1.1008125	0.20275	0.2065	1.4545625	1.4415625	0.21875	0.2090625
179	1.09825	1.1006875	0.2033125	0.2073125	1.4541875	1.4429375	0.219	0.2100625
180	1.0959375	1.099	0.200875	0.2045	1.451	1.441875	0.2168125	0.208125
181	1.0979375	1.09975	0.202375	0.206	1.4539375	1.4420625	0.2189375	0.208875
182	1.0981875	1.1015	0.2031875	0.2068125	1.4546875	1.4421875	0.2200625	0.209125
183	1.0991875	1.101875	0.2043125	0.2081875	1.453375	1.445125	0.2199375	0.2108125
184	1.096875	1.09875	0.2011875	0.2045625	1.4525625	1.441375	0.217125	0.2083125
185	1.0978125	1.101125	0.203	0.2060625	1.454625	1.4419375	0.21925	0.2085625
186	1.09925	1.100875	0.2035	0.207125	1.453625	1.4448125	0.220375	0.2094375
187	1.0990625	1.102125	0.2043125	0.20825	1.4558125	1.444625	0.2199375	0.2114375
188	1.0968125	1.098375	0.201375	0.2050625	1.452375	1.44	0.2173125	0.2081875
189	1.0976875	1.101	0.2025625	0.2061875	1.452875	1.44375	0.21925	0.20875
190	1.0993125	1.1008125	0.203375	0.20675	1.454375	1.4438125	0.2199375	0.209625
191	1.099625	1.1020625	0.2041875	0.2078125	1.4563125	1.4433125	0.2198125	0.2113125
192	1.0930625	1.0953125	0.197625	0.20125	1.4481875	1.438125	0.2135625	0.2041875
193	1.178625	1.18125	0.2139375	0.219	1.559875	1.54875	0.2316875	0.2205625
194	1.179625	1.182125	0.21625	0.2188125	1.561375	1.5496875	0.2328125	0.221375
195	1.180125	1.1826875	0.215875	0.219625	1.561625	1.5504375	0.2318125	0.2235
196	1.178	1.1801875	0.213375	0.21725	1.558625	1.547875	0.2293125	0.2215625
197	1.179375	1.1819375	0.216125	0.2183125	1.561	1.5493125	0.2331875	0.22125
198	1.18025	1.182875	0.215375	0.2200625	1.56175	1.5505625	0.2331875	0.222
199	1.1806875	1.183875	0.217125	0.220875	1.5620625	1.5515	0.2330625	0.22375
200	1.178375	1.180625	0.214625	0.2174375	1.559625	1.54825	0.229625	0.2215625
201	1.179875	1.182375	0.214875	0.2201875	1.560875	1.5500625	0.2311875	0.2231875
202	1.1806875	1.18325	0.21725	0.2195	1.56125	1.5508125	0.2338125	0.2223125
203	1.18175	1.18375	0.2165625	0.2218125	1.5625625	1.5520625	0.2343125	0.2231875
204	1.178125	1.181	0.2141875	0.217625	1.5590625	1.5485	0.231375	0.2199375
205	1.179625	1.1821875	0.216	0.2185625	1.5608125	1.550875	0.2310625	0.22275
206	1.18075	1.1833125	0.2155625	0.220875	1.561875	1.55075	0.231875	0.2236875
207	1.181375	1.184	0.2179375	0.2201875	1.562625	1.55125	0.2329375	0.223625
208	1.1745	1.177	0.210375	0.2145625	1.5560625	1.5455	0.227625	0.2164375
209	1.260375	1.26275	0.2285625	0.2305625	1.667	1.656375	0.2441875	0.2334375
210	1.2610625	1.2640625	0.2278125	0.2323125	1.6678125	1.6574375	0.2440625	0.2355
211	1.2620625	1.2644375	0.2289375	0.2334375	1.669125	1.6581875	0.2451875	0.2354375
212	1.2595625	1.26225	0.225875	0.231125	1.6664375	1.6554375	0.2436875	0.233
213	1.2608125	1.263875	0.2274375	0.233125	1.6679375	1.6573125	0.24425	0.2351875
214	1.2619375	1.264625	0.22825	0.2335625	1.6684375	1.65775	0.245375	0.2355625
215	1.26275	1.2654375	0.2290625	0.2345625	1.6695625	1.6583125	0.2465	0.2364375
216	1.26	1.2626875	0.22625	0.2315	1.667	1.6560625	0.24275	0.2345
217	1.261375	1.2646875	0.2276875	0.2334375	1.6685625	1.6578125	0.2451875	0.23475
218	1.2625	1.2651875	0.2285	0.2339375	1.6693125	1.6583125	0.2456875	0.2359375
219	1.263	1.26575	0.2293125	0.2345625	1.669625	1.65925	0.2465	0.237
220	1.2600625	1.2621875	0.2260625	0.2315	1.66675	1.6558125	0.2435625	0.2334375
221	1.2611875	1.264125	0.2281875	0.2320625	1.6680625	1.657125	0.244125	0.235375
222	1.26225	1.265	0.2293125	0.232625	1.668875	1.6585	0.245875	0.23575
223	1.2629375	1.2655625	0.2298125	0.2336875	1.67025	1.65925	0.246125	0.236875
224	1.2563125	1.2586875	0.2245	0.2265625	1.6634375	1.6525	0.2391875	0.230625
225	1.3424375	1.3446875	0.240125	0.243875	1.77475	1.764125	0.2566875	0.2473125
226	1.3431875	1.34575	0.2409375	0.24525	1.7751875	1.7643125	0.2575	0.2481875
227	1.3435625	1.3466875	0.2420625	0.2460625	1.7764375	1.765875	0.258	0.24925
228	1.3409375	1.3440625	0.239625	0.243625	1.773875	1.763625	0.2555625	0.2465
229	1.343	1.346375	0.241125	0.2449375	1.77525	1.7644375	0.2570625	0.24775
230	1.343375	1.3468125	0.241625	0.2460625	1.7761875	1.765625	0.257875	0.2489375
231	1.3446875	1.34725	0.24275	0.24675	1.776625	1.76575	0.2586875	0.2490625
232	1.3419375	1.3441875	0.2399375	0.2439375	1.7739375	1.763375	0.2565	0.2465625
233	1.343625	1.3458125	0.241125	0.2454375	1.7753125	1.765125	0.2576875	0.2483125
234	1.34375	1.3465625	0.24225	0.2459375	1.776375	1.76575	0.2585	0.2485625
235	1.344375	1.3484375	0.24275	0.247125	1.7774375	1.766875	0.2593125	0.2496875
236	1.3413125	1.3446875	0.2398125	0.2431875	1.7744375	1.7635625	0.2560625	0.246375
237	1.343125	1.346625	0.241	0.2450625	1.775375	1.7648125	0.2575625	0.2481875
238	1.344125	1.3469375	0.242125	0.2458125	1.7760625	1.7658125	0.258375	0.249
239	1.34525	1.3474375	0.242875	0.2470625	1.7769375	1.766375	0.2591875	0.2498125
240	1.3385	1.341	0.237	0.2395	1.7701875	1.76	0.252625	0.24325
241	1.424375	1.4273125	0.2535625	0.2571875	1.8818125	1.8710625	0.2695	0.2599375
242	1.425	1.428	0.2540625	0.257875	1.881875	1.8720625	0.2703125	0.261125
243	1.4255	1.42875	0.2545625	0.259	1.8833125	1.87325	0.271125	0.261875
244	1.4231875	1.42675	0.2524375	0.256375	1.8815625	1.87075	0.2686875	0.25975
245	1.42425	1.4275	0.2539375	0.2580625	1.882375	1.871625	0.2701875	0.2609375
246	1.425375	1.4283125	0.2544375	0.2589375	1.883	1.8725625	0.271	0.26175
247	1.426875	1.4298125	0.25525	0.2596875	1.884375	1.8739375	0.2718125	0.2625625
248	1.4238125	1.4264375	0.2524375	0.256875	1.8813125	1.8715	0.269	0.259875
249	1.4250625	1.4283125	0.25425	0.258375	1.8828125	1.8721875	0.2705	0.2609375
250	1.4264375	1.429375	0.2550625	0.258875	1.8840625	1.8726875	0.271	0.2620625
251	1.426375	1.429625	0.2561875	0.25975	1.884625	1.873875	0.272125	0.262875
252	1.4241875	1.4265625	0.252625	0.2570625	1.8815	1.8704375	0.268875	0.259625
253	1.425	1.427625	0.2544375	0.25825	1.882875	1.8730625	0.270375	0.2608125
254	1.4260625	1.429	0.2549375	0.259375	1.8835	1.8733125	0.270875	0.26225
255	1.427	1.429625	0.2555	0.259875	1.8839375	1.874125	0.2723125	0.262875
256	1.4199375	1.4235	0.249	0.2534375	1.8785	1.8675	0.26525	0.256
257	1.5055	1.5091875	0.26625	0.27025	1.989125	1.9789375	0.2825	0.2730625
258	1.5063125	1.51	0.2670625	0.2713125	1.99	1.97975	0.283625	0.273875
259	1.507875	1.5100625	0.267875	0.2721875	1.99075	1.9805625	0.284125	0.275
260	1.5045	1.50875	0.2654375	0.269125	1.9879375	1.9775625	0.2816875	0.2723125
261	1.5069375	1.5095	0.266625	0.27125	1.98925	1.978875	0.2835	0.27375
262	1.507875	1.51	0.26775	0.2723125	1.990375	1.980125	0.2843125	0.274875
263	1.5075625	1.5115625	0.268875	0.27225	1.9913125	1.981125	0.2845625	0.276
264	1.50625	1.508125	0.2654375	0.27	1.9888125	1.9785	0.28175	0.2723125
265	1.5069375	1.5103125	0.26725	0.271625	1.9900625	1.9798125	0.2838125	0.274375
266	1.5070625	1.511125	0.268375	0.272	1.9911875	1.980875	0.284	0.2751875
267	1.509125	1.5111875	0.268875	0.2731875	1.9918125	1.9814375	0.285125	0.2763125
268	1.5050625	1.5084375	0.2659375	0.269875	1.988625	1.9780625	0.2815625	0.27275
269	1.506625	1.510375	0.2674375	0.2710625	1.9896875	1.9791875	0.284	0.2736875
270	1.5084375	1.5103125	0.2679375	0.2721875	1.990625	1.9803125	0.28425	0.2750625
271	1.508125	1.5120625	0.26875	0.2733125	1.9916875	1.9813125	0.285	0.275875
272	1.502	1.5050625	0.2618125	0.2660625	1.9850625	1.9746875	0.278375	0.2689375
273	1.5875625	1.591	0.2790625	0.2834375	2.096	2.085875	0.2953125	0.2863125
274	1.5885	1.5914375	0.2801875	0.2843125	2.0970625	2.0865625	0.296125	0.2869375
275	1.589	1.5924375	0.2806875	0.2855	2.0978125	2.087	0.2969375	0.2879375
276	1.58725	1.5898125	0.27825	0.28275	2.095375	2.0849375	0.2948125	0.2855
277	1.588	1.5920625	0.2800625	0.2838125	2.0968125	2.086625	0.296	0.287
278	1.5889375	1.5918125	0.2805625	0.285375	2.097375	2.0875	0.2968125	0.2878125
279	1.5900625	1.59325	0.281375	0.2860625	2.0981875	2.08825	0.2979375	0.288375
280	1.5870625	1.5899375	0.2785625	0.28325	2.0955	2.0854375	0.2948125	0.286125
281	1.5886875	1.592125	0.2800625	0.28425	2.0966875	2.0868125	0.296625	0.2870625
282	1.5895625	1.593	0.2811875	0.285375	2.0975625	2.087625	0.2974375	0.288125
283	1.590625	1.59325	0.2816875	0.2865	2.098375	2.0885	0.2979375	0.2884375
284	1.5869375	1.590375	0.2784375	0.28225	2.0953125	2.0851875	0.295	0.2856875
285	1.5889375	1.591875	0.28025	0.2844375	2.096875	2.0865	0.29625	0.2869375
286	1.589	1.5930625	0.2810625	0.285125	2.097875	2.0870625	0.297	0.288125
287	1.5908125	1.5936875	0.281875	0.28575	2.0989375	2.088125	0.2978125	0.2885625
288	1.5833125	1.587125	0.27525	0.2793125	2.091875	2.0814375	0.2911875	0.2821875
289	1.6690625	1.6726875	0.2921875	0.296375	2.203375	2.193	0.308125	0.2995625
290	1.6704375	1.673125	0.29275	0.2971875	2.2039375	2.194125	0.308625	0.2998125
291	1.6713125	1.674125	0.2935	0.298	2.2046875	2.1946875	0.3100625	0.300875
292	1.6684375	1.6720625	0.291375	0.2955625	2.2028125	2.1925	0.307625	0.2985
293	1.6696875	1.6736875	0.2925625	0.297375	2.203875	2.193875	0.3088125	0.2996875
294	1.6703125	1.6745625	0.293375	0.297875	2.2048125	2.19475	0.309625	0.3005625
295	1.67225	1.6746875	0.2941875	0.2988125	2.205625	2.1955625	0.3104375	0.30175
296	1.669375	1.672375	0.291375	0.295625	2.2025625	2.1928125	0.307625	0.298875
297	1.6708125	1.6741875	0.292875	0.2976875	2.204375	2.1943125	0.309125	0.2999375
298	1.671	1.67525	0.2936875	0.298	2.2054375	2.195375	0.31025	0.301375
299	1.6719375	1.6750625	0.2945	0.29875	2.206125	2.196	0.311	0.302
300	1.66925	1.672	0.29125	0.29525	2.2030625	2.193	0.3078125	0.298625
301	1.670875	1.6735625	0.2928125	0.2976875	2.204	2.193875	0.3093125	0.300125
302	1.671	1.674625	0.2935625	0.298375	2.205125	2.195125	0.3095	0.300375
303	1.671875	1.6754375	0.2944375	0.2993125	2.2058125	2.1958125	0.3106875	0.3020625
304	1.6653125	1.669	0.28775	0.29225	2.2	2.189625	0.304	0.2954375
305	1.75125	1.7544375	0.3046875	0.309375	2.310625	2.3004375	0.3209375	0.3125
306	1.751875	1.755	0.3055	0.3104375	2.3110625	2.3014375	0.3220625	0.313
307	1.752875	1.7560625	0.306625	0.31125	2.312	2.3024375	0.3225625	0.313875
308	1.7504375	1.7538125	0.3045	0.3089375	2.310125	2.300125	0.3204375	0.3118125
309	1.752	1.7555	0.3056875	0.31	2.3115	2.3015	0.321625	0.312625
310	1.7523125	1.7560625	0.3063125	0.3108125	2.3123125	2.3020625	0.3224375	0.314
311	1.753375	1.7570625	0.307	0.3119375	2.312625	2.303	0.3235625	0.3145
312	1.7503125	1.7540625	0.3041875	0.3085	2.31	2.300375	0.3204375	0.312
313	1.7520625	1.75575	0.306	0.31075	2.3116875	2.3018125	0.32225	0.31375
314	1.752875	1.756875	0.3068125	0.31125	2.311375	2.3014375	0.32275	0.314
315	1.75375	1.7571875	0.307625	0.3116875	2.3135625	2.30325	0.3235625	0.315125
316	1.7508125	1.753625	0.3040625	0.309	2.3099375	2.300375	0.320625	0.311375
317	1.752375	1.7555625	0.305375	0.31025	2.3113125	2.3016875	0.321875	0.313375
318	1.7528125	1.7559375	0.3066875	0.3113125	2.312875	2.3029375	0.3229375	0.3141875
319	1.7541875	1.7570625	0.3075	0.3118125	2.3131875	2.3029375	0.3234375	0.3146875
320	1.747	1.7504375	0.300875	0.3049375	2.306625	2.296375	0.3168125	0.3079375
321	1.8325625	1.8364375	0.3175	0.32225	2.417625	2.40875	0.33375	0.3254375
322	1.8339375	1.837375	0.318625	0.3233125	2.4194375	2.4086875	0.334875	0.3259375
323	1.8340625	1.837625	0.319125	0.323875	2.41925	2.410375	0.336	0.32675
324	1.8319375	1.8355625	0.3169375	0.3215625	2.418	2.40725	0.33325	0.3245
325	1.833625	1.8375625	0.3181875	0.323	2.4185625	2.4090625	0.33475	0.32625
326	1.83475	1.838	0.3193125	0.3235625	2.4194375	2.4095625	0.335875	0.326625
327	1.8350625	1.8389375	0.3198125	0.3245625	2.420625	2.41025	0.3366875	0.3271875
328	1.832375	1.83575	0.317	0.322375	2.4174375	2.4079375	0.3335625	0.3249375
329	1.8341875	1.8374375	0.3188125	0.32325	2.4194375	2.4090625	0.33475	0.3264375
330	1.834875	1.8385	0.3193125	0.324375	2.4194375	2.4105	0.335875	0.32675
331	1.8355	1.839125	0.320375	0.324625	2.4205	2.410125	0.337	0.32775
332	1.832125	1.83575	0.316875	0.3216875	2.417125	2.4079375	0.3334375	0.3246875
333	1.833875	1.8374375	0.3186875	0.3229375	2.418625	2.4088125	0.334625	0.3260625
334	1.8344375	1.838	0.3191875	0.3240625	2.4203125	2.409875	0.3360625	0.3268125
335	1.835	1.838625	0.3203125	0.3250625	2.420375	2.4115	0.3365625	0.3279375
336	1.8285	1.8324375	0.313375	0.3184375	2.4148125	2.403875	0.329625	0.3213125
337	1.9145625	1.9179375	0.330625	0.3353125	2.52575	2.516125	0.346875	0.338375
338	1.9151875	1.918875	0.331125	0.336625	2.5263125	2.5169375	0.347375	0.3391875
339	1.9165	1.9199375	0.33225	0.3369375	2.5266875	2.5173125	0.347875	0.34
340	1.913625	1.9173125	0.3300625	0.3345	2.5246875	2.51475	0.34575	0.3375625
341	1.9149375	1.9183125	0.331625	0.335625	2.5260625	2.516375	0.3475625	0.3385625
342	1.9165	1.919875	0.332125	0.33675	2.527375	2.51775	0.34825	0.34
343	1.9166875	1.920375	0.332625	0.3379375	2.5278125	2.5181875	0.3491875	0.3406875
344	1.913375	1.9174375	0.330375	0.3346875	2.5250625	2.5150625	0.346375	0.3376875
345	1.916	1.9194375	0.331625	0.3361875	2.526875	2.516875	0.3475625	0.339375
346	1.9164375	1.91975	0.332125	0.337625	2.52775	2.5180625	0.3486875	0.34
347	1.9170625	1.9206875	0.3335625	0.3375625	2.5285625	2.5183125	0.3495	0.3408125
348	1.9136875	1.9176875	0.3296875	0.3345625	2.5251875	2.5155	0.3465625	0.3374375
349	1.9154375	1.9188125	0.3315	0.336375	2.526625	2.517	0.34775	0.339
350	1.916	1.9200625	0.332625	0.336625	2.5275	2.5174375	0.3489375	0.33975
351	1.91675	1.92075	0.3328125	0.338	2.527875	2.5185	0.349375	0.340625
352	1.91	1.91425	0.3261875	0.331125	2.522125	2.512125	0.34275	0.3339375
353	1.9960625	1.9998125	0.3434375	0.3484375	2.632625	2.6235	0.3600625	0.351
354	1.99675	2.000625	0.3440625	0.34875	2.633625	2.62375	0.3605	0.352125
355	1.997625	2.0015625	0.345375	0.34975	2.634375	2.6248125	0.361	0.3529375
356	1.995375	1.999125	0.342625	0.3468125	2.631375	2.622125	0.3591875	0.350625
357	1.9968125	2.0005625	0.344125	0.3488125	2.6338125	2.624	0.360375	0.352125
358	1.9973125	2.001125	0.3449375	0.3498125	2.634875	2.6249375	0.360875	0.3525625
359	1.998375	2.0023125	0.3454375	0.351375	2.63525	2.626	0.3616875	0.35375
360	1.9955625	1.9994375	0.3429375	0.34825	2.631875	2.6226875	0.3591875	0.3509375
361	1.997125	2.000875	0.3444375	0.3491875	2.63425	2.6243125	0.360375	0.3524375
362	1.9979375	2.0018125	0.3458125	0.3499375	2.63475	2.6251875	0.3611875	0.35325
363	1.999	2.0029375	0.3460625	0.3505	2.635375	2.626	0.362	0.35425
364	1.99525	1.999125	0.3425	0.3478125	2.632125	2.62225	0.35875	0.3508125
365	1.996875	2.0006875	0.344	0.3495625	2.634125	2.62425	0.3605625	0.3521875
366	1.9980625	2.0018125	0.345125	0.3499375	2.6341875	2.624875	0.3610625	0.353125
367	1.998625	2.0025	0.3464375	0.350375	2.6353125	2.6259375	0.361875	0.354125
368	1.992	1.995875	0.339	0.344125	2.6291875	2.6189375	0.35525	0.3475625
369	2.0773125	2.0815	0.3565625	0.3614375	2.7398125	2.730125	0.3728125	0.364375
370	2.078375	2.082625	0.35675	0.3623125	2.7399375	2.73175	0.3733125	0.365375
371	2.079375	2.083375	0.357875	0.3633125	2.74125	2.73175	0.3739375	0.365875
372	2.0771875	2.0808125	0.3560625	0.3596875	2.7395625	2.7289375	0.371375	0.3640625
373	2.0786875	2.082375	0.356625	0.3620625	2.7404375	2.731	0.3731875	0.364375
374	2.0791875	2.082875	0.3574375	0.362875	2.7405625	2.732	0.374	0.365875
375	2.0805	2.084	0.358875	0.363375	2.7424375	2.7318125	0.3748125	0.36625
376	2.076875	2.0810625	0.35575	0.360875	2.7399375	2.73025	0.372	0.363625
377	2.079	2.083	0.35725	0.362875	2.740125	2.7320625	0.3735	0.365
378	2.0795625	2.0834375	0.358375	0.3633125	2.74175	2.7316875	0.3745625	0.365875
379	2.0805	2.084375	0.3585625	0.3634375	2.7424375	2.7324375	0.3748125	0.366875
380	2.0771875	2.0814375	0.355625	0.3605	2.738125	2.7305	0.3721875	0.36375
381	2.0785	2.08275	0.357125	0.362375	2.7406875	2.731625	0.3730625	0.365125
382	2.0791875	2.083375	0.357625	0.362875	2.742125	2.7315	0.3748125	0.365375
383	2.080875	2.0851875	0.35875	0.364	2.741625	2.733375	0.375	0.3671875
384	2.07425	2.0773125	0.35275	0.356875	2.7348125	2.7265	0.3686875	0.360125
385	2.1595625	2.16425	0.3690625	0.3738125	2.8474375	2.8385	0.3853125	0.3773125
386	2.1601875	2.1649375	0.369875	0.3748125	2.8478125	2.83875	0.385875	0.378
387	2.1614375	2.1651875	0.3706875	0.37625	2.848625	2.839375	0.3869375	0.3788125
388	2.159125	2.162625	0.3685625	0.3729375	2.8470625	2.8374375	0.3845	0.3761875
389	2.16075	2.1641875	0.3694375	0.375	2.847625	2.83825	0.386	0.377875
390	2.1611875	2.1649375	0.3705625	0.37525	2.849375	2.83975	0.3868125	0.3788125
391	2.1619375	2.16575	0.3716875	0.376375	2.85	2.8398125	0.387625	0.37975
392	2.1594375	2.1629375	0.3685625	0.3739375	2.846625	2.836625	0.3848125	0.3768125
393	2.160875	2.164625	0.3703125	0.3753125	2.8483125	2.8385	0.386625	0.3781875
394	2.1615625	2.166	0.370875	0.37625	2.8495625	2.8394375	0.3874375	0.379
395	2.162125	2.1663125	0.3716875	0.3769375	2.8503125	2.840375	0.3879375	0.3798125
396	2.15875	2.163125	0.36875	0.3736875	2.8466875	2.837375	0.3846875	0.3763125
397	2.1604375	2.1648125	0.3699375	0.375625	2.847875	2.838875	0.3865	0.3778125
398	2.1611875	2.1655625	0.3710625	0.375875	2.848375	2.839625	0.387	0.37875
399	2.16275	2.1661875	0.3715625	0.377125	2.8494375	2.841	0.3878125	0.3795
400	2.1554375	2.15925	0.3649375	0.369875	2.843625	2.8339375	0.3811875	0.3724375
401	2.240875	2.2454375	0.3818125	0.3875625	2.954	2.944875	0.3984375	0.3898125
402	2.242125	2.2464375	0.3826875	0.3880625	2.9553125	2.9460625	0.3989375	0.3908125
403	2.2429375	2.247125	0.3835	0.388875	2.9559375	2.9468125	0.3994375	0.3920625
404	2.240375	2.2449375	0.381375	0.38625	2.953375	2.9441875	0.3973125	0.389125
405	2.242	2.24625	0.3825625	0.3879375	2.955375	2.94625	0.3985	0.391125
406	2.24275	2.247	0.383625	0.3885625	2.9556875	2.9464375	0.3998125	0.3915
407	2.243375	2.2475625	0.3844375	0.389375	2.9565	2.947	0.4004375	0.39275
408	2.24075	2.244625	0.381375	0.38675	2.9539375	2.9448125	0.398125	0.3895
409	2.2423125	2.2461875	0.382875	0.38775	2.95525	2.9460625	0.399125	0.3914375
410	2.243125	2.2473125	0.3836875	0.389375	2.9563125	2.9471875	0.4001875	0.391625
411	2.2438125	2.248	0.3845	0.390125	2.9564375	2.9473125	0.401375	0.3925
412	2.24075	2.244625	0.3811875	0.386625	2.953375	2.9441875	0.3974375	0.389625
413	2.2418125	2.2463125	0.38275	0.388	2.9554375	2.94625	0.3993125	0.391
414	2.243125	2.2469375	0.383625	0.389375	2.9556875	2.946625	0.3995	0.392125
415	2.243875	2.248	0.384625	0.39	2.9569375	2.9478125	0.400375	0.393375
416	2.2369375	2.24175	0.3776875	0.38325	2.9505	2.94125	0.394	0.3855625
417	2.3228125	2.3274375	0.3946875	0.4003125	3.061	3.0519375	0.41125	0.4031875
418	2.3234375	2.32775	0.3958125	0.400875	3.0621875	3.053625	0.4120625	0.4035625
419	2.324625	2.3285625	0.396625	0.4019375	3.0635625	3.0539375	0.41225	0.40525
420	2.322	2.3265625	0.3941875	0.399375	3.0606875	3.0515625	0.4106875	0.40225
421	2.3236875	2.32825	0.395375	0.400875	3.0620625	3.0533125	0.411625	0.40375
422	2.3248125	2.3285	0.395875	0.402	3.0634375	3.0538125	0.4124375	0.4046875
423	2.3250625	2.33	0.397	0.402625	3.063625	3.05525	0.4138125	0.4050625
424	2.322375	2.3269375	0.3941875	0.3996875	3.0616875	3.052	0.410125	0.4031875
425	2.324	2.3283125	0.396	0.400625	3.062875	3.0534375	0.41225	0.403875
426	2.3246875	2.32875	0.3968125	0.4016875	3.0628125	3.0543125	0.4130625	0.40475
427	2.3255625	2.330125	0.3973125	0.403125	3.064375	3.0550625	0.4135625	0.4063125
428	2.3225	2.3268125	0.39375	0.3996875	3.06075	3.0523125	0.410625	0.4018125
429	2.323875	2.328125	0.395875	0.4013125	3.06275	3.053125	0.4118125	0.404375
430	2.3246875	2.329	0.397	0.401625	3.0629375	3.0539375	0.4129375	0.405
431	2.3255625	2.3298125	0.3975	0.402375	3.0643125	3.05475	0.41375	0.40525
432	2.3184375	2.3230625	0.390875	0.3958125	3.0574375	3.048125	0.4065	0.3990625
433	2.4041875	2.4091875	0.4071875	0.4135625	3.168125	3.15925	0.424375	0.416125
434	2.406	2.4095	0.408625	0.41425	3.1689375	3.1600625	0.4245625	0.4174375
435	2.4056875	2.4110625	0.409125	0.4145625	3.1699375	3.161	0.425375	0.417875
436	2.4045	2.408375	0.407	0.4119375	3.1673125	3.158625	0.4235625	0.4150625
437	2.4051875	2.409625	0.4085	0.413375	3.1695625	3.1599375	0.4244375	0.417125
438	2.4060625	2.41075	0.4086875	0.4156875	3.170125	3.1605625	0.42525	0.4175
439	2.40725	2.4110625	0.410125	0.415125	3.1703125	3.16175	0.426375	0.4184375
440	2.404125	2.40925	0.407	0.4130625	3.167625	3.1590625	0.42325	0.416125
441	2.4066875	2.409875	0.4090625	0.41425	3.169375	3.160125	0.42475	0.4166875
442	2.406125	2.4114375	0.409	0.415375	3.1704375	3.1611875	0.425875	0.4179375
443	2.4081875	2.4114375	0.41075	0.4154375	3.1706875	3.1620625	0.426375	0.41925
444	2.403875	2.40875	0.4065625	0.413	3.16775	3.1590625	0.423125	0.4158125
445	2.40575	2.4101875	0.4086875	0.4143125	3.1691875	3.1601875	0.42525	0.416875
446	2.406125	2.4105625	0.408875	0.4148125	3.1700625	3.161375	0.4254375	0.4183125
447	2.406875	2.411625	0.4103125	0.4156875	3.1716875	3.162375	0.4265625	0.41875
448	2.4008125	2.4043125	0.4034375	0.409	3.164375	3.1551875	0.42025	0.411375
449	2.486625	2.4903125	0.4203125	0.4261875	3.2755625	3.267125	0.4368125	0.42925
450	2.48875	2.4899375	0.421125	0.427	3.2765	3.2685625	0.438	0.42975
451	2.4880625	2.4923125	0.4224375	0.4279375	3.277875	3.26825	0.4384375	0.4303125
452	2.48375	2.4916875	0.4200625	0.42525	3.2750625	3.2660625	0.4360625	0.428625
453	2.485875	2.4926875	0.421	0.427	3.277	3.2675625	0.4375625	0.42975
454	2.488625	2.49075	0.4218125	0.4281875	3.2773125	3.2690625	0.438375	0.4301875
455	2.4899375	2.492375	0.42325	0.428375	3.278625	3.268875	0.4395	0.431
456	2.484875	2.491625	0.420125	0.426	3.275625	3.2665	0.436375	0.428875
457	2.4856875	2.4935625	0.4213125	0.4275625	3.2764375	3.26825	0.437875	0.4301875
458	2.4885	2.492125	0.422125	0.427875	3.27725	3.2690625	0.4386875	0.430875
459	2.490875	2.4920625	0.42325	0.429	3.27875	3.269625	0.4391875	0.4320625
460	2.4851875	2.4906875	0.42	0.425875	3.2750625	3.26625	0.4360625	0.4288125
461	2.48575	2.493625	0.4211875	0.4271875	3.2761875	3.26825	0.43775	0.4300625
462	2.488125	2.49275	0.422	0.428375	3.2778125	3.2686875	0.43825	0.4309375
463	2.490875	2.4921875	0.4234375	0.428375	3.2788125	3.2694375	0.4390625	0.4315625
464	2.4828125	2.485625	0.4161875	0.4219375	3.272	3.2631875	0.4330625	0.4250625
465	2.567875	2.5726875	0.4336875	0.439	3.383125	3.3748125	0.4490625	0.4423125
466	2.568875	2.5735625	0.43425	0.4399375	3.3836875	3.3749375	0.4495625	0.4435625
467	2.5695625	2.5743125	0.4350625	0.4404375	3.3846875	3.3756875	0.4519375	0.4435
468	2.567	2.572	0.432625	0.438625	3.3823125	3.37325	0.4498125	0.4404375
469	2.568375	2.5733125	0.434375	0.4396875	3.383625	3.3749375	0.4500625	0.4426875
470	2.56875	2.573875	0.4351875	0.4405	3.3843125	3.375625	0.45025	0.444
471	2.5696875	2.57475	0.43575	0.4413125	3.385	3.3763125	0.4523125	0.4444375
472	2.5671875	2.571875	0.43325	0.43825	3.3825625	3.3735	0.44975	0.4408125
473	2.568625	2.57325	0.4346875	0.43975	3.384125	3.3750625	0.4506875	0.4431875
474	2.569125	2.5738125	0.43525	0.4408125	3.3846875	3.37625	0.45025	0.44475
475	2.5704375	2.5754375	0.43575	0.441875	3.385375	3.376875	0.452625	0.444625
476	2.567125	2.572125	0.4325	0.4391875	3.3820625	3.3734375	0.4496875	0.4406875
477	2.568375	2.5734375	0.4343125	0.439125	3.384125	3.37525	0.450875	0.44275
478	2.5695	2.5745625	0.4348125	0.4408125	3.385	3.376	0.450125	0.4446875
479	2.57025	2.57525	0.4356875	0.4420625	3.3854375	3.3768125	0.4521875	0.4448125
480	2.563625	2.5683125	0.4295625	0.435125	3.378625	3.37025	0.445875	0.437375
481	2.6493125	2.6540625	0.445	0.453125	3.4886875	3.483125	0.463125	0.4545
482	2.649875	2.6546875	0.4470625	0.453375	3.4895	3.4843125	0.463	0.4565625
483	2.65125	2.6558125	0.44875	0.452625	3.4909375	3.483625	0.4644375	0.4565625
484	2.6483125	2.653125	0.4448125	0.4519375	3.4904375	3.478875	0.4616875	0.4546875
485	2.650375	2.654875	0.4463125	0.453375	3.4921875	3.480375	0.4631875	0.455625
486	2.6509375	2.656125	0.448625	0.4525625	3.4926875	3.482	0.464	0.456625
487	2.6515625	2.6565	0.44825	0.4546875	3.4915	3.485	0.4641875	0.45775
488	2.648875	2.6539375	0.4448125	0.4525625	3.4884375	3.48325	0.4623125	0.4549375
489	2.65075	2.6553125	0.447875	0.4531875	3.4905	3.4831875	0.462875	0.456375
490	2.6514375	2.6565	0.4486875	0.4539375	3.49325	3.4819375	0.46525	0.456
491	2.652125	2.6569375	0.447625	0.4560625	3.49475	3.4829375	0.463875	0.4584375
492	2.648625	2.6534375	0.445625	0.451625	3.4896875	3.4808125	0.4630625	0.453625
493	2.6504375	2.6553125	0.4480625	0.4519375	3.4895625	3.484375	0.462125	0.4568125
494	2.6510625	2.656125	0.4473125	0.45425	3.4900625	3.4849375	0.46575	0.4553125
495	2.6521875	2.6566875	0.4484375	0.454875	3.492375	3.4838125	0.4634375	0.4594375
496	2.6455	2.6500625	0.442375	0.4476875	3.487625	3.4758125	0.4595625	0.4501875
497	2.7301875	2.736	0.458125	0.4658125	3.5980625	3.589375	0.4738125	0.4698125
498	2.731875	2.7365	0.461625	0.4644375	3.59775	3.5903125	0.4745625	0.46975
499	2.7333125	2.7364375	0.459125	0.468625	3.5989375	3.591125	0.47875	0.468125
500	2.7299375	2.7348125	0.4600625	0.4628125	3.5966875	3.5885	0.4763125	0.46575
501	2.73075	2.736875	0.45825	0.467375	3.598375	3.589875	0.4744375	0.4705625
502	2.731375	2.7375625	0.4608125	0.4665	3.5990625	3.5903125	0.47525	0.471375
503	2.7334375	2.7378125	0.4625625	0.466625	3.600375	3.5914375	0.4760625	0.4721875
504	2.7309375	2.734	0.457	0.466125	3.5973125	3.5883125	0.4766875	0.466
505	2.7316875	2.736625	0.461875	0.464625	3.598625	3.5904375	0.478125	0.4675
506	2.7321875	2.7383125	0.4593125	0.4688125	3.5988125	3.59075	0.4755625	0.4716875
507	2.7335625	2.7384375	0.4625625	0.466625	3.5999375	3.5928125	0.476375	0.4725
508	2.7310625	2.7345	0.4584375	0.4646875	3.5970625	3.5880625	0.473125	0.46825
509	2.73175	2.736125	0.4593125	0.4658125	3.598125	3.59	0.478125	0.4674375
510	2.73175	2.738	0.4616875	0.4664375	3.5996875	3.5900625	0.478875	0.46825
511	2.7333125	2.738875	0.4600625	0.4695	3.6005	3.5918125	0.4763125	0.47175
512	2.7269375	2.731	0.45675	0.4595	3.593875	3.5848125	0.4696875	0.4658125
513	2.8125	2.817875	0.470375	0.4799375	3.704625	3.6963125	0.486625	0.4828125
514	2.8134375	2.8185	0.4711875	0.48075	3.70575	3.6974375	0.487375	0.483625
515	2.8146875	2.818875	0.4719375	0.4815625	3.7065625	3.6983125	0.48825	0.4844375
516	2.8116875	2.8169375	0.471625	0.4758125	3.70425	3.6959375	0.48575	0.4820625
517	2.81275	2.8181875	0.474375	0.4773125	3.7056875	3.697125	0.4875625	0.482875
518	2.8141875	2.8198125	0.4751875	0.4780625	3.706	3.6976875	0.4899375	0.4821875
519	2.8146875	2.81975	0.476	0.478875	3.7071875	3.6991875	0.49225	0.4818125
520	2.8125	2.8164375	0.4698125	0.477625	3.7048125	3.69625	0.4894375	0.4789375
521	2.8135	2.818625	0.4713125	0.4809375	3.7056875	3.697375	0.4909375	0.4805
522	2.814125	2.8198125	0.472125	0.48175	3.7068125	3.69825	0.49175	0.4813125
523	2.81525	2.820625	0.473	0.4825625	3.7075625	3.69925	0.491375	0.4831875
524	2.81225	2.81675	0.46975	0.4793125	3.70425	3.6960625	0.48625	0.4815
525	2.8136875	2.818125	0.4745625	0.4775	3.705875	3.698	0.4875	0.4836875
526	2.814125	2.8194375	0.4754375	0.4783125	3.706375	3.698	0.48825	0.4845625
527	2.8148125	2.82025	0.47625	0.479125	3.7074375	3.698875	0.489125	0.4853125
528	2.8080625	2.814125	0.468375	0.4735	3.7005625	3.6919375	0.4825	0.4786875
529	2.893875	2.8990625	0.484375	0.4915625	3.8121875	3.803375	0.500875	0.493875
530	2.8945625	2.900125	0.487	0.4906875	3.813625	3.80425	0.50325	0.4935625
531	2.895875	2.9010625	0.488125	0.491125	3.8135	3.8055625	0.501625	0.497
532	2.8929375	2.8984375	0.4856875	0.48875	3.81075	3.80375	0.5004375	0.4933125
533	2.8951875	2.900625	0.4851875	0.492	3.813375	3.8039375	0.502625	0.4936875
534	2.895375	2.9009375	0.484625	0.494375	3.8145	3.805125	0.5011875	0.4969375
535	2.896	2.9015625	0.4855	0.494875	3.81425	3.8065625	0.504125	0.49575
536	2.8939375	2.899125	0.4845	0.490375	3.810875	3.8039375	0.50075	0.493
537	2.8948125	2.9	0.4875625	0.4905	3.8134375	3.804	0.5006875	0.496125
538	2.895875	2.9013125	0.48825	0.491375	3.81475	3.8053125	0.50425	0.4945625
539	2.89675	2.901875	0.4873125	0.494	3.8148125	3.806625	0.503	0.497125
540	2.8936875	2.8985625	0.4825	0.49225	3.810875	3.803875	0.5	0.493875
541	2.8950625	2.90025	0.4840625	0.49375	3.8135625	3.8045	0.5036875	0.4933125
542	2.895875	2.9010625	0.486375	0.4926875	3.8144375	3.805	0.502	0.496625
543	2.8970625	2.902	0.489	0.492	3.8150625	3.8061875	0.5035	0.49675
544	2.8899375	2.894875	0.482375	0.485375	3.8079375	3.8009375	0.498625	0.4883125
545	2.9758125	2.9811875	0.4975	0.5046875	3.9193125	3.91125	0.5136875	0.5079375
546	2.9765625	2.9819375	0.498	0.5048125	3.9201875	3.9120625	0.515125	0.5075
547	2.9778125	2.983125	0.49975	0.5053125	3.921375	3.913625	0.515625	0.5084375
548	2.9750625	2.9804375	0.49575	0.5043125	3.9185625	3.9104375	0.5124375	0.50675
549	2.9765625	2.9818125	0.4993125	0.5034375	3.9203125	3.91225	0.515375	0.5075
550	2.977375	2.982625	0.4980625	0.5069375	3.9211875	3.9128125	0.51525	0.508625
551	2.9783125	2.983625	0.50075	0.505625	3.9218125	3.9136875	0.5160625	0.51
552	2.9755625	2.980875	0.4966875	0.504125	3.919	3.911	0.514125	0.5061875
553	2.9771875	2.9825	0.4985	0.505	3.920625	3.9125	0.51475	0.508
554	2.97775	2.9830625	0.4999375	0.50575	3.92125	3.9135	0.51525	0.509
555	2.9784375	2.9836875	0.4998125	0.50725	3.9220625	3.9140625	0.5169375	0.5093125
556	2.975375	2.9806875	0.498125	0.5028125	3.918875	3.9109375	0.5130625	0.5065625
557	2.9766875	2.982	0.497125	0.5060625	3.9204375	3.912375	0.514125	0.5085625
558	2.97775	2.983125	0.50075	0.50475	3.9215	3.9134375	0.5160625	0.50825
559	2.97825	2.9835	0.499375	0.5073125	3.9224375	3.9140625	0.51625	0.5095
560	2.97175	2.977	0.4939375	0.4995	3.91575	3.907625	0.509625	0.5034375
561	3.0573125	3.063125	0.51025	0.517625	4.02675	4.0191875	0.526875	0.520125
562	3.058375	3.0635	0.5116875	0.5176875	4.027625	4.0195625	0.527375	0.52125
563	3.0590625	3.0645	0.51225	0.5185	4.028125	4.0199375	0.5281875	0.52175
564	3.0565	3.0625625	0.5091875	0.516625	4.0254375	4.0175	0.52575	0.5188125
565	3.058	3.063125	0.511625	0.5179375	4.02725	4.019375	0.5275625	0.520625
566	3.0590625	3.0643125	0.512375	0.5185625	4.0286875	4.0200625	0.5280625	0.52125
567	3.059875	3.065375	0.512625	0.5196875	4.029375	4.021125	0.5294375	0.52225
568	3.05675	3.06275	0.5095	0.516875	4.0260625	4.0181875	0.5263125	0.519625
569	3.05825	3.0640625	0.511625	0.517875	4.027625	4.02025	0.5278125	0.521
570	3.0593125	3.0648125	0.5124375	0.5185625	4.0281875	4.020875	0.5289375	0.521625
571	3.05975	3.0655	0.5129375	0.5200625	4.0289375	4.0213125	0.5295	0.522375
572	3.0573125	3.0620625	0.509375	0.5170625	4.026125	4.0181875	0.5261875	0.5191875
573	3.058	3.0636875	0.5118125	0.5179375	4.02775	4.0195625	0.52775	0.5211875
574	3.0589375	3.0646875	0.512625	0.5185625	4.0284375	4.02025	0.5285625	0.52125
575	3.05975	3.0654375	0.5128125	0.5196875	4.02925	4.021	0.5291875	0.5223125
576	3.0535	3.0586875	0.5061875	0.513125	4.0229375	4.015	0.5226875	0.5158125
577	3.1396875	3.144375	0.5230625	0.5300625	4.1338125	4.12575	0.54	0.5325625
578	3.139625	3.146375	0.5239375	0.5311875	4.1344375	4.126	0.54075	0.53325
579	3.1405	3.147	0.52475	0.5320625	4.135625	4.126875	0.5413125	0.534875
580	3.1390625	3.143375	0.5223125	0.529875	4.1326875	4.124875	0.53825	0.5326875
581	3.140375	3.1450625	0.5238125	0.5313125	4.1345	4.1263125	0.540375	0.5335625
582	3.14	3.14675	0.524625	0.5321875	4.1354375	4.127375	0.54175	0.533875
583	3.141125	3.148	0.5254375	0.5325	4.1361875	4.1280625	0.542625	0.5351875
584	3.138	3.1436875	0.522625	0.529625	4.1331875	4.125125	0.5386875	0.5328125
585	3.1406875	3.145125	0.5244375	0.5313125	4.1344375	4.12675	0.5400625	0.534625
586	3.140875	3.146375	0.524625	0.5318125	4.1355	4.1276875	0.5415	0.535
587	3.14125	3.1480625	0.52575	0.5328125	4.136875	4.1284375	0.542625	0.535875
588	3.138125	3.145	0.5225	0.5296875	4.133375	4.12525	0.539	0.5326875
589	3.14075	3.1450625	0.524	0.531125	4.134625	4.126875	0.54025	0.5343125
590	3.1415625	3.1459375	0.5248125	0.531875	4.135625	4.1278125	0.5413125	0.5344375
591	3.1415	3.1470625	0.525625	0.532875	4.1365625	4.128375	0.5428125	0.5350625
592	3.1344375	3.1413125	0.5189375	0.525875	4.1295	4.1214375	0.535625	0.528875
593	3.2199375	3.2271875	0.5365	0.542375	4.240875	4.232875	0.5521875	0.5463125
594	3.220875	3.228375	0.537375	0.5435625	4.241125	4.2341875	0.5539375	0.5463125
595	3.221625	3.2281875	0.537875	0.5445625	4.242625	4.23375	0.5535	0.547625
596	3.220625	3.22475	0.5348125	0.5428125	4.239875	4.2325	0.5523125	0.544875
597	3.222875	3.2266875	0.5371875	0.5431875	4.2409375	4.234	0.552875	0.547
598	3.2218125	3.229	0.53775	0.5440625	4.2429375	4.2340625	0.55425	0.547125
599	3.2225625	3.2300625	0.5379375	0.5458125	4.2425625	4.2355625	0.5545	0.54875
600	3.21975	3.2254375	0.5356875	0.5425	4.24025	4.2323125	0.552	0.5449375
601	3.2226875	3.226875	0.5375	0.544125	4.242	4.2338125	0.5531875	0.54725
602	3.2236875	3.227625	0.5383125	0.5439375	4.242125	4.2353125	0.5545625	0.5473125
603	3.222625	3.2298125	0.538875	0.54575	4.243625	4.235375	0.5550625	0.5484375
604	3.2195625	3.2270625	0.535875	0.5421875	4.23975	4.232375	0.5521875	0.5451875
605	3.2209375	3.2266875	0.537125	0.5439375	4.241	4.2341875	0.5530625	0.546875
606	3.2234375	3.2276875	0.5373125	0.544625	4.24275	4.2341875	0.5545	0.5473125
607	3.2245625	3.2284375	0.53875	0.545125	4.24275	4.236	0.5546875	0.5485
608	3.216125	3.22325	0.532375	0.5388125	4.2365	4.229125	0.5486875	0.5416875
609	3.3025625	3.308625	0.5490625	0.55625	4.3479375	4.340375	0.565	0.559125
610	3.30275	3.3079375	0.5501875	0.5566875	4.3493125	4.3410625	0.566125	0.560125
611	3.3041875	3.31	0.550375	0.5575	4.349625	4.3418125	0.5669375	0.560375
612	3.3018125	3.307375	0.54825	0.555375	4.3466875	4.3395	0.5650625	0.5579375
613	3.3035	3.309	0.5500625	0.5565625	4.348	4.3408125	0.5659375	0.5599375
614	3.303625	3.3098125	0.55025	0.5581875	4.348875	4.3420625	0.5668125	0.5609375
615	3.3050625	3.31125	0.551625	0.5584375	4.3501875	4.34325	0.567625	0.56125
616	3.30225	3.3080625	0.54825	0.55575	4.3475625	4.3396875	0.565125	0.5584375
617	3.3035	3.309	0.550375	0.5565625	4.3495	4.341125	0.5663125	0.5606875
618	3.3045	3.3100625	0.5505625	0.5576875	4.3496875	4.3418125	0.5670625	0.56075
619	3.305	3.3111875	0.5516875	0.5589375	4.350375	4.3434375	0.56825	0.5615625
620	3.30175	3.3075625	0.54875	0.555125	4.3474375	4.340125	0.565	0.558125
621	3.3035625	3.309375	0.549625	0.5571875	4.349	4.341125	0.5661875	0.5598125
622	3.304375	3.3098125	0.551	0.5566875	4.350625	4.3418125	0.567	0.5608125
623	3.3051875	3.3106875	0.55125	0.558375	4.3505	4.342	0.5678125	0.561625
624	3.2985625	3.3043125	0.5455	0.551375	4.3436875	4.335875	0.5611875	0.5548125
625	3.3836875	3.39025	0.562125	0.5688125	4.455125	4.447625	0.578375	0.5720625
626	3.385	3.391	0.5625625	0.5705625	4.4554375	4.4495	0.57925	0.572875
627	3.3855625	3.3915625	0.5638125	0.570625	4.4585625	4.4480625	0.57975	0.572875
628	3.3835625	3.3895	0.5610625	0.5685625	4.4531875	4.447875	0.577625	0.57125
629	3.3850625	3.39075	0.5625	0.5696875	4.45625	4.4479375	0.579125	0.57275
630	3.38575	3.3916875	0.5636875	0.5703125	4.45675	4.4486875	0.579625	0.5731875
631	3.38675	3.392375	0.5641875	0.5715	4.456625	4.4510625	0.5801875	0.5744375
632	3.383875	3.3895625	0.561375	0.5686875	4.455875	4.445625	0.5775625	0.5716875
633	3.3850625	3.3913125	0.562875	0.57	4.4548125	4.4495625	0.5790625	0.572875
634	3.386	3.39225	0.5636875	0.5709375	4.4575625	4.448875	0.5799375	0.5741875
635	3.387125	3.3928125	0.5645	0.5714375	4.457375	4.45025	0.581	0.5743125
636	3.3836875	3.389375	0.5611875	0.568375	4.45425	4.44775	0.57775	0.57125
637	3.385125	3.3915	0.5630625	0.569875	4.457125	4.4469375	0.5793125	0.5725625
638	3.385875	3.3920625	0.5635625	0.5706875	4.4554375	4.4511875	0.580125	0.57375
639	3.3869375	3.3925	0.564375	0.57175	4.4590625	4.44925	0.580875	0.5745625
640	3.379875	3.3856875	0.5574375	0.564875	4.4506875	4.4435625	0.5743125	0.568
641	3.4639375	3.4733125	0.575	0.5819375	4.5629375	4.5553125	0.590875	0.5853125
642	3.4648125	3.4735625	0.5751875	0.582875	4.563375	4.556375	0.5919375	0.5854375
643	3.4686875	3.471375	0.5763125	0.5836875	4.5643125	4.556375	0.593125	0.5865625
644	3.4664375	3.4691875	0.573875	0.5815625	4.5613125	4.554875	0.5900625	0.5843125
645	3.4648125	3.4743125	0.5750625	0.582625	4.56325	4.5559375	0.591625	0.5855
646	3.465625	3.4750625	0.5764375	0.58325	4.5640625	4.5568125	0.59275	0.5866875
647	3.46875	3.472375	0.57725	0.5840625	4.5645625	4.5576875	0.5929375	0.587625
648	3.466875	3.469625	0.5744375	0.58175	4.5623125	4.5546875	0.591	0.5835625
649	3.46675	3.472	0.575625	0.5831875	4.563	4.556375	0.59225	0.585625
650	3.4659375	3.4753125	0.5761875	0.5839375	4.5646875	4.5570625	0.5924375	0.5869375
651	3.4668125	3.4761875	0.57725	0.5845625	4.5654375	4.5575	0.5941875	0.5870625
652	3.4665625	3.469625	0.5743125	0.581125	4.561375	4.55475	0.590625	0.584375
653	3.468125	3.4709375	0.575875	0.582625	4.563875	4.55625	0.5918125	0.585875
654	3.466625	3.4735625	0.5766875	0.5835625	4.5645	4.5571875	0.593	0.5869375
655	3.4665625	3.475875	0.5771875	0.58475	4.564875	4.5579375	0.5934375	0.5875
656	3.4605	3.4678125	0.5705	0.578125	4.5581875	4.5505625	0.5870625	0.5805
657	3.547875	3.554375	0.5875	0.5950625	4.670125	4.662625	0.6036875	0.59825
658	3.54925	3.554875	0.588625	0.595625	4.670625	4.6636875	0.6050625	0.598375
659	3.549	3.5556875	0.589125	0.5965	4.6714375	4.663875	0.6050625	0.6001875
660	3.5475	3.553375	0.58725	0.5935625	4.668875	4.661625	0.6035	0.5964375
661	3.548625	3.5548125	0.587875	0.5961875	4.6703125	4.663375	0.604125	0.5989375
662	3.54875	3.5555	0.5889375	0.596375	4.6715	4.664	0.6051875	0.599375
663	3.5508125	3.5561875	0.5898125	0.5976875	4.6725	4.6650625	0.6069375	0.5996875
664	3.547125	3.5539375	0.58725	0.5941875	4.6693125	4.662375	0.6029375	0.5975
665	3.5494375	3.5549375	0.5885	0.59625	4.6708125	4.663375	0.6060625	0.598125
666	3.5496875	3.5559375	0.5893125	0.5969375	4.67175	4.6643125	0.6055625	0.5999375
667	3.5503125	3.557	0.5906875	0.5969375	4.67225	4.6656875	0.606375	0.600375
668	3.5475625	3.553125	0.5865625	0.5945625	4.6689375	4.662125	0.6036875	0.59675
669	3.5481875	3.55525	0.5886875	0.59575	4.6709375	4.6634375	0.604625	0.5984375
670	3.5498125	3.55575	0.5889375	0.597375	4.6715	4.6639375	0.6060625	0.599375
671	3.550625	3.55625	0.5903125	0.5975625	4.6725625	4.665625	0.60625	0.6005
672	3.5438125	3.550375	0.583375	0.5915625	4.66575	4.6585	0.6001875	0.5934375
673	3.63	3.63625	0.600875	0.6074375	4.7771875	4.7700625	0.616875	0.6105
674	3.6306875	3.6368125	0.6016875	0.6085625	4.777375	4.770625	0.617625	0.6116875
675	3.631	3.637625	0.6021875	0.6096875	4.779375	4.77225	0.61875	0.6123125
676	3.6290625	3.6350625	0.5994375	0.6075	4.7761875	4.7691875	0.616	0.610125
677	3.63025	3.636625	0.6006875	0.609	4.778	4.7709375	0.6175625	0.611625
678	3.6309375	3.63725	0.60175	0.60975	4.7789375	4.7715625	0.618	0.612625
679	3.6320625	3.6380625	0.6029375	0.610375	4.779375	4.7723125	0.6191875	0.61325
680	3.629	3.635625	0.59975	0.6075	4.7766875	4.76925	0.6160625	0.61025
681	3.630375	3.636375	0.6019375	0.608625	4.778375	4.7713125	0.618125	0.611625
682	3.6313125	3.6376875	0.6026875	0.6100625	4.779	4.7716875	0.618625	0.6126875
683	3.632125	3.6384375	0.6029375	0.6115	4.780125	4.7730625	0.619125	0.6138125
684	3.629375	3.635375	0.599375	0.6076875	4.776125	4.7690625	0.61625	0.609875
685	3.6301875	3.637	0.6011875	0.6089375	4.7784375	4.7713125	0.6176875	0.611375
686	3.6315	3.6375	0.6023125	0.6099375	4.779	4.771375	0.61825	0.612625
687	3.6325	3.639125	0.603125	0.6103125	4.7799375	4.772875	0.6190625	0.6135625
688	3.625375	3.6321875	0.5968125	0.603875	4.773125	4.766125	0.612375	0.606875
689	3.7116875	3.7166875	0.6136875	0.6205625	4.8841875	4.87725	0.6299375	0.623625
690	3.71125	3.718875	0.6145625	0.6215625	4.885	4.878	0.6304375	0.6246875
691	3.7131875	3.71875	0.615375	0.622375	4.8858125	4.878625	0.631	0.62575
692	3.710375	3.7165625	0.6129375	0.620125	4.8835625	4.876625	0.6285625	0.623
693	3.71125	3.719625	0.614375	0.6214375	4.885	4.878125	0.630625	0.62425
694	3.713875	3.7184375	0.6149375	0.622375	4.8855	4.8785625	0.6311875	0.6253125
695	3.7129375	3.720625	0.6156875	0.6233125	4.8864375	4.8795	0.6319375	0.6264375
696	3.7111875	3.7173125	0.6129375	0.6205	4.8834375	4.87675	0.628875	0.6235
697	3.71225	3.718375	0.614375	0.6216875	4.8851875	4.8783125	0.630375	0.624625
698	3.71225	3.7201875	0.6151875	0.6225625	4.8861875	4.8791875	0.6318125	0.625
699	3.7148125	3.719375	0.6160625	0.6235	4.88725	4.88025	0.63225	0.6265
700	3.709875	3.7175625	0.61275	0.6203125	4.883375	4.87675	0.6290625	0.623125
701	3.712375	3.7185625	0.6143125	0.62175	4.8849375	4.878	0.6305625	0.624625
702	3.7129375	3.719	0.615125	0.6228125	4.88625	4.87925	0.6310625	0.6258125
703	3.7130625	3.72075	0.6159375	0.623625	4.8870625	4.8798125	0.6321875	0.62625
704	3.7078125	3.7129375	0.60925	0.61625	4.8800625	4.8738125	0.625625	0.619125
705	3.7923125	3.7991875	0.62625	0.6335	4.9916875	4.9848125	0.6424375	0.6371875
706	3.7928125	3.8	0.627	0.634625	4.99225	4.9854375	0.6433125	0.6376875
707	3.7936875	3.8010625	0.627375	0.6355625	4.9929375	4.985875	0.6440625	0.6386875
708	3.791625	3.7988125	0.6254375	0.63275	4.9905	4.9836875	0.6416875	0.6355625
709	3.7931875	3.8	0.6271875	0.6345625	4.9920625	4.9853125	0.6434375	0.6374375
710	3.794	3.8006875	0.62775	0.6353125	4.993	4.9861875	0.6439375	0.63825
711	3.7949375	3.8018125	0.62825	0.6365625	4.993875	4.987	0.6450625	0.639125
712	3.79225	3.7988125	0.62575	0.633	4.9909375	4.983875	0.642	0.6363125
713	3.79375	3.8	0.62725	0.6350625	4.992625	4.98575	0.64375	0.6378125
714	3.7945625	3.8009375	0.6280625	0.636125	4.9936875	4.986875	0.64425	0.6381875
715	3.7951875	3.8015	0.6288125	0.6366875	4.99425	4.9875	0.645375	0.6393125
716	3.792125	3.7983125	0.625625	0.632875	4.991	4.983875	0.6418125	0.6361875
717	3.7936875	3.7996875	0.627125	0.6351875	4.9925	4.9854375	0.643625	0.6374375
718	3.7945	3.8005	0.627625	0.6359375	4.99325	4.986375	0.6441875	0.6385625
719	3.79575	3.801375	0.6288125	0.6361875	4.994	4.98725	0.6453125	0.639125
720	3.78875	3.795	0.622125	0.6295625	4.9874375	4.9806875	0.6380625	0.63225
721	3.8740625	3.8810625	0.6386875	0.647125	5.098625	5.091875	0.65525	0.64975
722	3.8750625	3.8820625	0.640125	0.6475625	5.0993125	5.093625	0.6560625	0.6505
723	3.87575	3.88275	0.6406875	0.6483125	5.1005	5.0933125	0.6569375	0.6509375
724	3.8734375	3.88075	0.6388125	0.6458125	5.098375	5.0909375	0.6548125	0.6485625
725	3.8751875	3.8815625	0.6396875	0.6473125	5.09925	5.09225	0.656	0.6504375
726	3.876125	3.8825	0.6405	0.64875	5.1001875	5.094375	0.657125	0.65125
727	3.876375	3.883375	0.641	0.6489375	5.10125	5.0940625	0.6579375	0.6523125
728	3.8735625	3.88025	0.6385625	0.6466875	5.0985	5.0918125	0.6548125	0.64925
729	3.8754375	3.881875	0.6403125	0.64775	5.0996875	5.093875	0.65625	0.6509375
730	3.876625	3.882625	0.6405	0.6485625	5.100875	5.0935625	0.657125	0.6514375
731	3.8771875	3.8835	0.6419375	0.64925	5.101125	5.0945	0.6579375	0.6524375
732	3.8741875	3.8803125	0.638375	0.64625	5.0979375	5.091875	0.6546875	0.64925
733	3.8753125	3.882	0.6399375	0.648	5.09975	5.09275	0.6561875	0.651125
734	3.8760625	3.88275	0.64075	0.648875	5.1006875	5.0934375	0.657	0.6514375
735	3.8770625	3.883875	0.641625	0.64975	5.1006875	5.094875	0.657875	0.65225
736	3.86975	3.8773125	0.634625	0.6425	5.0946875	5.0884375	0.6511875	0.64575
737	3.956	3.962875	0.651875	0.6598125	5.2058125	5.1995625	0.6684375	0.6626875
738	3.9566875	3.9635	0.6526875	0.660625	5.2064375	5.200125	0.6691875	0.6633125
739	3.9579375	3.96475	0.6534375	0.6614375	5.207125	5.20075	0.6696875	0.6645
740	3.9555625	3.962375	0.6513125	0.6590625	5.2051875	5.198375	0.667875	0.6620625
741	3.95625	3.963375	0.6525	0.6608125	5.2064375	5.1995625	0.6694375	0.663875
742	3.958	3.9646875	0.653625	0.6611875	5.2071875	5.200375	0.669625	0.664375
743	3.958	3.964875	0.6541875	0.662375	5.207875	5.201625	0.6704375	0.665
744	3.95575	3.9625	0.6513125	0.6594375	5.205125	5.1985625	0.6676875	0.66225
745	3.9570625	3.963875	0.6528125	0.6605625	5.206875	5.200375	0.6688125	0.6638125
746	3.9585	3.965375	0.653625	0.662	5.2075	5.2009375	0.669875	0.6646875
747	3.959	3.96575	0.65475	0.662875	5.2086875	5.20175	0.6706875	0.6661875
748	3.955125	3.961875	0.6511875	0.6596875	5.2050625	5.1985	0.6675	0.66225
749	3.957125	3.964	0.65275	0.6606875	5.2069375	5.2001875	0.669	0.66325
750	3.957875	3.964375	0.653875	0.6610625	5.2073125	5.2010625	0.670125	0.664375
751	3.9588125	3.9656875	0.654375	0.662625	5.208375	5.2018125	0.6709375	0.6650625
752	3.9525	3.9593125	0.6476875	0.6555	5.2018125	5.195	0.6643125	0.6581875
753	4.0378125	4.04475	0.6646875	0.673	5.3130625	5.306625	0.6815	0.6755625
754	4.0385625	4.0458125	0.66575	0.6735	5.313875	5.3071875	0.681375	0.677375
755	4.03925	4.0465625	0.666625	0.6741875	5.31475	5.30825	0.6825	0.677
756	4.037125	4.0438125	0.663875	0.67225	5.312	5.305875	0.6806875	0.6749375
757	4.038375	4.0455625	0.665625	0.6734375	5.3139375	5.3075	0.6813125	0.676625
758	4.039625	4.04625	0.6665	0.674375	5.3145625	5.307875	0.682375	0.6774375
759	4.04025	4.046875	0.6666875	0.6751875	5.3150625	5.308875	0.6831875	0.67875
760	4.0374375	4.044375	0.6640625	0.672875	5.3124375	5.306	0.6806875	0.6749375
761	4.0385	4.0454375	0.6656875	0.6736875	5.31425	5.3074375	0.681875	0.676875
762	4.039875	4.0465625	0.6664375	0.674875	5.314875	5.30875	0.6826875	0.678
763	4.0404375	4.0470625	0.66725	0.675125	5.3156875	5.3093125	0.68325	0.6785625
764	4.03725	4.0445	0.6643125	0.672125	5.3125	5.305625	0.680875	0.6745625
765	4.0390625	4.0456875	0.6659375	0.673625	5.31375	5.3073125	0.6818125	0.67675
766	4.039625	4.04625	0.6660625	0.6748125	5.3145625	5.3084375	0.6823125	0.6775625
767	4.040125	4.0470625	0.666875	0.675625	5.3155625	5.309125	0.6834375	0.67825
768	4.0334375	4.041	0.6605	0.6689375	5.309125	5.3025	0.6771875	0.6715
769	4.119375	4.1268125	0.67775	0.6860625	5.419875	5.4141875	0.6936875	0.689125
770	4.12025	4.1273125	0.67825	0.687	5.4209375	5.4140625	0.6945625	0.69
771	4.1211875	4.127875	0.6790625	0.687625	5.4216875	5.415125	0.6959375	0.6904375
772	4.118625	4.1256875	0.676625	0.6855	5.419125	5.413375	0.6929375	0.6876875
773	4.120125	4.1271875	0.6781875	0.686875	5.4211875	5.4143125	0.694125	0.6898125
774	4.1210625	4.1281875	0.67925	0.6874375	5.4216875	5.4151875	0.6955	0.6903125
775	4.1220625	4.129125	0.67975	0.688	5.422	5.416	0.696375	0.6906875
776	4.1189375	4.126375	0.6775625	0.685	5.419875	5.4126875	0.6935625	0.6884375
777	4.1205	4.127625	0.67875	0.6864375	5.4209375	5.415375	0.6946875	0.6898125
778	4.121625	4.128375	0.67925	0.687125	5.4215625	5.415625	0.6955625	0.6909375
779	4.1225	4.129625	0.680375	0.6888125	5.4236875	5.41675	0.6969375	0.691125
780	4.119375	4.1264375	0.6768125	0.684875	5.4195625	5.4139375	0.6930625	0.68775
781	4.120625	4.1276875	0.679	0.6864375	5.4208125	5.4148125	0.694625	0.6899375
782	4.12175	4.1284375	0.6791875	0.687375	5.422125	5.4151875	0.69575	0.690375
783	4.12225	4.129375	0.68	0.6881875	5.4225	5.4168125	0.6965625	0.691
784	4.1151875	4.1223125	0.6733125	0.6818125	5.4159375	5.4095625	0.6900625	0.684625
785	4.2011875	4.208625	0.69025	0.698625	5.527125	5.52075	0.7066875	0.701875
786	4.2020625	4.2093125	0.691125	0.69975	5.5285	5.5219375	0.707625	0.7025625
787	4.203125	4.2099375	0.6925	0.70025	5.529	5.5225625	0.7085	0.7031875
788	4.2004375	4.207375	0.6895	0.6986875	5.5266875	5.5205	0.7056875	0.701125
789	4.202	4.2089375	0.6915625	0.69925	5.527875	5.5214375	0.7075625	0.702625
790	4.20275	4.2096875	0.69175	0.7006875	5.5288125	5.52225	0.7083125	0.7031875
791	4.2035	4.2100625	0.692875	0.7009375	5.5300625	5.5231875	0.7094375	0.70375
792	4.2005625	4.20775	0.68975	0.698625	5.52725	5.5204375	0.706375	0.701125
793	4.202125	4.2094375	0.6913125	0.699875	5.5288125	5.522125	0.7078125	0.702625
794	4.2030625	4.2105625	0.6924375	0.7003125	5.5291875	5.5226875	0.7083125	0.7039375
795	4.2040625	4.2111875	0.692875	0.7013125	5.5298125	5.523375	0.709125	0.704625
796	4.2005625	4.2080625	0.69	0.6983125	5.5266875	5.5201875	0.70625	0.7006875
797	4.201875	4.209375	0.6915	0.7	5.5285625	5.522125	0.70775	0.702625
798	4.2023125	4.210125	0.692	0.70025	5.5295	5.522625	0.7088125	0.70325
799	4.20325	4.2110625	0.693125	0.701125	5.5305625	5.5240625	0.709375	0.7045625
800	4.1971875	4.204	0.6865	0.694625	5.52375	5.5171875	0.7026875	0.697125
801	4.2825625	4.289625	0.7030625	0.71225	5.6346875	5.6283125	0.7190625	0.7156875
802	4.2835	4.2904375	0.703875	0.7129375	5.6349375	5.62925	0.72075	0.715625
803	4.2846875	4.2910625	0.7046875	0.7138125	5.636375	5.63	0.7211875	0.7160625
804	4.281625	4.289	0.7023125	0.711375	5.6338125	5.6280625	0.71825	0.7145625
805	4.283375	4.2904375	0.7040625	0.7125	5.635125	5.6290625	0.72125	0.7144375
806	4.284	4.291375	0.704625	0.7131875	5.635875	5.6295625	0.7205625	0.716875
807	4.2846875	4.2919375	0.705375	0.714	5.6365625	5.631125	0.7225625	0.717
808	4.282	4.2893125	0.702875	0.7113125	5.6338125	5.6275625	0.7188125	0.7141875
809	4.2833125	4.290625	0.704375	0.7125	5.63525	5.629125	0.71975	0.7163125
810	4.2840625	4.2919375	0.70525	0.713875	5.6360625	5.630375	0.722375	0.7158125
811	4.2850625	4.2923125	0.7060625	0.7145	5.637375	5.63075	0.7216875	0.71825
812	4.2823125	4.289375	0.7028125	0.7113125	5.63375	5.628	0.719625	0.713375
813	4.2836875	4.290625	0.7043125	0.7121875	5.6353125	5.6293125	0.7208125	0.7151875
814	4.2845	4.2913125	0.7054375	0.713125	5.63675	5.630375	0.72075	0.7170625
815	4.285	4.2923125	0.70625	0.7134375	5.6366875	5.6313125	0.723125	0.7169375
816	4.278375	4.285375	0.699	0.7075625	5.630625	5.6245625	0.7151875	0.710875
817	4.3636875	4.3714375	0.717125	0.7240625	5.7425625	5.7356875	0.733375	0.7269375
818	4.3649375	4.37175	0.716125	0.72625	5.74225	5.737	0.7341875	0.727625
819	4.3654375	4.3731875	0.71875	0.725375	5.7440625	5.7375625	0.7349375	0.72875
820	4.3635	4.3706875	0.7148125	0.7245625	5.74075	5.7355	0.7325625	0.7255625
821	4.3645625	4.372625	0.71725	0.72475	5.74275	5.7368125	0.7334375	0.727625
822	4.3651875	4.372625	0.717125	0.7268125	5.7435625	5.7376875	0.73425	0.728625
823	4.3661875	4.3739375	0.7179375	0.7270625	5.7441875	5.7381875	0.735125	0.72975
824	4.363875	4.3714375	0.716625	0.7235625	5.7413125	5.735375	0.7319375	0.72625
825	4.3650625	4.3725625	0.7163125	0.726375	5.7425625	5.737	0.7334375	0.7290625
826	4.3656875	4.3735	0.719	0.7255625	5.7443125	5.73775	0.7339375	0.7294375
827	4.367125	4.3736875	0.71825	0.7283125	5.7445	5.738875	0.735375	0.73
828	4.363125	4.3711875	0.7165	0.723625	5.7416875	5.735125	0.7321875	0.7263125
829	4.365	4.3721875	0.7161875	0.726625	5.7425	5.7374375	0.7330625	0.72875
830	4.36575	4.3735	0.7188125	0.7255625	5.7445	5.73775	0.733875	0.729625
831	4.3663125	4.3735	0.718125	0.72825	5.7440625	5.7388125	0.735	0.73025
832	4.359875	4.3676875	0.712375	0.7199375	5.7385625	5.731125	0.7274375	0.7245
833	4.447125	4.452875	0.7293125	0.7373125	5.8486875	5.8435	0.7455625	0.7408125
834	4.4451875	4.455625	0.7305	0.738125	5.850625	5.843875	0.7460625	0.7416875
835	4.4481875	4.454875	0.7315625	0.7384375	5.8501875	5.8451875	0.7471875	0.7419375
836	4.4455625	4.4523125	0.7285	0.7366875	5.8483125	5.8428125	0.7441875	0.7404375
837	4.4451875	4.4554375	0.7296875	0.738375	5.85025	5.8435	0.74625	0.741
838	4.4489375	4.454375	0.729625	0.740125	5.850375	5.8449375	0.74675	0.7423125
839	4.4481875	4.456375	0.73075	0.741	5.8514375	5.8453125	0.7478125	0.74275
840	4.445625	4.4540625	0.727875	0.7374375	5.848625	5.84275	0.7441875	0.7403125
841	4.4485	4.453375	0.73	0.739	5.849625	5.844625	0.746625	0.741625
842	4.4469375	4.4566875	0.7314375	0.7391875	5.851375	5.84475	0.747125	0.743
843	4.44925	4.4560625	0.73225	0.739625	5.851375	5.8465	0.747875	0.742875
844	4.445875	4.4525625	0.7286875	0.7368125	5.8481875	5.842375	0.744375	0.73975
845	4.4456875	4.456375	0.729625	0.7389375	5.850375	5.8436875	0.74675	0.7410625
846	4.449	4.4544375	0.730125	0.740375	5.850375	5.8455625	0.747	0.742625
847	4.448	4.4565	0.7309375	0.7408125	5.852375	5.845625	0.7478125	0.7429375
848	4.4414375	4.4505625	0.72425	0.7346875	5.845125	5.839	0.7408125	0.7361875
849	4.5278125	4.5360625	0.741875	0.750875	5.956375	5.95075	0.758375	0.7538125
850	4.528625	4.5369375	0.742625	0.75175	5.957	5.9509375	0.7591875	0.7539375
851	4.5291875	4.5371875	0.74375	0.75225	5.958125	5.952375	0.76	0.7551875
852	4.5270625	4.5345	0.7413125	0.749875	5.9555625	5.9499375	0.7573125	0.7529375
853	4.5291875	4.53625	0.7425	0.7513125	5.957625	5.951875	0.759125	0.7545625
854	4.529625	4.5368125	0.7433125	0.7524375	5.9573125	5.952	0.7595625	0.755375
855	4.5301875	4.538375	0.7441875	0.75225	5.95875	5.953	0.7604375	0.7559375
856	4.527125	4.5354375	0.7413125	0.750375	5.95575	5.950375	0.7573125	0.7533125
857	4.528125	4.5364375	0.7428125	0.751625	5.9576875	5.951625	0.759125	0.7548125
858	4.530125	4.537375	0.7439375	0.7525	5.958375	5.9526875	0.759875	0.7553125
859	4.5306875	4.5375	0.7444375	0.75325	5.9586875	5.952625	0.761	0.756125
860	4.527625	4.5350625	0.7411875	0.7500625	5.9558125	5.9501875	0.757375	0.752
861	4.528875	4.537375	0.7430625	0.751625	5.957125	5.9511875	0.759125	0.754125
862	4.5294375	4.53775	0.7435625	0.753	5.95825	5.9525625	0.7598125	0.7555
863	4.5304375	4.5381875	0.744375	0.7526875	5.9583125	5.9530625	0.760625	0.7561875
864	4.52425	4.531375	0.738	0.7465625	5.9523125	5.946625	0.7539375	0.7486875
865	4.60975	4.61725	0.7546875	0.7634375	6.0630625	6.0570625	0.7711875	0.76675
866	4.6104375	4.61825	0.7554375	0.764625	6.0639375	6.058875	0.772	0.7671875
867	4.6109375	4.619	0.756	0.7650625	6.0648125	6.0595	0.7725625	0.7684375
868	4.60825	4.616375	0.7538125	0.762875	6.0625625	6.0571875	0.770125	0.76575
869	4.61025	4.6178125	0.7556875	0.764625	6.0640625	6.05825	0.771875	0.766875
870	4.6113125	4.618625	0.756125	0.76575	6.065	6.0590625	0.7726875	0.7676875
871	4.6121875	4.619375	0.756625	0.76625	6.06575	6.0601875	0.7730625	0.76875
872	4.6090625	4.616875	0.7544375	0.7630625	6.0630625	6.0575	0.7710625	0.7655
873	4.610625	4.618625	0.7556875	0.7649375	6.063875	6.05875	0.771875	0.7674375
874	4.6108125	4.6189375	0.756125	0.766	6.065125	6.0599375	0.773	0.7685
875	4.61175	4.619875	0.7573125	0.7661875	6.06625	6.0608125	0.7738125	0.7693125
876	4.6089375	4.61675	0.7543125	0.762875	6.0631875	6.0574375	0.77025	0.7655625
877	4.610125	4.6185625	0.755875	0.76475	6.0641875	6.058375	0.7718125	0.7671875
878	4.6109375	4.6195	0.756375	0.765875	6.0655	6.0595625	0.7729375	0.768
879	4.6118125	4.6203125	0.7571875	0.766	6.066	6.0605	0.773625	0.7694375
880	4.6050625	4.6131875	0.7508125	0.7593125	6.0601875	6.0539375	0.7670625	0.7621875
881	4.6910625	4.699	0.76775	0.7765625	6.1704375	6.16475	0.7836875	0.78
882	4.691625	4.699875	0.768625	0.7776875	6.17125	6.1654375	0.7845	0.7800625
883	4.69275	4.700625	0.7690625	0.7784375	6.1715	6.1665	0.785625	0.7814375
884	4.690375	4.698	0.7669375	0.776125	6.1695	6.1636875	0.7834375	0.7789375
885	4.6920625	4.69975	0.7684375	0.77775	6.17075	6.1653125	0.7844375	0.780375
886	4.692625	4.7005625	0.7693125	0.7779375	6.1716875	6.166625	0.78575	0.7809375
887	4.6935625	4.701375	0.77	0.7791875	6.17275	6.1669375	0.7863125	0.782
888	4.690875	4.6984375	0.7669375	0.7760625	6.169375	6.164125	0.78325	0.7795
889	4.6916875	4.7001875	0.7683125	0.7776875	6.1706875	6.165625	0.785	0.7806875
890	4.6928125	4.70075	0.768625	0.778	6.171875	6.1663125	0.7855625	0.7811875
891	4.6933125	4.7016875	0.7700625	0.778875	6.1730625	6.16775	0.786625	0.7823125
892	4.6905625	4.6984375	0.7665	0.776125	6.1695625	6.1640625	0.783375	0.779
893	4.6915	4.6998125	0.768375	0.777375	6.1715625	6.1660625	0.784625	0.7803125
894	4.6926875	4.700625	0.7695	0.7781875	6.1716875	6.1660625	0.78575	0.7810625
895	4.6930625	4.7016875	0.77	0.7793125	6.1725625	6.1670625	0.7865625	0.7825
896	4.687125	4.69475	0.763375	0.7726875	6.1659375	6.1601875	0.77925	0.775125
897	4.7725625	4.7804375	0.78025	0.790125	6.2775625	6.2728125	0.7968125	0.7921875
898	4.77325	4.781375	0.7810625	0.7905	6.2780625	6.273125	0.797625	0.7934375
899	4.7739375	4.7820625	0.781875	0.7905	6.2795	6.273875	0.798125	0.7941875
900	4.7716875	4.7796875	0.7794375	0.78925	6.276125	6.271375	0.79575	0.7915625
901	4.7731875	4.7813125	0.7809375	0.7903125	6.2785	6.2729375	0.7975	0.79325
902	4.773625	4.7819375	0.78175	0.791625	6.278375	6.2736875	0.798375	0.7944375
903	4.7743125	4.7830625	0.7825625	0.791875	6.2795	6.2748125	0.799125	0.79525
904	4.7719375	4.7803125	0.7800625	0.7891875	6.27725	6.2713125	0.7963125	0.7920625
905	4.7735625	4.7816875	0.781875	0.7904375	6.2781875	6.273875	0.7975	0.7936875
906	4.7741875	4.7821875	0.781875	0.791625	6.2790625	6.2740625	0.798625	0.794375
907	4.775625	4.783375	0.78325	0.792375	6.2806875	6.2744375	0.7994375	0.7944375
908	4.7724375	4.780125	0.7799375	0.7895	6.2765	6.27175	0.7961875	0.7919375
909	4.773625	4.781625	0.7811875	0.7901875	6.2785625	6.272625	0.79775	0.7935
910	4.7745625	4.7825625	0.782625	0.791125	6.279375	6.2735	0.7985	0.7943125
911	4.7746875	4.783	0.78275	0.7925	6.2801875	6.2751875	0.7990625	0.795125
912	4.768	4.7763125	0.7761875	0.785625	6.2735625	6.267875	0.7926875	0.7884375
913	4.854125	4.8620625	0.7936875	0.802375	6.384875	6.3794375	0.81025	0.804875
914	4.855375	4.8635625	0.79425	0.8035	6.3858125	6.3805625	0.810125	0.8070625
915	4.8559375	4.86425	0.795	0.803875	6.3865625	6.381625	0.8119375	0.8069375
916	4.8535625	4.8614375	0.7925625	0.8018125	6.3839375	6.3788125	0.8081875	0.805125
917	4.85475	4.862875	0.79375	0.8036875	6.3859375	6.3804375	0.8100625	0.8054375
918	4.8555625	4.8635	0.7945625	0.8041875	6.38625	6.3813125	0.8108125	0.806375
919	4.8561875	4.8643125	0.795375	0.805	6.3869375	6.382125	0.811625	0.8085625
920	4.8538125	4.8616875	0.7925625	0.8025625	6.384375	6.37925	0.80975	0.80475
921	4.855375	4.8636875	0.7938125	0.8036875	6.386125	6.380625	0.81	0.80725
922	4.8556875	4.8639375	0.794625	0.804875	6.386375	6.38125	0.812375	0.8068125
923	4.856875	4.8650625	0.79575	0.8054375	6.38775	6.3823125	0.8116875	0.8089375
924	4.85375	4.8621875	0.7925	0.8021875	6.38375	6.3785625	0.809	0.804125
925	4.85475	4.863	0.79425	0.8035625	6.385875	6.3805	0.81025	0.8068125
926	4.8555	4.864	0.795125	0.8040625	6.386875	6.381375	0.81075	0.8079375
927	4.856375	4.864875	0.7959375	0.8053125	6.3871875	6.3820625	0.81275	0.80725
928	4.85025	4.8586875	0.78925	0.7985625	6.3805	6.375375	0.8055	0.801375
929	4.9354375	4.9440625	0.8068125	0.815	6.490875	6.488	0.8230625	0.8179375
930	4.936625	4.9449375	0.8073125	0.8160625	6.491125	6.489125	0.82325	0.8195625
931	4.9375	4.945875	0.8075	0.8175625	6.4941875	6.4873125	0.824125	0.82
932	4.934875	4.9431875	0.80475	0.8155625	6.492625	6.48425	0.8219375	0.8174375
933	4.9365	4.9448125	0.806875	0.8159375	6.4923125	6.488125	0.822875	0.8194375
934	4.93725	4.945625	0.8083125	0.8166875	6.4914375	6.48975	0.82425	0.8199375
935	4.937875	4.9460625	0.8085625	0.8181875	6.4948125	6.488875	0.82475	0.820625
936	4.9355625	4.9435	0.805125	0.815875	6.492875	6.4844375	0.8219375	0.818375
937	4.9368125	4.945125	0.8078125	0.815625	6.4928125	6.48875	0.8234375	0.8193125
938	4.9371875	4.945875	0.8083125	0.8170625	6.49225	6.490625	0.82425	0.8205
939	4.938	4.946375	0.8085625	0.819	6.495	6.4884375	0.825125	0.8209375
940	4.934875	4.9435	0.8049375	0.8156875	6.492875	6.4845	0.8221875	0.817625
941	4.936625	4.94525	0.8076875	0.8158125	6.4923125	6.4881875	0.8230625	0.819625
942	4.9375	4.94575	0.8085	0.8165	6.4919375	6.49025	0.8241875	0.8201875
943	4.9384375	4.94675	0.80875	0.818125	6.4949375	6.4884375	0.825	0.8216875
944	4.93175	4.940375	0.8014375	0.8121875	6.489625	6.48125	0.818	0.8146875
945	5.0170625	5.0255625	0.8190625	0.828125	6.5985	6.5944375	0.8349375	0.8313125
946	5.0178125	5.0265	0.8198125	0.8296875	6.599875	6.5951875	0.8364375	0.8325625
947	5.0188125	5.0271875	0.820625	0.8305	6.60125	6.595875	0.8371875	0.833375
948	5.016125	5.0245625	0.8181875	0.828125	6.598125	6.5938125	0.8345	0.831375
949	5.0178125	5.026	0.82	0.8291875	6.599375	6.594375	0.8359375	0.8325
950	5.018625	5.0271875	0.8205	0.830375	6.6008125	6.5953125	0.8368125	0.833625
951	5.0195625	5.0278125	0.8216875	0.8308125	6.6010625	6.5966875	0.837875	0.834
952	5.0168125	5.0256875	0.8185625	0.828375	6.599375	6.59375	0.83475	0.8305
953	5.0186875	5.026875	0.82	0.8295	6.6	6.5950625	0.83625	0.83275
954	5.019	5.0278125	0.8205	0.830375	6.6005	6.59525	0.8370625	0.8335625
955	5.0196875	5.0281875	0.821625	0.8315	6.6011875	6.596625	0.837875	0.8339375
956	5.01625	5.0249375	0.818375	0.8279375	6.59875	6.59375	0.8346875	0.831125
957	5.017875	5.0263125	0.82025	0.8296875	6.6005	6.595	0.836125	0.832625
958	5.0186875	5.0270625	0.82075	0.8301875	6.60075	6.5964375	0.837	0.833375
959	5.0195	5.02775	0.8215	0.8310625	6.6016875	6.5958125	0.8378125	0.833875
960	5.01325	5.0219375	0.814875	0.824375	6.5946875	6.590125	0.831125	0.8273125
961	5.0983125	5.10725	0.8320625	0.8414375	6.7063125	6.7014375	0.84775	0.84475
962	5.0994375	5.1085625	0.832625	0.8426875	6.7068125	6.702375	0.8485625	0.8456875
963	5.1004375	5.1093125	0.8334375	0.843375	6.7076875	6.7029375	0.8500625	0.8463125
964	5.0975625	5.107125	0.831	0.84075	6.7045	6.699625	0.8478125	0.8435625
965	5.0989375	5.108125	0.8325625	0.842125	6.706625	6.7015625	0.84875	0.8453125
966	5.1	5.10925	0.833375	0.8429375	6.7076875	6.7028125	0.849875	0.8455
967	5.1009375	5.11025	0.834125	0.843875	6.708375	6.7036875	0.8509375	0.8464375
968	5.098	5.1074375	0.831375	0.841	6.7058125	6.701	0.8479375	0.843375
969	5.09975	5.1083125	0.8328125	0.8428125	6.7069375	6.7021875	0.849375	0.8460625
970	5.1005625	5.109125	0.8336875	0.843375	6.7083125	6.7034375	0.849875	0.846875
971	5.1013125	5.1105	0.8345	0.843875	6.709	6.70425	0.8506875	0.847625
972	5.0981875	5.107625	0.8311875	0.8411875	6.7053125	6.7005625	0.8474375	0.844125
973	5.0998125	5.108375	0.83275	0.842375	6.7070625	6.70225	0.8493125	0.84525
974	5.100625	5.1095	0.8335625	0.8434375	6.7076875	6.7034375	0.8504375	0.846
975	5.101375	5.1105	0.8343125	0.8440625	6.7084375	6.70425	0.850625	0.847125
976	5.0941875	5.10275	0.828	0.8373125	6.7020625	6.6973125	0.8439375	0.8405625
977	5.1804375	5.189125	0.84525	0.85425	6.8134375	6.80875	0.860875	0.8576875
978	5.181875	5.1905	0.84575	0.8553125	6.8141875	6.808875	0.8616875	0.8585
979	5.1821875	5.191	0.8459375	0.85675	6.815125	6.809625	0.862875	0.8589375
980	5.17975	5.18875	0.844125	0.8534375	6.81275	6.806875	0.860375	0.85725
981	5.18175	5.1898125	0.8450625	0.8558125	6.8146875	6.80925	0.8615625	0.857875
982	5.18275	5.1905625	0.8470625	0.8555625	6.81475	6.8091875	0.8624375	0.8589375
983	5.1834375	5.1915	0.846625	0.8574375	6.81575	6.810125	0.8635	0.86
984	5.180375	5.1893125	0.84475	0.8535	6.81325	6.808	0.8606875	0.85675
985	5.1815	5.1905625	0.845625	0.856125	6.8141875	6.80975	0.861875	0.8583125
986	5.1818125	5.191125	0.8470625	0.8561875	6.8155	6.810875	0.863	0.859375
987	5.182875	5.191875	0.8469375	0.8578125	6.816375	6.8115	0.8635	0.860625
988	5.1799375	5.1886875	0.8446875	0.8534375	6.8129375	6.8076875	0.86025	0.8565625
989	5.1814375	5.1901875	0.845625	0.854875	6.814375	6.809625	0.8618125	0.858875
990	5.1825	5.1908125	0.8460625	0.8565	6.81525	6.810875	0.8623125	0.8588125
991	5.183125	5.1919375	0.846875	0.8573125	6.8155625	6.8110625	0.8634375	0.85975
992	5.1766875	5.185	0.8405	0.850625	6.808625	6.805125	0.857375	0.8529375
993	5.2619375	5.271375	0.8574375	0.867625	6.920625	6.9161875	0.87375	0.870625
994	5.2635	5.272	0.8579375	0.8681875	6.9215625	6.9170625	0.8745	0.87175
995	5.2643125	5.2725625	0.859375	0.8688125	6.921875	6.917875	0.875375	0.8725
996	5.2614375	5.2703125	0.857	0.8664375	6.9198125	6.915625	0.872875	0.869875
997	5.26325	5.271625	0.8584375	0.868	6.9214375	6.9171875	0.874375	0.871
998	5.26425	5.2725	0.85925	0.8691875	6.9215625	6.9173125	0.8751875	0.8724375
999	5.2645625	5.2736875	0.860125	0.87	6.9233125	6.918375	0.8760625	0.87325
1000	5.2619375	5.2710625	0.857	0.8669375	6.920375	6.9158125	0.8729375	0.8700625
1001	5.263125	5.2720625	0.8584375	0.86875	6.9215	6.91675	0.8746875	0.87175
1002	5.2645	5.2730625	0.8595625	0.869125	6.922375	6.9181875	0.8755625	0.8718125
1003	5.265	5.2735	0.860375	0.870375	6.9234375	6.9186875	0.876375	0.8735
1004	5.2615	5.2705625	0.8568125	0.8666875	6.9201875	6.915	0.8736875	0.8695625
1005	5.263	5.2720625	0.859	0.8681875	6.9216875	6.9168125	0.874875	0.8709375
1006	5.2645625	5.27275	0.8595	0.869375	6.92225	6.9176875	0.875375	0.872625
1007	5.26475	5.2735625	0.8596875	0.869625	6.9231875	6.918625	0.8761875	0.8735
1008	5.2585	5.2670625	0.8535625	0.863625	6.9163125	6.9118125	0.8699375	0.8665
1009	5.3438125	5.3524375	0.87025	0.880625	7.0278125	7.02375	0.886875	0.884
1010	5.34425	5.3536875	0.8710625	0.8818125	7.029125	7.0244375	0.887375	0.8839375
1011	5.34525	5.353875	0.8726875	0.881875	7.0296875	7.02525	0.8884375	0.885125
1012	5.3425625	5.35175	0.8691875	0.8795	7.0280625	7.023375	0.886	0.8826875
1013	5.3446875	5.3531875	0.8709375	0.8816875	7.0290625	7.024625	0.8871875	0.8838125
1014	5.344625	5.3548125	0.8723125	0.881625	7.02975	7.025625	0.8883125	0.8845625
1015	5.346	5.3555625	0.8723125	0.882875	7.0304375	7.026	0.8888125	0.8855625
1016	5.3439375	5.3519375	0.86975	0.8805	7.0283125	7.024	0.8863125	0.8826875
1017	5.3444375	5.354	0.871875	0.88125	7.0295625	7.025125	0.8878125	0.8845
1018	5.3461875	5.353875	0.8718125	0.8828125	7.0303125	7.0255	0.888625	0.8853125
1019	5.34625	5.35575	0.8731875	0.8829375	7.0306875	7.0264375	0.889125	0.8861875
1020	5.343125	5.3515625	0.869625	0.8804375	7.0278125	7.023125	0.885875	0.882875
1021	5.3441875	5.3543125	0.87175	0.880875	7.0293125	7.0248125	0.8874375	0.88375
1022	5.34575	5.3540625	0.872	0.8823125	7.0305625	7.0256875	0.8885625	0.885125
1023	5.346375	5.3546875	0.8734375	0.8828125	7.0308125	7.026	0.889375	0.886375
1024	5.339875	5.3485625	0.8664375	0.8761875	7.0245	7.0196875	0.883	0.8790625
1025	5.4254375	5.4344375	0.883375	0.893625	7.1358125	7.130625	0.8993125	0.8964375
1026	5.4261875	5.43525	0.883875	0.89475	7.1360625	7.1314375	0.9005	0.897125
1027	5.4266875	5.436	0.8846875	0.895125	7.13675	7.133375	0.9015625	0.8984375
1028	5.4241875	5.4334375	0.8825625	0.8924375	7.134375	7.130625	0.8988125	0.8956875
1029	5.4260625	5.4356875	0.8840625	0.8943125	7.135875	7.1311875	0.900625	0.896375
1030	5.4268125	5.43625	0.8845625	0.8954375	7.1376875	7.1325	0.901125	0.897875
1031	5.4275625	5.4369375	0.885375	0.8961875	7.1371875	7.133875	0.901625	0.8988125
1032	5.4254375	5.4345	0.882875	0.893125	7.134375	7.1306875	0.899125	0.896
1033	5.426375	5.435375	0.884375	0.8944375	7.13625	7.1319375	0.900625	0.897375
1034	5.427375	5.4361875	0.8849375	0.89575	7.1375	7.132375	0.9018125	0.898625
1035	5.4281875	5.4373125	0.8856875	0.896125	7.137375	7.133625	0.902	0.899125
1036	5.4248125	5.433875	0.88275	0.8925625	7.1345	7.1308125	0.8986875	0.89575
1037	5.4265	5.43525	0.8840625	0.8940625	7.1361875	7.1315	0.9005625	0.897375
1038	5.4275625	5.436375	0.8848125	0.895625	7.1375625	7.1324375	0.9010625	0.897625
1039	5.4278125	5.436625	0.885625	0.8964375	7.137375	7.1336875	0.9021875	0.8993125
1040	5.4208125	5.43025	0.8789375	0.8894375	7.1309375	7.1268125	0.8951875	0.892625
1041	5.5066875	5.5165625	0.895875	0.906875	7.242375	7.2381875	0.9124375	0.909375
1042	5.507625	5.517125	0.897	0.907	7.243375	7.2393125	0.91325	0.9103125
1043	5.5089375	5.5175625	0.898125	0.90775	7.2435	7.2395625	0.9143125	0.9110625
1044	5.5058125	5.5153125	0.895375	0.906125	7.2415625	7.2371875	0.911875	0.9081875
1045	5.5069375	5.5170625	0.896625	0.9071875	7.242875	7.2386875	0.9131875	0.909875
1046	5.5088125	5.5174375	0.897375	0.908	7.2439375	7.2398125	0.9139375	0.91075
1047	5.5096875	5.5185	0.8981875	0.9091875	7.2444375	7.241	0.9150625	0.91175
1048	5.5063125	5.5163125	0.8956875	0.906375	7.241875	7.237125	0.9119375	0.9089375
1049	5.508	5.51775	0.8971875	0.9074375	7.2426875	7.238875	0.9134375	0.91075
1050	5.509	5.5179375	0.89825	0.90825	7.2445	7.2396875	0.91425	0.9108125
1051	5.5099375	5.51875	0.8985625	0.9094375	7.2450625	7.241125	0.9150625	0.912375
1052	5.506625	5.516375	0.8955625	0.9060625	7.2419375	7.236875	0.9115	0.9088125
1053	5.507625	5.5175	0.8970625	0.9073125	7.24275	7.2394375	0.913625	0.91025
1054	5.508625	5.517375	0.897625	0.90825	7.2443125	7.2395	0.9141875	0.9114375
1055	5.5096875	5.518625	0.898375	0.9088125	7.2445625	7.2406875	0.9149375	0.9119375
1056	5.502375	5.51275	0.8920625	0.9026875	7.2385625	7.2329375	0.9083125	0.90525
1057	5.589125	5.5975	0.9090625	0.9195	7.3496875	7.34525	0.92525	0.9223125
1058	5.589375	5.598375	0.9098125	0.920625	7.350125	7.34575	0.9260625	0.9228125
1059	5.59025	5.599125	0.9103125	0.9214375	7.3508125	7.347375	0.92725	0.923875
1060	5.5875625	5.596875	0.9081875	0.9190625	7.349375	7.3440625	0.9244375	0.9215
1061	5.589375	5.5984375	0.909375	0.9205	7.3500625	7.3465625	0.925625	0.923375
1062	5.5895	5.5994375	0.9105	0.9209375	7.3514375	7.34675	0.9268125	0.9238125
1063	5.5906875	5.6005625	0.911	0.92175	7.3508125	7.348	0.927875	0.924625
1064	5.587875	5.5974375	0.9085	0.9193125	7.34925	7.344625	0.92475	0.9221875
1065	5.5894375	5.599125	0.90975	0.9208125	7.3499375	7.346875	0.9259375	0.9236875
1066	5.590625	5.599625	0.911125	0.9213125	7.35175	7.3468125	0.9270625	0.924125
1067	5.5919375	5.600625	0.9113125	0.92175	7.3516875	7.34825	0.928125	0.924875
1068	5.5881875	5.5969375	0.908375	0.919125	7.3495625	7.34425	0.924625	0.922
1069	5.5894375	5.599125	0.909625	0.920625	7.349875	7.346625	0.9261875	0.922625
1070	5.5903125	5.5999375	0.9106875	0.9210625	7.3515	7.3466875	0.92725	0.9240625
1071	5.5905625	5.601125	0.9115625	0.9223125	7.3518125	7.349	0.9280625	0.924875
1072	5.5848125	5.5938125	0.9051875	0.9156875	7.34575	7.3411875	0.9211875	0.9181875
1073	5.6699375	5.68	0.9218125	0.93275	7.457125	7.4523125	0.938375	0.9355625
1074	5.6710625	5.68025	0.922625	0.9331875	7.4575	7.453875	0.938875	0.9364375
1075	5.67225	5.681375	0.9234375	0.934375	7.4585625	7.454	0.9396875	0.93725
1076	5.669625	5.6796875	0.921	0.9315	7.4555625	7.451375	0.93725	0.9348125
1077	5.6713125	5.6804375	0.9228125	0.9330625	7.457	7.453625	0.9388125	0.93625
1078	5.6716875	5.6814375	0.9235625	0.933875	7.4583125	7.4535	0.939625	0.937125
1079	5.6725625	5.6823125	0.924125	0.93475	7.458375	7.4554375	0.940375	0.9379375
1080	5.670125	5.6791875	0.9213125	0.9319375	7.4569375	7.451875	0.9378125	0.935125
1081	5.671125	5.680875	0.9228125	0.9334375	7.456875	7.45475	0.9390625	0.936625
1082	5.6721875	5.682	0.923625	0.9345625	7.459375	7.45325	0.9401875	0.9374375
1083	5.67325	5.6823125	0.92475	0.9350625	7.4581875	7.4563125	0.941	0.93825
1084	5.6695625	5.6793125	0.9211875	0.9316875	7.4568125	7.4508125	0.9374375	0.935
1085	5.6713125	5.681	0.92275	0.9329375	7.4561875	7.4550625	0.9389375	0.9365
1086	5.6721875	5.681375	0.9235625	0.9344375	7.4601875	7.4531875	0.9398125	0.93675
1087	5.6730625	5.6824375	0.924375	0.934875	7.4575625	7.45675	0.9409375	0.9378125
1088	5.6665	5.6755625	0.9176875	0.9285625	7.4539375	7.44725	0.9339375	0.9315
1089	5.75175	5.7616875	0.934625	0.94525	7.5639375	7.5596875	0.950875	0.94825
1090	5.7524375	5.7621875	0.9355	0.9460625	7.5644375	7.560375	0.9516875	0.948875
1091	5.7535	5.7625	0.93625	0.9469375	7.5651875	7.561375	0.9528125	0.9501875
1092	5.7508125	5.7604375	0.93375	0.9445625	7.5633125	7.5591875	0.9503125	0.94775
1093	5.7526875	5.76225	0.9353125	0.9458125	7.56475	7.561	0.9515625	0.9486875
1094	5.75375	5.763	0.9364375	0.9469375	7.56575	7.561625	0.952375	0.949625
1095	5.7543125	5.76325	0.93725	0.948	7.5661875	7.5623125	0.9535625	0.950875
1096	5.751875	5.7609375	0.934125	0.9451875	7.5631875	7.559375	0.950375	0.94775
1097	5.752875	5.7630625	0.935625	0.94625	7.56525	7.561125	0.9516875	0.948875
1098	5.75325	5.76375	0.9364375	0.9475	7.565625	7.5620625	0.9529375	0.950375
1099	5.7548125	5.764625	0.93725	0.9483125	7.567	7.562875	0.9535	0.9511875
1100	5.7511875	5.7608125	0.934	0.944625	7.5630625	7.559625	0.95025	0.9475625
1101	5.7525	5.7625625	0.9355625	0.9465625	7.56475	7.56125	0.9518125	0.94875
1102	5.753375	5.762875	0.936375	0.947375	7.56525	7.561375	0.9529375	0.95025
1103	5.7546875	5.7636875	0.937125	0.94775	7.5661875	7.562375	0.9530625	0.95075
1104	5.747875	5.7571875	0.9305	0.9415625	7.559375	7.5561875	0.94675	0.9440625
1105	5.8335625	5.8429375	0.94775	0.958625	7.6711875	7.66725	0.964	0.9615
1106	5.8344375	5.8438125	0.94825	0.958875	7.67275	7.668375	0.96475	0.9623125
1107	5.8351875	5.8451875	0.949375	0.96025	7.6731875	7.6691875	0.965625	0.963125
1108	5.832875	5.8424375	0.946875	0.9578125	7.67075	7.6665	0.9631875	0.96075
1109	5.83475	5.8440625	0.9478125	0.959	7.6721875	7.667625	0.9640625	0.9611875
1110	5.835	5.84475	0.94925	0.960125	7.67325	7.669	0.9655	0.963
1111	5.836125	5.8460625	0.94975	0.9604375	7.6735625	7.6695	0.9663125	0.9638125
1112	5.8335625	5.8431875	0.9469375	0.95775	7.6708125	7.667125	0.9635625	0.961
1113	5.834625	5.8443125	0.94875	0.959625	7.672625	7.6680625	0.965	0.9625625
1114	5.8355625	5.84525	0.9489375	0.9600625	7.673125	7.668875	0.9655	0.9629375
1115	5.8359375	5.846	0.950375	0.96125	7.6736875	7.6705	0.966625	0.964125
1116	5.8329375	5.842625	0.947125	0.9579375	7.6705	7.666875	0.963375	0.960875
1117	5.8349375	5.844625	0.948375	0.959125	7.6715	7.6685	0.9649375	0.9623125
1118	5.835375	5.8450625	0.9494375	0.9603125	7.6726875	7.66875	0.96575	0.9631875
1119	5.8365	5.8455	0.95	0.9606875	7.67375	7.670625	0.966125	0.9631875
1120	5.8296875	5.8393125	0.9433125	0.9541875	7.66725	7.66325	0.959875	0.957375
1121	5.915125	5.92525	0.9605625	0.9715625	7.77825	7.7750625	0.9768125	0.974375
1122	5.9159375	5.92575	0.9613125	0.972375	7.778875	7.775625	0.9760625	0.9749375
1123	5.9165625	5.926625	0.9615625	0.9725625	7.7798125	7.7763125	0.9785	0.9760625
1124	5.91475	5.92425	0.95975	0.97075	7.7775625	7.7739375	0.976	0.9736875
1125	5.9159375	5.9259375	0.96125	0.9721875	7.7791875	7.775375	0.9775625	0.975125
1126	5.9166875	5.9265	0.9614375	0.972375	7.7801875	7.7763125	0.9783125	0.9759375
1127	5.917375	5.927125	0.9628125	0.9738125	7.7815625	7.777375	0.9791875	0.97675
1128	5.914875	5.9243125	0.9600625	0.9710625	7.7775625	7.7743125	0.9763125	0.9739375
1129	5.91625	5.926125	0.9609375	0.9718125	7.7791875	7.7759375	0.9778125	0.975375
1130	5.91675	5.926875	0.962375	0.9733125	7.7801875	7.7768125	0.9770625	0.9744375
1131	5.9176875	5.9275	0.9631875	0.9741875	7.781	7.777375	0.9794375	0.977
1132	5.9145	5.924375	0.959625	0.9705	7.7779375	7.7740625	0.9761875	0.9738125
1133	5.9161875	5.9259375	0.9615	0.9724375	7.7800625	7.7765	0.97775	0.9753125
1134	5.9169375	5.9268125	0.9623125	0.97325	7.7803125	7.7763125	0.9785	0.976125
1135	5.9181875	5.9276875	0.9628125	0.973375	7.78075	7.7774375	0.979375	0.9769375
1136	5.9113125	5.920875	0.9564375	0.9674375	7.775	7.771375	0.9726875	0.9703125
1137	5.99725	6.007125	0.973375	0.9844375	7.885375	7.8819375	0.9893125	0.9870625
1138	5.9976875	6.0075	0.9741875	0.9853125	7.886125	7.88275	0.9905	0.98825
1139	5.99875	6.00875	0.975	0.986125	7.8869375	7.8833125	0.99125	0.9889375
1140	5.996125	6.006375	0.9725625	0.98375	7.88475	7.88125	0.9888125	0.986625
1141	5.9976875	6.0076875	0.9740625	0.9851875	7.886375	7.8829375	0.990375	0.988125
1142	5.9986875	6.0085625	0.974875	0.986	7.88675	7.883625	0.991125	0.988875
1143	5.9990625	6.0090625	0.9756875	0.986875	7.887875	7.8841875	0.9919375	0.9896875
1144	5.996875	6.00675	0.972875	0.984	7.8849375	7.8815	0.9888125	0.9865
1145	5.9981875	6.0080625	0.97375	0.984875	7.886625	7.88325	0.990625	0.9884375
1146	5.999	6.009125	0.97425	0.986	7.8873125	7.884	0.991375	0.9891875
1147	5.9998125	6.00975	0.975375	0.98675	7.8876875	7.884625	0.99225	0.99
1148	5.99675	6.0066875	0.97125	0.9829375	7.885125	7.881625	0.9889375	0.98675
1149	5.998	6.0079375	0.9736875	0.985	7.886375	7.8831875	0.9905625	0.98825
1150	5.9988125	6.0090625	0.975125	0.986125	7.8871875	7.8838125	0.9913125	0.98875
1151	5.9998125	6.00975	0.97575	0.987	7.888125	7.885125	0.9921875	0.989875
1152	5.993	6.003	0.9693125	0.980375	7.881625	7.8781875	0.9855	0.98325
1153	6.0785625	6.088625	0.9858125	0.9974375	7.9923125	7.989125	1.0024375	1.0003125
1154	6.0789375	6.089125	0.9870625	0.9981875	7.9936875	7.990375	1.0033125	1.0010625
1155	6.08	6.0904375	0.9878125	0.9990625	7.9945	7.9911875	1.004125	1.001875
1156	6.07825	6.08825	0.985375	0.9966875	7.992125	7.98875	1.001625	0.9995625
1157	6.0795625	6.0895	0.986875	0.998125	7.9933125	7.9899375	1.0030625	1.001
1158	6.08075	6.0910625	0.9876875	0.9989375	7.99425	7.9909375	1.0039375	1.00175
1159	6.0809375	6.0909375	0.9884375	0.99975	7.99475	7.9915	1.0046875	1.002625
1160	6.078375	6.0885	0.9856875	0.9969375	7.9918125	7.9884375	1.001875	0.9998125
1161	6.0799375	6.089875	0.9871875	0.9985	7.99375	7.9904375	1.003375	1.00175
1162	6.080375	6.0904375	0.9876875	0.99925	7.994375	7.99125	1.00425	1.002125
1163	6.08125	6.091625	0.9888125	1.0000625	7.99525	7.991875	1.005375	1.0029375
1164	6.078125	6.08825	0.9855	0.9968125	7.991625	7.9885625	1.0018125	0.9996875
1165	6.0794375	6.089625	0.987125	0.9983125	7.9935625	7.99025	1.0033125	1.0011875
1166	6.0805625	6.0906875	0.9879375	0.99875	7.99425	7.991	1.004125	1.002
1167	6.0815625	6.09125	0.98875	0.9999375	7.9953125	7.992	1.005	1.0028125
1168	6.0746875	6.084375	0.9820625	0.9933125	7.988375	7.9850625	0.99825	0.9961875
1169	6.16	6.1705625	0.999	1.010375	8.0999375	8.097125	1.01525	1.01325
1170	6.161125	6.17125	0.9995625	1.0111875	8.1004375	8.09725	1.016375	1.0140625
1171	6.1618125	6.17175	1.000625	1.012	8.102125	8.098125	1.016875	1.0151875
1172	6.1590625	6.169875	0.998125	1.0100625	8.098625	8.096125	1.0144375	1.0124375
1173	6.160875	6.1713125	0.9996875	1.0110625	8.1009375	8.096875	1.0159375	1.0139375
1174	6.161625	6.172	1.0005	1.011875	8.101125	8.0989375	1.01675	1.01475
1175	6.1626875	6.17275	1.0013125	1.0126875	8.10275	8.0986875	1.0175625	1.0155625
1176	6.159875	6.1696875	0.9985	1.009875	8.0994375	8.0971875	1.0146875	1.01275
1177	6.1613125	6.17125	1	1.011375	8.101125	8.0973125	1.0165	1.01425
1178	6.1616875	6.1721875	1.000875	1.012125	8.1011875	8.0983125	1.0173125	1.0150625
1179	6.162875	6.1728125	1.001625	1.013	8.102375	8.100125	1.0181875	1.015875
1180	6.1595625	6.169625	0.9983125	1.00975	8.0993125	8.0955	1.014625	1.0125625
1181	6.161	6.17175	0.999875	1.011625	8.101	8.098875	1.0161875	1.014125
1182	6.16225	6.1724375	1.00075	1.0120625	8.102	8.0979375	1.0169375	1.0149375
1183	6.163375	6.1735	1.0015625	1.012875	8.103	8.099125	1.01775	1.0154375
1184	6.1559375	6.1665625	0.9948125	1.00625	8.0956875	8.092625	1.011125	1.0091875
1185	6.241875	6.252375	1.0118125	1.0233125	8.2068125	8.204	1.0280625	1.026125
1186	6.2428125	6.253125	1.012625	1.024125	8.207625	8.205125	1.028875	1.027375
1187	6.2434375	6.25375	1.0134375	1.025375	8.2081875	8.205375	1.029625	1.0278125
1188	6.241125	6.251375	1.0113125	1.0225	8.206	8.2031875	1.0270625	1.0254375
1189	6.242375	6.252625	1.0125	1.0243125	8.2074375	8.204375	1.02875	1.02725
1190	6.2433125	6.2534375	1.0133125	1.02475	8.20875	8.20525	1.0295625	1.0276875
1191	6.2436875	6.254375	1.014125	1.025625	8.2095	8.206125	1.030375	1.028875
1192	6.2418125	6.2520625	1.0113125	1.0231875	8.2068125	8.203375	1.0278125	1.0256875
1193	6.2426875	6.253	1.013125	1.0243125	8.2085	8.204875	1.029375	1.02725
1194	6.24325	6.254	1.0135625	1.025125	8.2091875	8.2055625	1.029875	1.02775
1195	6.244375	6.2546875	1.014375	1.0263125	8.21	8.2066875	1.0306875	1.0288125
1196	6.2411875	6.2514375	1.011125	1.0226875	8.206625	8.2033125	1.02775	1.0255
1197	6.2425625	6.2529375	1.01275	1.0241875	8.208125	8.2045625	1.0293125	1.0270625
1198	6.243375	6.25375	1.0135	1.0249375	8.2088125	8.205125	1.0298125	1.0281875
1199	6.2444375	6.25475	1.0145625	1.0258125	8.2098125	8.2059375	1.0309375	1.028625
1200	6.2378125	6.24775	1.008	1.0191875	8.202625	8.199875	1.0239375	1.022
1201	6.3230625	6.334125	1.024625	1.03625	8.3140625	8.3108125	1.040875	1.039125
1202	6.32375	6.3345625	1.0251875	1.037	8.314625	8.3116875	1.042	1.0399375
1203	6.324875	6.3355625	1.02625	1.0383125	8.315875	8.3129375	1.0425	1.0406875
1204	6.322375	6.3324375	1.0238125	1.0355	8.3134375	8.3100625	1.0400625	1.0383125
1205	6.32425	6.3343125	1.0255625	1.0369375	8.3145625	8.311625	1.0415625	1.0401875
1206	6.3249375	6.3350625	1.0260625	1.0376875	8.3155625	8.31275	1.0426875	1.040625
1207	6.3260625	6.3358125	1.0269375	1.0385625	8.3165	8.3131875	1.0431875	1.04175
1208	6.322875	6.3335	1.024125	1.0358125	8.3134375	8.31075	1.040625	1.038625
1209	6.3241875	6.3350625	1.025875	1.0373125	8.315625	8.3126875	1.0421875	1.0400625
1210	6.3253125	6.3354375	1.0266875	1.0380625	8.316125	8.3129375	1.042625	1.041375
1211	6.3265625	6.336375	1.0275	1.038875	8.3165625	8.314	1.04375	1.04175
1212	6.3229375	6.333375	1.0243125	1.035625	8.3134375	8.3105	1.040625	1.0385
1213	6.324125	6.3351875	1.0255625	1.0375625	8.3153125	8.3120625	1.042375	1.0399375
1214	6.324875	6.3356875	1.026375	1.03825	8.3156875	8.313	1.042875	1.04075
1215	6.3256875	6.3365	1.0271875	1.03875	8.3168125	8.3135625	1.04375	1.042
1216	6.319125	6.3295625	1.0208125	1.032125	8.31025	8.307	1.03725	1.0350625
1217	6.4048125	6.415625	1.0375	1.0491875	8.421125	8.4189375	1.054	1.0520625
1218	6.4055625	6.4165	1.0385	1.0503125	8.42225	8.4196875	1.05475	1.05325
1219	6.4060625	6.4173125	1.0393125	1.0508125	8.4229375	8.4198125	1.0553125	1.054
1220	6.40375	6.414375	1.0369375	1.048875	8.42075	8.4179375	1.0531875	1.0513125
1221	6.40525	6.416125	1.0384375	1.0503125	8.4218125	8.419625	1.0546875	1.05275
1222	6.406125	6.4164375	1.0389375	1.0506875	8.4231875	8.4199375	1.0551875	1.0535625
1223	6.4068125	6.417625	1.0400625	1.0514375	8.4238125	8.4203125	1.0559375	1.055
1224	6.40425	6.41475	1.0369375	1.0488125	8.4201875	8.418	1.053125	1.051875
1225	6.40575	6.416625	1.03875	1.0501875	8.4221875	8.4195	1.0553125	1.0530625
1226	6.4064375	6.416625	1.03925	1.051375	8.423375	8.4201875	1.0555625	1.05425
1227	6.407375	6.4185	1.0400625	1.0521875	8.424	8.42125	1.05625	1.0546875
1228	6.4040625	6.4149375	1.0368125	1.048875	8.4210625	8.4186875	1.053375	1.0518125
1229	6.40575	6.4169375	1.038375	1.0500625	8.422375	8.41925	1.0549375	1.052875
1230	6.4064375	6.417375	1.0391875	1.0509375	8.42375	8.4203125	1.055375	1.054125
1231	6.4075625	6.4179375	1.040375	1.051625	8.423875	8.42175	1.0563125	1.0545
1232	6.4005	6.4110625	1.033625	1.045	8.416875	8.414125	1.0495625	1.0479375
1233	6.4881875	6.495625	1.0505625	1.0620625	8.52875	8.52575	1.0665	1.065
1234	6.48625	6.4984375	1.051375	1.0629375	8.5299375	8.5269375	1.067375	1.065875
1235	6.4870625	6.4995625	1.0524375	1.06375	8.5300625	8.527375	1.068125	1.0670625
1236	6.4869375	6.494625	1.0496875	1.061625	8.5274375	8.5254375	1.066	1.0641875
1237	6.4875	6.497375	1.0515625	1.063375	8.5285625	8.5265625	1.0674375	1.066
1238	6.486375	6.5004375	1.05175	1.063625	8.53	8.528	1.06825	1.0668125
1239	6.489125	6.4989375	1.0525	1.0650625	8.530625	8.5285625	1.069125	1.0673125
1240	6.487375	6.495375	1.04975	1.062375	8.5276875	8.5253125	1.0663125	1.0649375
1241	6.486125	6.499	1.05125	1.0634375	8.529375	8.527375	1.0675	1.0665
1242	6.48775	6.499375	1.052375	1.0639375	8.5304375	8.527875	1.06825	1.0668125
1243	6.490625	6.498	1.052875	1.0646875	8.5313125	8.527875	1.069375	1.067625
1244	6.4853125	6.4969375	1.0499375	1.0615	8.5279375	8.524625	1.0659375	1.0646875
1245	6.485875	6.499375	1.0514375	1.063	8.53	8.5268125	1.06775	1.0663125
1246	6.4890625	6.4975625	1.05225	1.06375	8.530375	8.527	1.0685	1.0666875
1247	6.48925	6.4993125	1.053375	1.064625	8.5315625	8.5281875	1.0693125	1.067875
1248	6.480375	6.494375	1.0460625	1.058	8.524875	8.521625	1.0626875	1.060875
1249	6.5680625	6.579125	1.0630625	1.075	8.6355625	8.63325	1.0793125	1.0779375
1250	6.5686875	6.5798125	1.0641875	1.075875	8.6364375	8.6339375	1.0800625	1.0790625
1251	6.570125	6.5806875	1.0649375	1.0770625	8.637375	8.635	1.0815625	1.0795625
1252	6.5675625	6.578	1.0625625	1.074625	8.63475	8.6325	1.0785	1.077875
1253	6.56825	6.57875	1.064	1.0756875	8.636625	8.6336875	1.0800625	1.0786875
1254	6.5698125	6.5803125	1.0645	1.0773125	8.6375	8.6351875	1.081125	1.0798125
1255	6.5710625	6.581625	1.0656875	1.0778125	8.638125	8.63525	1.081625	1.08075
1256	6.567875	6.5785625	1.0626875	1.0749375	8.6350625	8.632875	1.0796875	1.0774375
1257	6.5689375	6.580125	1.064	1.076625	8.6365625	8.634	1.0805625	1.0789375
1258	6.5699375	6.581125	1.065125	1.07725	8.637375	8.6348125	1.081125	1.0805
1259	6.570625	6.58175	1.0659375	1.0776875	8.63825	8.6356875	1.0819375	1.080875
1260	6.5675	6.5785625	1.0625625	1.0746875	8.6353125	8.6325	1.079	1.0773125
1261	6.5685625	6.579125	1.0643125	1.076375	8.6366875	8.6344375	1.080875	1.07875
1262	6.5699375	6.5804375	1.065125	1.0771875	8.6373125	8.6344375	1.081	1.080125
1263	6.5708125	6.5810625	1.0661875	1.0775625	8.637875	8.63575	1.082125	1.0810625
1264	6.5640625	6.574625	1.05925	1.07125	8.631875	8.62925	1.0758125	1.0738125
1265	6.65025	6.6608125	1.075875	1.0885	8.743375	8.740625	1.092125	1.0918125
1266	6.6506875	6.662	1.0766875	1.08925	8.7435625	8.7415	1.0931875	1.092
1267	6.6514375	6.66275	1.07775	1.0896875	8.7451875	8.7424375	1.0940625	1.0925
1268	6.6490625	6.66	1.0750625	1.0880625	8.7421875	8.7401875	1.091375	1.0904375
1269	6.6506875	6.6616875	1.0765625	1.0893125	8.7435	8.741	1.093125	1.0926875
1270	6.6514375	6.6623125	1.0776875	1.0898125	8.7449375	8.74225	1.0939375	1.0923125
1271	6.652375	6.663375	1.0785	1.0909375	8.74575	8.743625	1.09475	1.093125
1272	6.6499375	6.6605625	1.0756875	1.087875	8.7428125	8.7396875	1.0919375	1.0906875
1273	6.6510625	6.6623125	1.0771875	1.0893125	8.74425	8.741875	1.093125	1.0923125
1274	6.651625	6.662875	1.078	1.090125	8.744875	8.74275	1.09425	1.0926875
1275	6.652375	6.6629375	1.0788125	1.0909375	8.7458125	8.7430625	1.0950625	1.0938125
1276	6.6493125	6.660625	1.0754375	1.0876875	8.742375	8.7405625	1.0918125	1.0905625
1277	6.6510625	6.6620625	1.077125	1.088875	8.744625	8.7415625	1.0933125	1.0924375
1278	6.651375	6.6625625	1.07825	1.089625	8.7449375	8.7425625	1.0938125	1.0925625
1279	6.6528125	6.6634375	1.07875	1.0909375	8.745625	8.7434375	1.095	1.093375
1280	6.6459375	6.6569375	1.0726875	1.083875	8.7398125	8.7360625	1.0883125	1.0868125
1281	6.7309375	6.7431875	1.0893125	1.1009375	8.851375	8.8481875	1.1049375	1.104125
1282	6.7329375	6.7436875	1.090125	1.1016875	8.8510625	8.8496875	1.1060625	1.1045625
1283	6.73375	6.7445	1.090625	1.1025625	8.8523125	8.8504375	1.1075	1.1054375
1284	6.73025	6.7424375	1.0881875	1.1004375	8.850625	8.8478125	1.1044375	1.1034375
1285	6.733	6.7433125	1.08975	1.101625	8.8511875	8.84975	1.1059375	1.1050625
1286	6.7330625	6.744125	1.0908125	1.1024375	8.851875	8.8498125	1.1064375	1.1059375
1287	6.7340625	6.7450625	1.0913125	1.1036875	8.85325	8.8503125	1.10725	1.1069375
1288	6.7315625	6.7424375	1.0885	1.100875	8.8500625	8.8476875	1.1045	1.10425
1289	6.732375	6.7443125	1.0898125	1.1019375	8.8518125	8.8501875	1.1065625	1.1048125
1290	6.7340625	6.7445625	1.09075	1.1034375	8.8529375	8.8504375	1.1070625	1.105625
1291	6.7345	6.746125	1.0913125	1.1043125	8.8544375	8.8511875	1.108125	1.106875
1292	6.73125	6.7420625	1.0880625	1.100875	8.85	8.8483125	1.1043125	1.103875
1293	6.7330625	6.7435625	1.0895625	1.1025	8.851375	8.8496875	1.1058125	1.105
1294	6.733	6.7449375	1.09075	1.103375	8.8531875	8.8500625	1.10725	1.1056875
1295	6.7350625	6.74525	1.0915	1.1034375	8.8541875	8.851375	1.1080625	1.1063125
1296	6.727375	6.7390625	1.0848125	1.0971875	8.8464375	8.845125	1.1008125	1.100375
1297	6.813375	6.824625	1.1018125	1.11425	8.958125	8.956	1.118375	1.11725
1298	6.814625	6.8256875	1.102875	1.1146875	8.9590625	8.95675	1.119125	1.117875
1299	6.814875	6.8263125	1.103375	1.11575	8.9599375	8.9576875	1.12	1.11875
1300	6.813	6.8235	1.1006875	1.1134375	8.957625	8.9553125	1.1175	1.1163125
1301	6.8143125	6.825875	1.1021875	1.1145	8.959	8.95675	1.1190625	1.11775
1302	6.815125	6.8263125	1.103	1.11575	8.9600625	8.957875	1.119875	1.1186875
1303	6.8156875	6.827125	1.104125	1.117125	8.960375	8.957875	1.120625	1.1194375
1304	6.8133125	6.823875	1.1013125	1.113375	8.958125	8.9560625	1.117875	1.1166875
1305	6.8145	6.826125	1.103125	1.1153125	8.9595625	8.957375	1.1193125	1.1180625
1306	6.8155	6.8263125	1.103625	1.1156875	8.9603125	8.9581875	1.1205	1.1189375
1307	6.81575	6.82725	1.1044375	1.1165	8.9609375	8.9586875	1.1210625	1.1198125
1308	6.8133125	6.82425	1.101125	1.113875	8.9575	8.955	1.11775	1.116125
1309	6.8145	6.826	1.1030625	1.1150625	8.9596875	8.9575625	1.1195625	1.1179375
1310	6.8154375	6.8263125	1.1035625	1.1158125	8.9595625	8.9571875	1.1198125	1.1188125
1311	6.8159375	6.827125	1.1043125	1.117125	8.9608125	8.9585625	1.1208125	1.1191875
1312	6.8095	6.8200625	1.097375	1.1105625	8.95425	8.952125	1.113875	1.113
1313	6.895125	6.9068125	1.114625	1.127125	9.0655625	9.0635625	1.130875	1.1296875
1314	6.896	6.9073125	1.1154375	1.128	9.06625	9.0641875	1.132	1.130875
1315	6.8971875	6.9078125	1.1159375	1.12925	9.067625	9.0651875	1.1325	1.1320625
1316	6.894125	6.9055625	1.114125	1.126875	9.0645625	9.0625	1.1300625	1.1293125
1317	6.895375	6.90725	1.1155625	1.1278125	9.066375	9.064375	1.1315625	1.1310625
1318	6.8965	6.9085	1.116375	1.128625	9.067125	9.0650625	1.132375	1.1315625
1319	6.898125	6.9090625	1.116875	1.1295	9.068125	9.066	1.1330625	1.132
1320	6.894625	6.906	1.114125	1.12675	9.06525	9.0633125	1.1306875	1.129625
1321	6.89675	6.9074375	1.115625	1.1281875	9.066875	9.0645625	1.1321875	1.131
1322	6.89725	6.90825	1.1164375	1.128625	9.067375	9.06525	1.13325	1.1315
1323	6.8980625	6.9098125	1.11725	1.130125	9.068375	9.066375	1.1335	1.133125
1324	6.8945	6.9064375	1.114	1.1268125	9.0651875	9.063125	1.1303125	1.1298125
1325	6.895625	6.907625	1.1155625	1.128	9.0668125	9.064375	1.13175	1.1311875
1326	6.8969375	6.9085625	1.1163125	1.12875	9.0670625	9.0649375	1.132625	1.1315
1327	6.8975625	6.908875	1.117125	1.129625	9.0681875	9.0658125	1.1336875	1.1321875
1328	6.8910625	6.902	1.1104375	1.123125	9.0614375	9.059625	1.12675	1.126125
1329	6.977	6.988375	1.1274375	1.1396875	9.1731875	9.170875	1.143375	1.143625
1330	6.97775	6.9891875	1.1279375	1.140875	9.1735625	9.171625	1.14425	1.1438125
1331	6.9784375	6.9899375	1.12875	1.1425	9.1744375	9.172375	1.146125	1.14425
1332	6.9760625	6.9874375	1.126625	1.139375	9.1721875	9.170625	1.1425625	1.1428125
1333	6.9775625	6.98925	1.1278125	1.1411875	9.173875	9.17175	1.144125	1.1440625
1334	6.978125	6.989625	1.128875	1.142	9.174125	9.17225	1.1460625	1.144125
1335	6.9791875	6.9905625	1.1300625	1.14275	9.175125	9.1731875	1.1456875	1.1456875
1336	6.9766875	6.988125	1.1275625	1.13925	9.1720625	9.1705625	1.142875	1.143625
1337	6.978	6.989375	1.12875	1.1416875	9.173875	9.1713125	1.1453125	1.1436875
1338	6.9788125	6.9903125	1.129875	1.1415	9.175125	9.17325	1.1451875	1.146125
1339	6.9795625	6.9910625	1.130375	1.14275	9.175625	9.1736875	1.1459375	1.1461875
1340	6.9766875	6.9880625	1.127125	1.1399375	9.1725625	9.170375	1.14275	1.142
1341	6.978125	6.989625	1.1283125	1.1409375	9.1740625	9.172125	1.1455625	1.1435
1342	6.978375	6.9901875	1.1288125	1.142125	9.1746875	9.1726875	1.1450625	1.145125
1343	6.97925	6.9909375	1.13	1.14225	9.175625	9.174	1.1459375	1.14575
1344	6.9728125	6.9841875	1.1233125	1.1364375	9.1695	9.1671875	1.1399375	1.1385
1345	7.0586875	7.0705625	1.14025	1.1530625	9.2803125	9.278125	1.1568125	1.1561875
1346	7.059625	7.0711875	1.14075	1.1543125	9.2815625	9.279	1.157625	1.1570625
1347	7.06025	7.071875	1.1415625	1.1555	9.281625	9.279875	1.1584375	1.1575625
1348	7.0578125	7.0695625	1.139125	1.153	9.2795	9.2778125	1.156	1.1554375
1349	7.0595625	7.071125	1.14125	1.15375	9.280625	9.2794375	1.1575	1.157125
1350	7.0601875	7.0714375	1.142	1.1545	9.281875	9.2796875	1.158	1.1585
1351	7.0605625	7.0725	1.142875	1.1554375	9.282875	9.2808125	1.1590625	1.158375
1352	7.0581875	7.0700625	1.140625	1.1521875	9.27975	9.2779375	1.1560625	1.15575
1353	7.0599375	7.071875	1.142125	1.1536875	9.281125	9.2791875	1.1578125	1.1569375
1354	7.060625	7.0721875	1.142625	1.1545	9.282	9.279875	1.1583125	1.15775
1355	7.061375	7.073	1.14375	1.1553125	9.2828125	9.2813125	1.159375	1.15875
1356	7.058375	7.0698125	1.1405625	1.1520625	9.279375	9.278125	1.1561875	1.1553125
1357	7.059625	7.071125	1.1414375	1.1539375	9.2808125	9.279375	1.1579375	1.15725
1358	7.0605	7.072125	1.1421875	1.155	9.281875	9.280125	1.1581875	1.157875
1359	7.0615	7.0729375	1.143375	1.1555625	9.2825625	9.2804375	1.1593125	1.1588125
1360	7.054375	7.0664375	1.1358125	1.1498125	9.276625	9.2745625	1.15325	1.151375
1361	7.1395625	7.151875	1.153125	1.1660625	9.38725	9.3853125	1.169625	1.1691875
1362	7.1410625	7.1531875	1.1541875	1.1668125	9.3883125	9.386375	1.170125	1.169875
1363	7.141625	7.1541875	1.1546875	1.1679375	9.389375	9.3870625	1.17125	1.170125
1364	7.1393125	7.1521875	1.1525625	1.1655	9.3865625	9.384875	1.1688125	1.1684375
1365	7.1405625	7.1531875	1.1540625	1.167	9.388	9.3865	1.17	1.169125
1366	7.1415	7.1539375	1.154875	1.1674375	9.388625	9.386875	1.171125	1.171125
1367	7.1428125	7.1543125	1.1556875	1.1688125	9.3891875	9.387625	1.1719375	1.1715625
1368	7.140125	7.15125	1.1525625	1.165875	9.386375	9.38475	1.1694375	1.168375
1369	7.141875	7.1525625	1.154375	1.16725	9.388625	9.38675	1.1705625	1.1698125
1370	7.1421875	7.1530625	1.155125	1.16825	9.3891875	9.3871875	1.171125	1.1714375
1371	7.142875	7.1549375	1.156	1.1686875	9.390375	9.388375	1.1721875	1.1715
1372	7.139625	7.151625	1.152375	1.1653125	9.3863125	9.3846875	1.1686875	1.168625
1373	7.1411875	7.1534375	1.1539375	1.167375	9.388	9.387	1.17025	1.1705625
1374	7.1418125	7.1546875	1.1550625	1.167625	9.3888125	9.387625	1.1713125	1.171125
1375	7.1426875	7.1546875	1.15625	1.1684375	9.389625	9.3885	1.172125	1.1719375
1376	7.1358125	7.14875	1.148875	1.16225	9.3828125	9.3810625	1.1655	1.165125
1377	7.222875	7.2331875	1.1661875	1.1794375	9.4953125	9.4915625	1.182375	1.181375
1378	7.224	7.2340625	1.1669375	1.18	9.4939375	9.495125	1.1835	1.182875
1379	7.224625	7.234875	1.16775	1.181125	9.4960625	9.4941875	1.1840625	1.1838125
1380	7.2221875	7.2321875	1.1653125	1.1781875	9.4946875	9.491	1.1816875	1.181375
1381	7.2234375	7.2336875	1.1665625	1.1795625	9.4939375	9.495125	1.1834375	1.1828125
1382	7.224625	7.23525	1.167375	1.1800625	9.4960625	9.49425	1.1839375	1.183625
1383	7.2246875	7.2354375	1.1684375	1.18175	9.497875	9.49475	1.1846875	1.184125
1384	7.22275	7.23275	1.166	1.17875	9.4925	9.4943125	1.1821875	1.1813125
1385	7.223625	7.2349375	1.1671875	1.1803125	9.4959375	9.4935625	1.1836875	1.1830625
1386	7.2244375	7.2356875	1.168	1.1813125	9.49675	9.494375	1.1841875	1.1836875
1387	7.2251875	7.2360625	1.1688125	1.182	9.4956875	9.496875	1.1850625	1.184
1388	7.2224375	7.2326875	1.1655	1.1790625	9.4950625	9.4914375	1.182125	1.181625
1389	7.223	7.2348125	1.167375	1.179875	9.4955	9.4930625	1.1833125	1.182875
1390	7.223875	7.236	1.1679375	1.1811875	9.49425	9.49575	1.184125	1.1839375
1391	7.225	7.2364375	1.1686875	1.18175	9.4979375	9.49425	1.1849375	1.184375
1392	7.217625	7.23125	1.1618125	1.1744375	9.4909375	9.4885	1.1783125	1.17825
1393	7.304	7.31575	1.1793125	1.19225	9.6006875	9.600125	1.1951875	1.195125
1394	7.3046875	7.317	1.1800625	1.192375	9.6025	9.6004375	1.196375	1.1955
1395	7.30575	7.317625	1.180625	1.1935	9.6035625	9.6014375	1.196875	1.1968125
1396	7.3026875	7.314375	1.1785	1.1910625	9.5999375	9.5993125	1.19475	1.1940625
1397	7.3045625	7.316375	1.1795	1.1925625	9.6018125	9.6005	1.195875	1.195375
1398	7.3055	7.31775	1.1804375	1.1936875	9.6035	9.600875	1.1966875	1.1965625
1399	7.3063125	7.3183125	1.1813125	1.1941875	9.6036875	9.6015	1.1978125	1.197125
1400	7.3035	7.315125	1.1785	1.191375	9.6005	9.6001875	1.194375	1.19475
1401	7.304875	7.317	1.18025	1.1925	9.6020625	9.600875	1.19625	1.1958125
1402	7.3059375	7.3178125	1.181125	1.19375	9.602875	9.6010625	1.19675	1.196625
1403	7.3069375	7.3185625	1.1815625	1.1949375	9.6043125	9.60225	1.197875	1.1980625
1404	7.3029375	7.314875	1.1783125	1.1913125	9.6009375	9.5989375	1.1951875	1.19375
1405	7.304375	7.3168125	1.1801875	1.1930625	9.6016875	9.6008125	1.196125	1.1959375
1406	7.30575	7.31775	1.1806875	1.193125	9.602875	9.6015625	1.19725	1.1964375
1407	7.3065625	7.3181875	1.1818125	1.194375	9.6036875	9.6020625	1.1978125	1.197625
1408	7.2995625	7.3118125	1.1748125	1.1883125	9.597375	9.5956875	1.1908125	1.1910625
1409	7.385625	7.3986875	1.19175	1.20475	9.7085	9.7069375	1.208	1.20875
1410	7.3864375	7.3985	1.1923125	1.205875	9.709375	9.7074375	1.208875	1.209125
1411	7.3878125	7.3998125	1.193375	1.2064375	9.7105625	9.70825	1.2096875	1.2096875
1412	7.3850625	7.3970625	1.1909375	1.2045	9.70775	9.7058125	1.20725	1.2069375
1413	7.386125	7.39825	1.1928125	1.205125	9.708875	9.70725	1.2084375	1.208625
1414	7.3871875	7.39925	1.1933125	1.2065625	9.7095625	9.7083125	1.2095	1.2093125
1415	7.388625	7.3998125	1.1940625	1.2071875	9.710125	9.7096875	1.210375	1.2103125
1416	7.38525	7.397625	1.1915625	1.204375	9.7076875	9.706875	1.2078125	1.20725
1417	7.386875	7.3989375	1.19275	1.2063125	9.7088125	9.7084375	1.2086875	1.209875
1418	7.3874375	7.39975	1.193875	1.2066875	9.7103125	9.709625	1.2095	1.2100625
1419	7.3878125	7.40075	1.1940625	1.207875	9.711	9.7093125	1.2103125	1.2111875
1420	7.384875	7.3969375	1.190875	1.2041875	9.7081875	9.70625	1.207375	1.2075625
1421	7.386625	7.399	1.1926875	1.2059375	9.7095	9.7073125	1.209	1.2088125
1422	7.387125	7.3995625	1.1931875	1.20675	9.7104375	9.7083125	1.20975	1.209625
1423	7.3885625	7.4	1.194625	1.2076875	9.711125	9.7095625	1.2105625	1.2109375
1424	7.3816875	7.3941875	1.187375	1.2010625	9.7045	9.70325	1.2039375	1.203625
1425	7.46575	7.4813125	1.2045625	1.218125	9.8151875	9.815	1.2205625	1.221
1426	7.4663125	7.481875	1.2056875	1.2189375	9.81625	9.815375	1.2225625	1.221
1427	7.467375	7.4814375	1.20725	1.219375	9.8179375	9.8161875	1.221875	1.2233125
1428	7.468125	7.4770625	1.2040625	1.2176875	9.815	9.81325	1.220375	1.219875
1429	7.4698125	7.478625	1.205625	1.2180625	9.8156875	9.814875	1.2209375	1.2216875
1430	7.4704375	7.4793125	1.206375	1.21925	9.8165625	9.816375	1.22325	1.2221875
1431	7.471125	7.4801875	1.20725	1.2203125	9.8179375	9.8168125	1.2225	1.223875
1432	7.465125	7.480625	1.204375	1.217625	9.8158125	9.8135	1.2206875	1.220125
1433	7.4665625	7.482125	1.2055625	1.21925	9.8165625	9.8154375	1.22125	1.223
1434	7.4675625	7.4830625	1.206125	1.221375	9.817375	9.8163125	1.223875	1.2220625
1435	7.468125	7.4836875	1.2069375	1.2213125	9.818125	9.816875	1.222875	1.224125
1436	7.465125	7.4781875	1.204	1.2173125	9.815625	9.8135	1.2211875	1.2196875
1437	7.4699375	7.47875	1.2055625	1.2191875	9.817125	9.8154375	1.2211875	1.222875
1438	7.470625	7.4794375	1.207125	1.2190625	9.817	9.8165	1.2235	1.2219375
1439	7.471625	7.4805	1.2078125	1.2201875	9.8183125	9.817125	1.22275	1.2243125
1440	7.464625	7.47375	1.20075	1.213875	9.8125	9.8103125	1.21675	1.216875
1441	7.5489375	7.561125	1.2168125	1.232	9.9226875	9.921375	1.234875	1.2331875
1442	7.5493125	7.5621875	1.2194375	1.231125	9.923875	9.92275	1.2354375	1.234
1443	7.5499375	7.5630625	1.2199375	1.231875	9.924875	9.9238125	1.235875	1.23475
1444	7.5478125	7.5600625	1.216	1.2311875	9.9219375	9.9209375	1.2328125	1.233125
1445	7.549	7.5618125	1.2178125	1.231	9.923875	9.9224375	1.234375	1.235125
1446	7.54975	7.563	1.219875	1.2318125	9.9244375	9.923375	1.2345625	1.2358125
1447	7.5511875	7.5631875	1.219125	1.234125	9.9251875	9.9245	1.235375	1.2355
1448	7.54875	7.5605	1.2163125	1.23175	9.922625	9.9215625	1.2325625	1.2343125
1449	7.5499375	7.5619375	1.2193125	1.2313125	9.92475	9.9233125	1.234125	1.235875
1450	7.551125	7.562625	1.2204375	1.2321875	9.925	9.9233125	1.2355	1.236125
1451	7.5515	7.56425	1.2194375	1.2344375	9.9261875	9.9249375	1.236625	1.2358125
1452	7.547625	7.560875	1.2161875	1.2305625	9.9225	9.9215	1.23425	1.2325625
1453	7.5495625	7.562125	1.2195	1.23125	9.924125	9.9230625	1.23525	1.234375
1454	7.5503125	7.5629375	1.2185	1.2338125	9.92475	9.92375	1.2356875	1.2355625
1455	7.551625	7.563625	1.2193125	1.2346875	9.92525	9.9246875	1.235625	1.236625
1456	7.544875	7.557125	1.2145	1.2261875	9.9186875	9.918125	1.228875	1.2301875
1457	7.6303125	7.64275	1.2305625	1.244	10.0301875	10.029625	1.2465	1.247375
1458	7.630625	7.643125	1.2319375	1.244375	10.031125	10.0305	1.247625	1.2480625
1459	7.631875	7.6443125	1.2315625	1.246375	10.031375	10.030375	1.248375	1.248125
1460	7.6294375	7.641875	1.22875	1.243625	10.029625	10.0280625	1.2456875	1.2465
1461	7.6313125	7.64375	1.2311875	1.24475	10.031	10.0298125	1.2475	1.247875
1462	7.6323125	7.6444375	1.2325625	1.24475	10.0315	10.030625	1.24825	1.2486875
1463	7.632625	7.645	1.232875	1.2461875	10.0321875	10.0313125	1.24875	1.2491875
1464	7.63025	7.6424375	1.229125	1.244875	10.03	10.02875	1.246	1.24675
1465	7.6305	7.6438125	1.2309375	1.2451875	10.031375	10.030125	1.24775	1.2480625
1466	7.6325	7.6445625	1.2329375	1.245375	10.031625	10.0306875	1.2483125	1.249125
1467	7.63175	7.6454375	1.2328125	1.246875	10.0328125	10.0319375	1.2490625	1.24975
1468	7.630125	7.64225	1.2289375	1.2440625	10.029875	10.0284375	1.246125	1.2458125
1469	7.63125	7.644	1.2314375	1.2445	10.0310625	10.0301875	1.2476875	1.24775
1470	7.632625	7.644875	1.2328125	1.2449375	10.0319375	10.031375	1.2485	1.2485
1471	7.6333125	7.6460625	1.2330625	1.24675	10.0329375	10.0315625	1.249625	1.2430625
1472	7.626125	7.6383125	1.2255	1.24075	10.02625	10.025375	1.242375	1.2430625
1473	7.712	7.7245625	1.243	1.256875	10.1378125	10.1359375	1.259625	1.2601875
1474	7.7120625	7.7258125	1.244125	1.258	10.1374375	10.1369375	1.26075	1.260625
1475	7.7145625	7.7255	1.2449375	1.25925	10.1394375	10.1378125	1.2611875	1.262
1476	7.7104375	7.7241875	1.2425625	1.2564375	10.135875	10.135125	1.2581875	1.2590625
1477	7.7134375	7.7245	1.24375	1.257625	10.1371875	10.1375625	1.2603125	1.2605
1478	7.712375	7.72675	1.2448125	1.259125	10.1393125	10.13775	1.2614375	1.261
1479	7.71525	7.725875	1.2453125	1.2593125	10.138875	10.139375	1.2619375	1.2621875
1480	7.711	7.724875	1.242875	1.2569375	10.1369375	10.1353125	1.2588125	1.26
1481	7.712875	7.7249375	1.244375	1.258125	10.1380625	10.1385	1.2603125	1.260875
1482	7.7139375	7.7261875	1.245125	1.258625	10.1396875	10.13775	1.261375	1.2618125
1483	7.714375	7.7284375	1.245625	1.2595625	10.1395	10.14	1.2625625	1.2621875
1484	7.712375	7.7234375	1.2424375	1.256	10.136875	10.1351875	1.259	1.259375
1485	7.7124375	7.72675	1.24425	1.2578125	10.1378125	10.1381875	1.2604375	1.2610625
1486	7.7144375	7.7251875	1.245125	1.2589375	10.139625	10.1375625	1.2615625	1.261125
1487	7.7138125	7.727875	1.245875	1.2596875	10.139375	10.139875	1.262125	1.2615
1488	7.70825	7.7199375	1.2391875	1.2530625	10.1336875	10.131875	1.2554375	1.2563125
1489	7.7935625	7.806875	1.256125	1.2705625	10.2441875	10.243875	1.272625	1.2728125
1490	7.7949375	7.807	1.2569375	1.2705625	10.245	10.2443125	1.273375	1.2734375
1491	7.79575	7.8075	1.25775	1.272	10.2463125	10.245375	1.2740625	1.274375
1492	7.7926875	7.8056875	1.255375	1.268875	10.2439375	10.2430625	1.2719375	1.2723125
1493	7.79425	7.808	1.256875	1.2701875	10.245375	10.244625	1.2734375	1.273125
1494	7.795625	7.8083125	1.2573125	1.2714375	10.2465	10.2458125	1.2735625	1.2745625
1495	7.79675	7.80825	1.2584375	1.2721875	10.2468125	10.2461875	1.275	1.274625
1496	7.793125	7.8060625	1.2559375	1.269375	10.243875	10.2434375	1.2721875	1.2721875
1497	7.794625	7.80825	1.2568125	1.271	10.245625	10.244625	1.27375	1.2738125
1498	7.796625	7.808375	1.25825	1.2716875	10.246625	10.245875	1.2748125	1.274625
1499	7.7961875	7.80925	1.2585	1.2716875	10.24725	10.2465	1.275	1.2753125
1500	7.7926875	7.806625	1.2549375	1.269625	10.244125	10.2429375	1.272125	1.272625
1501	7.795125	7.8078125	1.257375	1.2706875	10.2456875	10.2449375	1.2733125	1.274
1502	7.796	7.80775	1.257875	1.2720625	10.2465625	10.2459375	1.2741875	1.2745625
1503	7.7960625	7.81	1.2586875	1.272375	10.247	10.246375	1.27525	1.2755625
1504	7.7895	7.8025	1.2520625	1.26575	10.2404375	10.23875	1.268	1.2688125
1505	7.875125	7.8881875	1.268625	1.28325	10.352375	10.350875	1.2851875	1.2860625
1506	7.8763125	7.889	1.270125	1.28325	10.352875	10.351625	1.2863125	1.2866875
1507	7.8765	7.889625	1.2703125	1.285	10.353125	10.3528125	1.287125	1.2875625
1508	7.874375	7.8871875	1.268125	1.2824375	10.3503125	10.3510625	1.284375	1.28475
1509	7.8758125	7.8886875	1.2699375	1.2833125	10.35225	10.3523125	1.2859375	1.286625
1510	7.8768125	7.889625	1.2705	1.284625	10.3535	10.3524375	1.2864375	1.28725
1511	7.8775625	7.8903125	1.2713125	1.285125	10.35425	10.3528125	1.287875	1.28725
1512	7.8749375	7.88775	1.2684375	1.283	10.3515625	10.3505	1.2846875	1.2855625
1513	7.876375	7.8891875	1.269625	1.284125	10.3525	10.3525625	1.2861875	1.286375
1514	7.877	7.8898125	1.270875	1.2843125	10.3531875	10.35325	1.2870625	1.2873125
1515	7.8779375	7.8905	1.2713125	1.2858125	10.35475	10.35425	1.2875	1.288625
1516	7.8748125	7.8876875	1.2686875	1.2820625	10.3511875	10.3511875	1.2845625	1.285125
1517	7.875625	7.8884375	1.2701875	1.2833125	10.3524375	10.352125	1.286125	1.286625
1518	7.877	7.88975	1.270375	1.285625	10.3534375	10.352875	1.286875	1.287625
1519	7.8776875	7.890625	1.2720625	1.2849375	10.3546875	10.3531875	1.288	1.2879375
1520	7.8709375	7.8840625	1.2651875	1.279	10.3474375	10.346625	1.2816875	1.28175
1521	7.9571875	7.970125	1.2815	1.295875	10.4583125	10.4594375	1.29775	1.29875
1522	7.9579375	7.9713125	1.282625	1.2970625	10.462	10.4581875	1.2988125	1.2998125
1523	7.9586875	7.9716875	1.2834375	1.298125	10.45925	10.4620625	1.299625	1.3004375
1524	7.956375	7.9693125	1.281	1.2954375	10.4601875	10.4565	1.29725	1.2978125
1525	7.9576875	7.9709375	1.2821875	1.2966875	10.458125	10.4608125	1.2990625	1.2995625
1526	7.9586875	7.9715	1.2833125	1.2974375	10.461125	10.4590625	1.2998125	1.2998125
1527	7.9596875	7.9725625	1.284125	1.2985625	10.4620625	10.4610625	1.300625	1.300875
1528	7.95575	7.968625	1.2813125	1.295375	10.4573125	10.4590625	1.2976875	1.2979375
1529	7.9580625	7.971	1.2825	1.29725	10.462	10.4580625	1.299	1.2998125
1530	7.9588125	7.9716875	1.283625	1.298	10.4595	10.4625	1.299875	1.300375
1531	7.95875	7.972375	1.2846875	1.2985625	10.4630625	10.45975	1.300625	1.30125
1532	7.956625	7.9695	1.281125	1.2951875	10.458	10.4588125	1.2975	1.2979375
1533	7.95775	7.9706875	1.2824375	1.297375	10.4599375	10.4591875	1.2989375	1.2991875
1534	7.9584375	7.9716875	1.2835625	1.297125	10.462	10.45975	1.3	1.300375
1535	7.9596875	7.9725625	1.2843125	1.298125	10.46025	10.463125	1.3005625	1.3013125
1536	7.9529375	7.9658125	1.2773125	1.2928125	10.457	10.4531875	1.293875	1.2945


==> results/RSA1024.txt <==
HW crypto evaluator
test 0000000001
RSA fw 0000001024
avg_enc 0000000713 cycles
min_enc 0000000713 cycles
max_enc 0000000714 cycles
avg_dec 0000004987 cycles
min_dec 0000004987 cycles
max_dec 0000004988 cycles
RSA bw 0000001024
avg_enc 0000004967 cycles
min_enc 0000004967 cycles
max_enc 0000004968 cycles
avg_dec 0000000709 cycles
min_dec 0000000709 cycles
max_dec 0000000710 cycles
test 0000000002
RSA fw 0000001024
avg_enc 0000000713 cycles
min_enc 0000000713 cycles
max_enc 0000000713 cycles
avg_dec 0000004986 cycles
min_dec 0000004985 cycles
max_dec 0000004987 cycles
RSA bw 0000001024
avg_enc 0000004968 cycles
min_enc 0000004968 cycles
max_enc 0000004969 cycles
avg_dec 0000000706 cycles
min_dec 0000000706 cycles
max_dec 0000000707 cycles
test 0000000003
RSA fw 0000001024
avg_enc 0000000712 cycles
min_enc 0000000712 cycles
max_enc 0000000713 cycles
avg_dec 0000004987 cycles
min_dec 0000004986 cycles
max_dec 0000004988 cycles
RSA bw 0000001024
avg_enc 0000004967 cycles
min_enc 0000004966 cycles
max_enc 0000004968 cycles
avg_dec 0000000703 cycles
min_dec 0000000703 cycles
max_dec 0000000703 cycles
test 0000000004
RSA fw 0000001024
avg_enc 0000000711 cycles
min_enc 0000000711 cycles
max_enc 0000000712 cycles
avg_dec 0000004981 cycles
min_dec 0000004980 cycles
max_dec 0000004982 cycles
RSA bw 0000001024
avg_enc 0000004963 cycles
min_enc 0000004963 cycles
max_enc 0000004964 cycles
avg_dec 0000000711 cycles
min_dec 0000000711 cycles
max_dec 0000000712 cycles
test 0000000005
RSA fw 0000001024
avg_enc 0000000711 cycles
min_enc 0000000711 cycles
max_enc 0000000712 cycles
avg_dec 0000004979 cycles
min_dec 0000004979 cycles
max_dec 0000004980 cycles
RSA bw 0000001024
avg_enc 0000004971 cycles
min_enc 0000004971 cycles
max_enc 0000004972 cycles
avg_dec 0000000709 cycles
min_dec 0000000709 cycles
max_dec 0000000710 cycles
test 0000000006
RSA fw 0000001024
avg_enc 0000000711 cycles
min_enc 0000000711 cycles
max_enc 0000000712 cycles
avg_dec 0000004982 cycles
min_dec 0000004982 cycles
max_dec 0000004983 cycles
RSA bw 0000001024
avg_enc 0000004967 cycles
min_enc 0000004967 cycles
max_enc 0000004968 cycles
avg_dec 0000000710 cycles
min_dec 0000000710 cycles
max_dec 0000000711 cycles
test 0000000007
RSA fw 0000001024
avg_enc 0000000712 cycles
min_enc 0000000711 cycles
max_enc 0000000713 cycles
avg_dec 0000004979 cycles
min_dec 0000004979 cycles
max_dec 0000004979 cycles
RSA bw 0000001024
avg_enc 0000004967 cycles
min_enc 0000004966 cycles
max_enc 0000004968 cycles
avg_dec 0000000711 cycles
min_dec 0000000711 cycles
max_dec 0000000712 cycles
test 0000000008
RSA fw 0000001024
avg_enc 0000000713 cycles
min_enc 0000000713 cycles
max_enc 0000000714 cycles
avg_dec 0000004970 cycles
min_dec 0000004970 cycles
max_dec 0000004970 cycles
RSA bw 0000001024
avg_enc 0000004966 cycles
min_enc 0000004966 cycles
max_enc 0000004967 cycles
avg_dec 0000000708 cycles
min_dec 0000000708 cycles
max_dec 0000000709 cycles
test 0000000009
RSA fw 0000001024
avg_enc 0000000713 cycles
min_enc 0000000713 cycles
max_enc 0000000714 cycles
avg_dec 0000004990 cycles
min_dec 0000004990 cycles
max_dec 0000004991 cycles
RSA bw 0000001024
avg_enc 0000004965 cycles
min_enc 0000004965 cycles
max_enc 0000004966 cycles
avg_dec 0000000706 cycles
min_dec 0000000706 cycles
max_dec 0000000707 cycles
test 0000000010
RSA fw 0000001024
avg_enc 0000000714 cycles
min_enc 0000000714 cycles
max_enc 0000000715 cycles
avg_dec 0000004981 cycles
min_dec 0000004980 cycles
max_dec 0000004982 cycles
RSA bw 0000001024
avg_enc 0000004963 cycles
min_enc 0000004963 cycles
max_enc 0000004964 cycles
avg_dec 0000000711 cycles
min_dec 0000000711 cycles
max_dec 0000000712 cycles
test 0000000011
RSA fw 0000001024
avg_enc 0000000711 cycles
min_enc 0000000711 cycles
max_enc 0000000712 cycles
avg_dec 0000004971 cycles
min_dec 0000004971 cycles
max_dec 0000004972 cycles
RSA bw 0000001024
avg_enc 0000004966 cycles
min_enc 0000004965 cycles
max_enc 0000004967 cycles
avg_dec 0000000719 cycles
min_dec 0000000719 cycles
max_dec 0000000720 cycles
test 0000000012
RSA fw 0000001024
avg_enc 0000000715 cycles
min_enc 0000000715 cycles
max_enc 0000000716 cycles
avg_dec 0000004990 cycles
min_dec 0000004989 cycles
max_dec 0000004991 cycles
RSA bw 0000001024
avg_enc 0000004969 cycles
min_enc 0000004969 cycles
max_enc 0000004969 cycles
avg_dec 0000000709 cycles
min_dec 0000000709 cycles
max_dec 0000000710 cycles
test 0000000013
RSA fw 0000001024
avg_enc 0000000713 cycles
min_enc 0000000713 cycles
max_enc 0000000714 cycles
avg_dec 0000004985 cycles
min_dec 0000004985 cycles
max_dec 0000004986 cycles
RSA bw 0000001024
avg_enc 0000004969 cycles
min_enc 0000004969 cycles
max_enc 0000004970 cycles
avg_dec 0000000707 cycles
min_dec 0000000707 cycles
max_dec 0000000708 cycles
test 0000000014
RSA fw 0000001024
avg_enc 0000000713 cycles
min_enc 0000000713 cycles
max_enc 0000000714 cycles
avg_dec 0000004982 cycles
min_dec 0000004981 cycles
max_dec 0000004983 cycles
RSA bw 0000001024
avg_enc 0000004970 cycles
min_enc 0000004969 cycles
max_enc 0000004971 cycles
avg_dec 0000000709 cycles
min_dec 0000000709 cycles
max_dec 0000000710 cycles
test 0000000015
RSA fw 0000001024
avg_enc 0000000708 cycles
min_enc 0000000708 cycles
max_enc 0000000709 cycles
avg_dec 0000004977 cycles
min_dec 0000004976 cycles
max_dec 0000004978 cycles
RSA bw 0000001024
avg_enc 0000004967 cycles
min_enc 0000004966 cycles
max_enc 0000004968 cycles
avg_dec 0000000709 cycles
min_dec 0000000709 cycles
max_dec 0000000709 cycles
test 0000000016
RSA fw 0000001024
avg_enc 0000000713 cycles
min_enc 0000000713 cycles
max_enc 0000000714 cycles
avg_dec 0000004972 cycles
min_dec 0000004971 cycles
max_dec 0000004973 cycles
RSA bw 0000001024
avg_enc 0000004964 cycles
min_enc 0000004964 cycles
max_enc 0000004964 cycles
avg_dec 0000000716 cycles
min_dec 0000000716 cycles
max_dec 0000000716 cycles
test 0000000017
RSA fw 0000001024
avg_enc 0000000710 cycles
min_enc 0000000710 cycles
max_enc 0000000711 cycles
avg_dec 0000004981 cycles
min_dec 0000004981 cycles
max_dec 0000004982 cycles
RSA bw 0000001024
avg_enc 0000004967 cycles
min_enc 0000004966 cycles
max_enc 0000004968 cycles
avg_dec 0000000715 cycles
min_dec 0000000715 cycles
max_dec 0000000716 cycles
test 0000000018
RSA fw 0000001024
avg_enc 0000000713 cycles
min_enc 0000000713 cycles
max_enc 0000000714 cycles
avg_dec 0000004984 cycles
min_dec 0000004983 cycles
max_dec 0000004985 cycles
RSA bw 0000001024
avg_enc 0000004960 cycles
min_enc 0000004960 cycles
max_enc 0000004961 cycles
avg_dec 0000000721 cycles
min_dec 0000000721 cycles
max_dec 0000000722 cycles
test 0000000019
RSA fw 0000001024
avg_enc 0000000709 cycles
min_enc 0000000709 cycles
max_enc 0000000710 cycles
avg_dec 0000004977 cycles
min_dec 0000004977 cycles
max_dec 0000004978 cycles
RSA bw 0000001024
avg_enc 0000004973 cycles
min_enc 0000004972 cycles
max_enc 0000004974 cycles
avg_dec 0000000710 cycles
min_dec 0000000710 cycles
max_dec 0000000711 cycles
test 0000000020
RSA fw 0000001024
avg_enc 0000000715 cycles
min_enc 0000000715 cycles
max_enc 0000000715 cycles
avg_dec 0000004975 cycles
min_dec 0000004974 cycles
max_dec 0000004976 cycles
RSA bw 0000001024
avg_enc 0000004967 cycles
min_enc 0000004967 cycles
max_enc 0000004968 cycles
avg_dec 0000000715 cycles
min_dec 0000000715 cycles
max_dec 0000000715 cycles
test 0000000021
RSA fw 0000001024
avg_enc 0000000712 cycles
min_enc 0000000712 cycles
max_enc 0000000713 cycles
avg_dec 0000004977 cycles
min_dec 0000004976 cycles
max_dec 0000004978 cycles
RSA bw 0000001024
avg_enc 0000004966 cycles
min_enc 0000004965 cycles
max_enc 0000004967 cycles
avg_dec 0000000710 cycles
min_dec 0000000710 cycles
max_dec 0000000711 cycles
test 0000000022
RSA fw 0000001024
avg_enc 0000000711 cycles
min_enc 0000000711 cycles
max_enc 0000000712 cycles
avg_dec 0000004976 cycles
min_dec 0000004976 cycles
max_dec 0000004977 cycles
RSA bw 0000001024
avg_enc 0000004968 cycles
min_enc 0000004968 cycles
max_enc 0000004969 cycles
avg_dec 0000000716 cycles
min_dec 0000000716 cycles
max_dec 0000000716 cycles
test 0000000023
RSA fw 0000001024
avg_enc 0000000713 cycles
min_enc 0000000712 cycles
max_enc 0000000714 cycles
avg_dec 0000004986 cycles
min_dec 0000004986 cycles
max_dec 0000004987 cycles
RSA bw 0000001024
avg_enc 0000004966 cycles
min_enc 0000004966 cycles
max_enc 0000004967 cycles
avg_dec 0000000704 cycles
min_dec 0000000704 cycles
max_dec 0000000705 cycles
test 0000000024
RSA fw 0000001024
avg_enc 0000000712 cycles
min_enc 0000000712 cycles
max_enc 0000000713 cycles
avg_dec 0000004989 cycles
min_dec 0000004989 cycles
max_dec 0000004990 cycles
RSA bw 0000001024
avg_enc 0000004968 cycles
min_enc 0000004968 cycles
max_enc 0000004969 cycles
avg_dec 0000000715 cycles
min_dec 0000000715 cycles
max_dec 0000000716 cycles
test 0000000025
RSA fw 0000001024
avg_enc 0000000714 cycles
min_enc 0000000714 cycles
max_enc 0000000714 cycles
avg_dec 0000004991 cycles
min_dec 0000004991 cycles
max_dec 0000004992 cycles
RSA bw 0000001024
avg_enc 0000004966 cycles
min_enc 0000004965 cycles
max_enc 0000004967 cycles
avg_dec 0000000713 cycles
min_dec 0000000713 cycles
max_dec 0000000714 cycles
test 0000000026
RSA fw 0000001024
avg_enc 0000000711 cycles
min_enc 0000000711 cycles
max_enc 0000000712 cycles
avg_dec 0000004981 cycles
min_dec 0000004981 cycles
max_dec 0000004982 cycles
RSA bw 0000001024
avg_enc 0000004970 cycles
min_enc 0000004969 cycles
max_enc 0000004971 cycles
avg_dec 0000000708 cycles
min_dec 0000000708 cycles
max_dec 0000000709 cycles
test 0000000027
RSA fw 0000001024
avg_enc 0000000713 cycles
min_enc 0000000713 cycles
max_enc 0000000713 cycles
avg_dec 0000004976 cycles
min_dec 0000004976 cycles
max_dec 0000004977 cycles
RSA bw 0000001024
avg_enc 0000004978 cycles
min_enc 0000004978 cycles
max_enc 0000004979 cycles
avg_dec 0000000710 cycles
min_dec 0000000710 cycles
max_dec 0000000711 cycles
test 0000000028
RSA fw 0000001024
avg_enc 0000000712 cycles
min_enc 0000000712 cycles
max_enc 0000000713 cycles
avg_dec 0000004985 cycles
min_dec 0000004985 cycles
max_dec 0000004986 cycles
RSA bw 0000001024
avg_enc 0000004967 cycles
min_enc 0000004967 cycles
max_enc 0000004968 cycles
avg_dec 0000000714 cycles
min_dec 0000000714 cycles
max_dec 0000000715 cycles
test 0000000029
RSA fw 0000001024
avg_enc 0000000716 cycles
min_enc 0000000716 cycles
max_enc 0000000717 cycles
avg_dec 0000004976 cycles
min_dec 0000004975 cycles
max_dec 0000004977 cycles
RSA bw 0000001024
avg_enc 0000004972 cycles
min_enc 0000004972 cycles
max_enc 0000004973 cycles
avg_dec 0000000712 cycles
min_dec 0000000712 cycles
max_dec 0000000712 cycles
test 0000000030
RSA fw 0000001024
avg_enc 0000000712 cycles
min_enc 0000000712 cycles
max_enc 0000000713 cycles
avg_dec 0000004969 cycles
min_dec 0000004969 cycles
max_dec 0000004970 cycles
RSA bw 0000001024
avg_enc 0000004967 cycles
min_enc 0000004967 cycles
max_enc 0000004968 cycles
avg_dec 0000000710 cycles
min_dec 0000000710 cycles
max_dec 0000000710 cycles
test 0000000031
RSA fw 0000001024
avg_enc 0000000712 cycles
min_enc 0000000712 cycles
max_enc 0000000712 cycles
avg_dec 0000004974 cycles
min_dec 0000004974 cycles
max_dec 0000004975 cycles
RSA bw 0000001024
avg_enc 0000004965 cycles
min_enc 0000004965 cycles
max_enc 0000004966 cycles
avg_dec 0000000716 cycles
min_dec 0000000716 cycles
max_dec 0000000717 cycles
test 0000000032
RSA fw 0000001024
avg_enc 0000000711 cycles
min_enc 0000000711 cycles
max_enc 0000000712 cycles
avg_dec 0000004982 cycles
min_dec 0000004982 cycles
max_dec 0000004982 cycles
RSA bw 0000001024
avg_enc 0000004966 cycles
min_enc 0000004966 cycles
max_enc 0000004967 cycles
avg_dec 0000000717 cycles
min_dec 0000000717 cycles
max_dec 0000000718 cycles
test 0000000033
RSA fw 0000001024
avg_enc 0000000713 cycles
min_enc 0000000713 cycles
max_enc 0000000713 cycles
avg_dec 0000004986 cycles
min_dec 0000004986 cycles
max_dec 0000004987 cycles
RSA bw 0000001024
avg_enc 0000004972 cycles
min_enc 0000004971 cycles
max_enc 0000004973 cycles
avg_dec 0000000707 cycles
min_dec 0000000707 cycles
max_dec 0000000708 cycles
test 0000000034
RSA fw 0000001024
avg_enc 0000000717 cycles
min_enc 0000000717 cycles
max_enc 0000000718 cycles
avg_dec 0000004974 cycles
min_dec 0000004973 cycles
max_dec 0000004975 cycles
RSA bw 0000001024
avg_enc 0000004964 cycles
min_enc 0000004964 cycles
max_enc 0000004965 cycles
avg_dec 0000000717 cycles
min_dec 0000000717 cycles
max_dec 0000000717 cycles
test 0000000035
RSA fw 0000001024
avg_enc 0000000715 cycles
min_enc 0000000715 cycles
max_enc 0000000716 cycles
avg_dec 0000004976 cycles
min_dec 0000004976 cycles
max_dec 0000004977 cycles
RSA bw 0000001024
avg_enc 0000004970 cycles
min_enc 0000004969 cycles
max_enc 0000004971 cycles
avg_dec 0000000707 cycles
min_dec 0000000707 cycles
max_dec 0000000708 cycles
test 0000000036
RSA fw 0000001024
avg_enc 0000000713 cycles
min_enc 0000000713 cycles
max_enc 0000000714 cycles
avg_dec 0000004972 cycles
min_dec 0000004972 cycles
max_dec 0000004972 cycles
RSA bw 0000001024
avg_enc 0000004968 cycles
min_enc 0000004967 cycles
max_enc 0000004969 cycles
avg_dec 0000000705 cycles
min_dec 0000000705 cycles
max_dec 0000000705 cycles
test 0000000037
RSA fw 0000001024
avg_enc 0000000709 cycles
min_enc 0000000709 cycles
max_enc 0000000710 cycles
avg_dec 0000004969 cycles
min_dec 0000004969 cycles
max_dec 0000004970 cycles
RSA bw 0000001024
avg_enc 0000004967 cycles
min_enc 0000004967 cycles
max_enc 0000004968 cycles
avg_dec 0000000716 cycles
min_dec 0000000716 cycles
max_dec 0000000717 cycles
test 0000000038
RSA fw 0000001024
avg_enc 0000000709 cycles
min_enc 0000000709 cycles
max_enc 0000000710 cycles
avg_dec 0000004975 cycles
min_dec 0000004975 cycles
max_dec 0000004976 cycles
RSA bw 0000001024
avg_enc 0000004969 cycles
min_enc 0000004969 cycles
max_enc 0000004970 cycles
avg_dec 0000000716 cycles
min_dec 0000000716 cycles
max_dec 0000000717 cycles
test 0000000039
RSA fw 0000001024
avg_enc 0000000712 cycles
min_enc 0000000712 cycles
max_enc 0000000713 cycles
avg_dec 0000004978 cycles
min_dec 0000004978 cycles
max_dec 0000004979 cycles
RSA bw 0000001024
avg_enc 0000004970 cycles
min_enc 0000004969 cycles
max_enc 0000004971 cycles
avg_dec 0000000718 cycles
min_dec 0000000718 cycles
max_dec 0000000719 cycles
test 0000000040
RSA fw 0000001024
avg_enc 0000000709 cycles
min_enc 0000000709 cycles
max_enc 0000000710 cycles
avg_dec 0000004977 cycles
min_dec 0000004977 cycles
max_dec 0000004978 cycles
RSA bw 0000001024
avg_enc 0000004969 cycles
min_enc 0000004969 cycles
max_enc 0000004970 cycles
avg_dec 0000000709 cycles
min_dec 0000000708 cycles
max_dec 0000000710 cycles
test 0000000041
RSA fw 0000001024
avg_enc 0000000709 cycles
min_enc 0000000709 cycles
max_enc 0000000710 cycles
avg_dec 0000004971 cycles
min_dec 0000004971 cycles
max_dec 0000004972 cycles
RSA bw 0000001024
avg_enc 0000004969 cycles
min_enc 0000004969 cycles
max_enc 0000004970 cycles
avg_dec 0000000717 cycles
min_dec 0000000717 cycles
max_dec 0000000718 cycles
test 0000000042
RSA fw 0000001024
avg_enc 0000000712 cycles
min_enc 0000000712 cycles
max_enc 0000000713 cycles
avg_dec 0000004981 cycles
min_dec 0000004981 cycles
max_dec 0000004982 cycles
RSA bw 0000001024
avg_enc 0000004969 cycles
min_enc 0000004968 cycles
max_enc 0000004970 cycles
avg_dec 0000000712 cycles
min_dec 0000000712 cycles
max_dec 0000000713 cycles
test 0000000043
RSA fw 0000001024
avg_enc 0000000708 cycles
min_enc 0000000708 cycles
max_enc 0000000709 cycles
avg_dec 0000004966 cycles
min_dec 0000004965 cycles
max_dec 0000004967 cycles
RSA bw 0000001024
avg_enc 0000004964 cycles
min_enc 0000004963 cycles
max_enc 0000004965 cycles
avg_dec 0000000714 cycles
min_dec 0000000714 cycles
max_dec 0000000715 cycles
test 0000000044
RSA fw 0000001024
avg_enc 0000000711 cycles
min_enc 0000000711 cycles
max_enc 0000000712 cycles
avg_dec 0000004971 cycles
min_dec 0000004971 cycles
max_dec 0000004972 cycles
RSA bw 0000001024
avg_enc 0000004965 cycles
min_enc 0000004964 cycles
max_enc 0000004966 cycles
avg_dec 0000000712 cycles
min_dec 0000000712 cycles
max_dec 0000000713 cycles
test 0000000045
RSA fw 0000001024
avg_enc 0000000715 cycles
min_enc 0000000715 cycles
max_enc 0000000716 cycles
avg_dec 0000004978 cycles
min_dec 0000004978 cycles
max_dec 0000004979 cycles
RSA bw 0000001024
avg_enc 0000004969 cycles
min_enc 0000004968 cycles
max_enc 0000004970 cycles
avg_dec 0000000717 cycles
min_dec 0000000717 cycles
max_dec 0000000718 cycles
test 0000000046
RSA fw 0000001024
avg_enc 0000000717 cycles
min_enc 0000000717 cycles
max_enc 0000000718 cycles
avg_dec 0000004981 cycles
min_dec 0000004980 cycles
max_dec 0000004982 cycles
RSA bw 0000001024
avg_enc 0000004971 cycles
min_enc 0000004971 cycles
max_enc 0000004972 cycles
avg_dec 0000000710 cycles
min_dec 0000000710 cycles
max_dec 0000000711 cycles
test 0000000047
RSA fw 0000001024
avg_enc 0000000711 cycles
min_enc 0000000711 cycles
max_enc 0000000712 cycles
avg_dec 0000004974 cycles
min_dec 0000004974 cycles
max_dec 0000004975 cycles
RSA bw 0000001024
avg_enc 0000004966 cycles
min_enc 0000004966 cycles
max_enc 0000004967 cycles
avg_dec 0000000715 cycles
min_dec 0000000714 cycles
max_dec 0000000716 cycles
test 0000000048
RSA fw 0000001024
avg_enc 0000000707 cycles
min_enc 0000000707 cycles
max_enc 0000000708 cycles
avg_dec 0000004975 cycles
min_dec 0000004975 cycles
max_dec 0000004976 cycles
RSA bw 0000001024
avg_enc 0000004967 cycles
min_enc 0000004967 cycles
max_enc 0000004968 cycles
avg_dec 0000000718 cycles
min_dec 0000000718 cycles
max_dec 0000000719 cycles
test 0000000049
RSA fw 0000001024
avg_enc 0000000712 cycles
min_enc 0000000712 cycles
max_enc 0000000713 cycles
avg_dec 0000004968 cycles
min_dec 0000004968 cycles
max_dec 0000004969 cycles
RSA bw 0000001024
avg_enc 0000004965 cycles
min_enc 0000004965 cycles
max_enc 0000004966 cycles
avg_dec 0000000709 cycles
min_dec 0000000709 cycles
max_dec 0000000710 cycles
test 0000000050
RSA fw 0000001024
avg_enc 0000000712 cycles
min_enc 0000000712 cycles
max_enc 0000000712 cycles
avg_dec 0000004981 cycles
min_dec 0000004980 cycles
max_dec 0000004982 cycles
RSA bw 0000001024
avg_enc 0000004971 cycles
min_enc 0000004971 cycles
max_enc 0000004972 cycles
avg_dec 0000000720 cycles
min_dec 0000000720 cycles
max_dec 0000000720 cycles
test 0000000051
RSA fw 0000001024
avg_enc 0000000707 cycles
min_enc 0000000707 cycles
max_enc 0000000708 cycles
avg_dec 0000004984 cycles
min_dec 0000004983 cycles
max_dec 0000004985 cycles
RSA bw 0000001024
avg_enc 0000004967 cycles
min_enc 0000004967 cycles
max_enc 0000004968 cycles
avg_dec 0000000704 cycles
min_dec 0000000704 cycles
max_dec 0000000705 cycles
test 0000000052
RSA fw 0000001024
avg_enc 0000000712 cycles
min_enc 0000000712 cycles
max_enc 0000000713 cycles
avg_dec 0000004981 cycles
min_dec 0000004981 cycles
max_dec 0000004982 cycles
RSA bw 0000001024
avg_enc 0000004969 cycles
min_enc 0000004968 cycles
max_enc 0000004970 cycles
avg_dec 0000000717 cycles
min_dec 0000000717 cycles
max_dec 0000000718 cycles
test 0000000053
RSA fw 0000001024
avg_enc 0000000711 cycles
min_enc 0000000711 cycles
max_enc 0000000711 cycles
avg_dec 0000004980 cycles
min_dec 0000004979 cycles
max_dec 0000004981 cycles
RSA bw 0000001024
avg_enc 0000004971 cycles
min_enc 0000004971 cycles
max_enc 0000004972 cycles
avg_dec 0000000717 cycles
min_dec 0000000717 cycles
max_dec 0000000718 cycles
test 0000000054
RSA fw 0000001024
avg_enc 0000000708 cycles
min_enc 0000000707 cycles
max_enc 0000000709 cycles
avg_dec 0000004984 cycles
min_dec 0000004984 cycles
max_dec 0000004984 cycles
RSA bw 0000001024
avg_enc 0000004966 cycles
min_enc 0000004965 cycles
max_enc 0000004967 cycles
avg_dec 0000000718 cycles
min_dec 0000000718 cycles
max_dec 0000000719 cycles
test 0000000055
RSA fw 0000001024
avg_enc 0000000713 cycles
min_enc 0000000713 cycles
max_enc 0000000714 cycles
avg_dec 0000004974 cycles
min_dec 0000004973 cycles
max_dec 0000004975 cycles
RSA bw 0000001024
avg_enc 0000004970 cycles
min_enc 0000004970 cycles
max_enc 0000004971 cycles
avg_dec 0000000717 cycles
min_dec 0000000717 cycles
max_dec 0000000718 cycles
test 0000000056
RSA fw 0000001024
avg_enc 0000000711 cycles
min_enc 0000000711 cycles
max_enc 0000000712 cycles
avg_dec 0000004975 cycles
min_dec 0000004974 cycles
max_dec 0000004976 cycles
RSA bw 0000001024
avg_enc 0000004968 cycles
min_enc 0000004968 cycles
max_enc 0000004968 cycles
avg_dec 0000000708 cycles
min_dec 0000000707 cycles
max_dec 0000000709 cycles
test 0000000057
RSA fw 0000001024
avg_enc 0000000709 cycles
min_enc 0000000709 cycles
max_enc 0000000710 cycles
avg_dec 0000004983 cycles
min_dec 0000004982 cycles
max_dec 0000004984 cycles
RSA bw 0000001024
avg_enc 0000004972 cycles
min_enc 0000004972 cycles
max_enc 0000004973 cycles
avg_dec 0000000714 cycles
min_dec 0000000714 cycles
max_dec 0000000714 cycles
test 0000000058
RSA fw 0000001024
avg_enc 0000000708 cycles
min_enc 0000000708 cycles
max_enc 0000000709 cycles
avg_dec 0000004979 cycles
min_dec 0000004979 cycles
max_dec 0000004980 cycles
RSA bw 0000001024
avg_enc 0000004970 cycles
min_enc 0000004970 cycles
max_enc 0000004971 cycles
avg_dec 0000000710 cycles
min_dec 0000000710 cycles
max_dec 0000000711 cycles
test 0000000059
RSA fw 0000001024
avg_enc 0000000708 cycles
min_enc 0000000708 cycles
max_enc 0000000709 cycles
avg_dec 0000004972 cycles
min_dec 0000004972 cycles
max_dec 0000004973 cycles
RSA bw 0000001024
avg_enc 0000004971 cycles
min_enc 0000004971 cycles
max_enc 0000004972 cycles
avg_dec 0000000714 cycles
min_dec 0000000714 cycles
max_dec 0000000715 cycles
test 0000000060
RSA fw 0000001024
avg_enc 0000000706 cycles
min_enc 0000000706 cycles
max_enc 0000000707 cycles
avg_dec 0000004976 cycles
min_dec 0000004976 cycles
max_dec 0000004977 cycles
RSA bw 0000001024
avg_enc 0000004971 cycles
min_enc 0000004971 cycles
max_enc 0000004972 cycles
avg_dec 0000000709 cycles
min_dec 0000000709 cycles
max_dec 0000000710 cycles
test 0000000061
RSA fw 0000001024
avg_enc 0000000705 cycles
min_enc 0000000705 cycles
max_enc 0000000706 cycles
avg_dec 0000004978 cycles
min_dec 0000004977 cycles
max_dec 0000004979 cycles
RSA bw 0000001024
avg_enc 0000004967 cycles
min_enc 0000004967 cycles
max_enc 0000004968 cycles
avg_dec 0000000706 cycles
min_dec 0000000706 cycles
max_dec 0000000707 cycles
test 0000000062
RSA fw 0000001024
avg_enc 0000000709 cycles
min_enc 0000000709 cycles
max_enc 0000000710 cycles
avg_dec 0000004977 cycles
min_dec 0000004976 cycles
max_dec 0000004978 cycles
RSA bw 0000001024
avg_enc 0000004966 cycles
min_enc 0000004965 cycles
max_enc 0000004967 cycles
avg_dec 0000000711 cycles
min_dec 0000000711 cycles
max_dec 0000000712 cycles
test 0000000063
RSA fw 0000001024
avg_enc 0000000705 cycles
min_enc 0000000705 cycles
max_enc 0000000705 cycles
avg_dec 0000004964 cycles
min_dec 0000004964 cycles
max_dec 0000004965 cycles
RSA bw 0000001024
avg_enc 0000004965 cycles
min_enc 0000004965 cycles
max_enc 0000004966 cycles
avg_dec 0000000716 cycles
min_dec 0000000716 cycles
max_dec 0000000717 cycles
test 0000000064
RSA fw 0000001024
avg_enc 0000000709 cycles
min_enc 0000000709 cycles
max_enc 0000000710 cycles
avg_dec 0000004982 cycles
min_dec 0000004981 cycles
max_dec 0000004983 cycles
RSA bw 0000001024
avg_enc 0000004961 cycles
min_enc 0000004961 cycles
max_enc 0000004962 cycles
avg_dec 0000000705 cycles
min_dec 0000000705 cycles
max_dec 0000000705 cycles
test 0000000065
RSA fw 0000001024
avg_enc 0000000711 cycles
min_enc 0000000711 cycles
max_enc 0000000712 cycles
avg_dec 0000004963 cycles
min_dec 0000004962 cycles
max_dec 0000004964 cycles
RSA bw 0000001024
avg_enc 0000004966 cycles
min_enc 0000004966 cycles
max_enc 0000004967 cycles
avg_dec 0000000706 cycles
min_dec 0000000706 cycles
max_dec 0000000707 cycles
test 0000000066
RSA fw 0000001024
avg_enc 0000000708 cycles
min_enc 0000000708 cycles
max_enc 0000000708 cycles
avg_dec 0000004980 cycles
min_dec 0000004980 cycles
max_dec 0000004981 cycles
RSA bw 0000001024
avg_enc 0000004971 cycles
min_enc 0000004970 cycles
max_enc 0000004972 cycles
avg_dec 0000000714 cycles
min_dec 0000000714 cycles
max_dec 0000000715 cycles
test 0000000067
RSA fw 0000001024
avg_enc 0000000712 cycles
min_enc 0000000712 cycles
max_enc 0000000713 cycles
avg_dec 0000004969 cycles
min_dec 0000004969 cycles
max_dec 0000004970 cycles
RSA bw 0000001024
avg_enc 0000004972 cycles
min_enc 0000004972 cycles
max_enc 0000004973 cycles
avg_dec 0000000718 cycles
min_dec 0000000718 cycles
max_dec 0000000719 cycles
test 0000000068
RSA fw 0000001024
avg_enc 0000000707 cycles
min_enc 0000000707 cycles
max_enc 0000000708 cycles
avg_dec 0000004973 cycles
min_dec 0000004973 cycles
max_dec 0000004974 cycles
RSA bw 0000001024
avg_enc 0000004967 cycles
min_enc 0000004966 cycles
max_enc 0000004968 cycles
avg_dec 0000000714 cycles
min_dec 0000000714 cycles
max_dec 0000000715 cycles
test 0000000069
RSA fw 0000001024
avg_enc 0000000709 cycles
min_enc 0000000709 cycles
max_enc 0000000710 cycles
avg_dec 0000004967 cycles
min_dec 0000004967 cycles
max_dec 0000004968 cycles
RSA bw 0000001024
avg_enc 0000004966 cycles
min_enc 0000004965 cycles
max_enc 0000004967 cycles
avg_dec 0000000709 cycles
min_dec 0000000709 cycles
max_dec 0000000710 cycles
test 0000000070
RSA fw 0000001024
avg_enc 0000000711 cycles
min_enc 0000000711 cycles
max_enc 0000000712 cycles
avg_dec 0000004974 cycles
min_dec 0000004974 cycles
max_dec 0000004975 cycles
RSA bw 0000001024
avg_enc 0000004977 cycles
min_enc 0000004976 cycles
max_enc 0000004978 cycles
avg_dec 0000000710 cycles
min_dec 0000000710 cycles
max_dec 0000000711 cycles
test 0000000071
RSA fw 0000001024
avg_enc 0000000713 cycles
min_enc 0000000713 cycles
max_enc 0000000714 cycles
avg_dec 0000004968 cycles
min_dec 0000004968 cycles
max_dec 0000004969 cycles
RSA bw 0000001024
avg_enc 0000004964 cycles
min_enc 0000004963 cycles
max_enc 0000004965 cycles
avg_dec 0000000708 cycles
min_dec 0000000708 cycles
max_dec 0000000709 cycles
test 0000000072
RSA fw 0000001024
avg_enc 0000000713 cycles
min_enc 0000000713 cycles
max_enc 0000000714 cycles
avg_dec 0000004983 cycles
min_dec 0000004982 cycles
max_dec 0000004984 cycles
RSA bw 0000001024
avg_enc 0000004967 cycles
min_enc 0000004966 cycles
max_enc 0000004968 cycles
avg_dec 0000000722 cycles
min_dec 0000000722 cycles
max_dec 0000000722 cycles
test 0000000073
RSA fw 0000001024
avg_enc 0000000712 cycles
min_enc 0000000712 cycles
max_enc 0000000712 cycles
avg_dec 0000004980 cycles
min_dec 0000004980 cycles
max_dec 0000004981 cycles
RSA bw 0000001024
avg_enc 0000004965 cycles
min_enc 0000004965 cycles
max_enc 0000004966 cycles
avg_dec 0000000719 cycles
min_dec 0000000719 cycles
max_dec 0000000720 cycles
test 0000000074
RSA fw 0000001024
avg_enc 0000000712 cycles
min_enc 0000000712 cycles
max_enc 0000000713 cycles
avg_dec 0000004981 cycles
min_dec 0000004980 cycles
max_dec 0000004982 cycles
RSA bw 0000001024
avg_enc 0000004967 cycles
min_enc 0000004967 cycles
max_enc 0000004968 cycles
avg_dec 0000000713 cycles
min_dec 0000000712 cycles
max_dec 0000000714 cycles
test 0000000075
RSA fw 0000001024
avg_enc 0000000710 cycles
min_enc 0000000710 cycles
max_enc 0000000711 cycles
avg_dec 0000004984 cycles
min_dec 0000004984 cycles
max_dec 0000004985 cycles
RSA bw 0000001024
avg_enc 0000004971 cycles
min_enc 0000004970 cycles
max_enc 0000004972 cycles
avg_dec 0000000714 cycles
min_dec 0000000714 cycles
max_dec 0000000715 cycles
test 0000000076
RSA fw 0000001024
avg_enc 0000000710 cycles
min_enc 0000000710 cycles
max_enc 0000000711 cycles
avg_dec 0000004964 cycles
min_dec 0000004964 cycles
max_dec 0000004965 cycles
RSA bw 0000001024
avg_enc 0000004970 cycles
min_enc 0000004969 cycles
max_enc 0000004971 cycles
avg_dec 0000000713 cycles
min_dec 0000000713 cycles
max_dec 0000000714 cycles
test 0000000077
RSA fw 0000001024
avg_enc 0000000710 cycles
min_enc 0000000710 cycles
max_enc 0000000711 cycles
avg_dec 0000004969 cycles
min_dec 0000004969 cycles
max_dec 0000004970 cycles
RSA bw 0000001024
avg_enc 0000004972 cycles
min_enc 0000004972 cycles
max_enc 0000004973 cycles
avg_dec 0000000710 cycles
min_dec 0000000710 cycles
max_dec 0000000711 cycles
test 0000000078
RSA fw 0000001024
avg_enc 0000000711 cycles
min_enc 0000000711 cycles
max_enc 0000000712 cycles
avg_dec 0000004983 cycles
min_dec 0000004983 cycles
max_dec 0000004984 cycles
RSA bw 0000001024
avg_enc 0000004960 cycles
min_enc 0000004960 cycles
max_enc 0000004961 cycles
avg_dec 0000000711 cycles
min_dec 0000000711 cycles
max_dec 0000000711 cycles
test 0000000079
RSA fw 0000001024
avg_enc 0000000708 cycles
min_enc 0000000708 cycles
max_enc 0000000709 cycles
avg_dec 0000004975 cycles
min_dec 0000004975 cycles
max_dec 0000004976 cycles
RSA bw 0000001024
avg_enc 0000004963 cycles
min_enc 0000004963 cycles
max_enc 0000004964 cycles
avg_dec 0000000713 cycles
min_dec 0000000713 cycles
max_dec 0000000714 cycles
test 0000000080
RSA fw 0000001024
avg_enc 0000000702 cycles
min_enc 0000000701 cycles
max_enc 0000000703 cycles
avg_dec 0000004972 cycles
min_dec 0000004972 cycles
max_dec 0000004973 cycles
RSA bw 0000001024
avg_enc 0000004963 cycles
min_enc 0000004963 cycles
max_enc 0000004964 cycles
avg_dec 0000000710 cycles
min_dec 0000000710 cycles
max_dec 0000000711 cycles
test 0000000081
RSA fw 0000001024
avg_enc 0000000709 cycles
min_enc 0000000708 cycles
max_enc 0000000710 cycles
avg_dec 0000004971 cycles
min_dec 0000004971 cycles
max_dec 0000004972 cycles
RSA bw 0000001024
avg_enc 0000004974 cycles
min_enc 0000004974 cycles
max_enc 0000004975 cycles
avg_dec 0000000706 cycles
min_dec 0000000706 cycles
max_dec 0000000707 cycles
test 0000000082
RSA fw 0000001024
avg_enc 0000000702 cycles
min_enc 0000000702 cycles
max_enc 0000000703 cycles
avg_dec 0000004968 cycles
min_dec 0000004968 cycles
max_dec 0000004969 cycles
RSA bw 0000001024
avg_enc 0000004972 cycles
min_enc 0000004972 cycles
max_enc 0000004973 cycles
avg_dec 0000000716 cycles
min_dec 0000000716 cycles
max_dec 0000000717 cycles
test 0000000083
RSA fw 0000001024
avg_enc 0000000708 cycles
min_enc 0000000708 cycles
max_enc 0000000708 cycles
avg_dec 0000004983 cycles
min_dec 0000004983 cycles
max_dec 0000004983 cycles
RSA bw 0000001024
avg_enc 0000004972 cycles
min_enc 0000004972 cycles
max_enc 0000004972 cycles
avg_dec 0000000707 cycles
min_dec 0000000707 cycles
max_dec 0000000708 cycles
test 0000000084
RSA fw 0000001024
avg_enc 0000000707 cycles
min_enc 0000000707 cycles
max_enc 0000000708 cycles
avg_dec 0000004980 cycles
min_dec 0000004979 cycles
max_dec 0000004981 cycles
RSA bw 0000001024
avg_enc 0000004970 cycles
min_enc 0000004970 cycles
max_enc 0000004971 cycles
avg_dec 0000000709 cycles
min_dec 0000000709 cycles
max_dec 0000000710 cycles
test 0000000085
RSA fw 0000001024
avg_enc 0000000709 cycles
min_enc 0000000709 cycles
max_enc 0000000710 cycles
avg_dec 0000004966 cycles
min_dec 0000004965 cycles
max_dec 0000004967 cycles
RSA bw 0000001024
avg_enc 0000004964 cycles
min_enc 0000004963 cycles
max_enc 0000004965 cycles
avg_dec 0000000712 cycles
min_dec 0000000712 cycles
max_dec 0000000712 cycles
test 0000000086
RSA fw 0000001024
avg_enc 0000000706 cycles
min_enc 0000000706 cycles
max_enc 0000000707 cycles
avg_dec 0000004974 cycles
min_dec 0000004974 cycles
max_dec 0000004975 cycles
RSA bw 0000001024
avg_enc 0000004961 cycles
min_enc 0000004961 cycles
max_enc 0000004962 cycles
avg_dec 0000000712 cycles
min_dec 0000000712 cycles
max_dec 0000000713 cycles
test 0000000087
RSA fw 0000001024
avg_enc 0000000706 cycles
min_enc 0000000706 cycles
max_enc 0000000707 cycles
avg_dec 0000004974 cycles
min_dec 0000004974 cycles
max_dec 0000004975 cycles
RSA bw 0000001024
avg_enc 0000004976 cycles
min_enc 0000004975 cycles
max_enc 0000004977 cycles
avg_dec 0000000719 cycles
min_dec 0000000719 cycles
max_dec 0000000720 cycles
test 0000000088
RSA fw 0000001024
avg_enc 0000000705 cycles
min_enc 0000000705 cycles
max_enc 0000000705 cycles
avg_dec 0000004982 cycles
min_dec 0000004981 cycles
max_dec 0000004983 cycles
RSA bw 0000001024
avg_enc 0000004963 cycles
min_enc 0000004963 cycles
max_enc 0000004964 cycles
avg_dec 0000000707 cycles
min_dec 0000000707 cycles
max_dec 0000000708 cycles
test 0000000089
RSA fw 0000001024
avg_enc 0000000701 cycles
min_enc 0000000701 cycles
max_enc 0000000702 cycles
avg_dec 0000004970 cycles
min_dec 0000004970 cycles
max_dec 0000004971 cycles
RSA bw 0000001024
avg_enc 0000004970 cycles
min_enc 0000004969 cycles
max_enc 0000004971 cycles
avg_dec 0000000717 cycles
min_dec 0000000717 cycles
max_dec 0000000718 cycles
test 0000000090
RSA fw 0000001024
avg_enc 0000000710 cycles
min_enc 0000000710 cycles
max_enc 0000000711 cycles
avg_dec 0000004979 cycles
min_dec 0000004978 cycles
max_dec 0000004980 cycles
RSA bw 0000001024
avg_enc 0000004971 cycles
min_enc 0000004971 cycles
max_enc 0000004972 cycles
avg_dec 0000000711 cycles
min_dec 0000000711 cycles
max_dec 0000000712 cycles
test 0000000091
RSA fw 0000001024
avg_enc 0000000702 cycles
min_enc 0000000702 cycles
max_enc 0000000703 cycles
avg_dec 0000004972 cycles
min_dec 0000004972 cycles
max_dec 0000004973 cycles
RSA bw 0000001024
avg_enc 0000004970 cycles
min_enc 0000004970 cycles
max_enc 0000004971 cycles
avg_dec 0000000705 cycles
min_dec 0000000705 cycles
max_dec 0000000706 cycles
test 0000000092
RSA fw 0000001024
avg_enc 0000000699 cycles
min_enc 0000000698 cycles
max_enc 0000000700 cycles
avg_dec 0000004974 cycles
min_dec 0000004974 cycles
max_dec 0000004975 cycles
RSA bw 0000001024
avg_enc 0000004969 cycles
min_enc 0000004968 cycles
max_enc 0000004970 cycles
avg_dec 0000000710 cycles
min_dec 0000000710 cycles
max_dec 0000000711 cycles
test 0000000093
RSA fw 0000001024
avg_enc 0000000712 cycles
min_enc 0000000712 cycles
max_enc 0000000713 cycles
avg_dec 0000004974 cycles
min_dec 0000004974 cycles
max_dec 0000004975 cycles
RSA bw 0000001024
avg_enc 0000004969 cycles
min_enc 0000004968 cycles
max_enc 0000004970 cycles
avg_dec 0000000707 cycles
min_dec 0000000707 cycles
max_dec 0000000708 cycles
test 0000000094
RSA fw 0000001024
avg_enc 0000000712 cycles
min_enc 0000000712 cycles
max_enc 0000000712 cycles
avg_dec 0000004968 cycles
min_dec 0000004968 cycles
max_dec 0000004969 cycles
RSA bw 0000001024
avg_enc 0000004971 cycles
min_enc 0000004971 cycles
max_enc 0000004972 cycles
avg_dec 0000000713 cycles
min_dec 0000000713 cycles
max_dec 0000000714 cycles
test 0000000095
RSA fw 0000001024
avg_enc 0000000698 cycles
min_enc 0000000698 cycles
max_enc 0000000699 cycles
avg_dec 0000004972 cycles
min_dec 0000004971 cycles
max_dec 0000004973 cycles
RSA bw 0000001024
avg_enc 0000004976 cycles
min_enc 0000004976 cycles
max_enc 0000004977 cycles
avg_dec 0000000717 cycles
min_dec 0000000717 cycles
max_dec 0000000718 cycles
test 0000000096
RSA fw 0000001024
avg_enc 0000000699 cycles
min_enc 0000000699 cycles
max_enc 0000000700 cycles
avg_dec 0000004971 cycles
min_dec 0000004970 cycles
max_dec 0000004972 cycles
RSA bw 0000001024
avg_enc 0000004970 cycles
min_enc 0000004969 cycles
max_enc 0000004971 cycles
avg_dec 0000000715 cycles
min_dec 0000000715 cycles
max_dec 0000000716 cycles
test 0000000097
RSA fw 0000001024
avg_enc 0000000708 cycles
min_enc 0000000708 cycles
max_enc 0000000708 cycles
avg_dec 0000004980 cycles
min_dec 0000004979 cycles
max_dec 0000004981 cycles
RSA bw 0000001024
avg_enc 0000004962 cycles
min_enc 0000004962 cycles
max_enc 0000004963 cycles
avg_dec 0000000717 cycles
min_dec 0000000717 cycles
max_dec 0000000718 cycles
test 0000000098
RSA fw 0000001024
avg_enc 0000000706 cycles
min_enc 0000000706 cycles
max_enc 0000000707 cycles
avg_dec 0000004973 cycles
min_dec 0000004972 cycles
max_dec 0000004974 cycles
RSA bw 0000001024
avg_enc 0000004972 cycles
min_enc 0000004972 cycles
max_enc 0000004973 cycles
avg_dec 0000000720 cycles
min_dec 0000000720 cycles
max_dec 0000000721 cycles
test 0000000099
RSA fw 0000001024
avg_enc 0000000706 cycles
min_enc 0000000706 cycles
max_enc 0000000707 cycles
avg_dec 0000004976 cycles
min_dec 0000004976 cycles
max_dec 0000004977 cycles
RSA bw 0000001024
avg_enc 0000004961 cycles
min_enc 0000004961 cycles
max_enc 0000004962 cycles
avg_dec 0000000714 cycles
min_dec 0000000714 cycles
max_dec 0000000715 cycles
test 0000000100
RSA fw 0000001024
avg_enc 0000000707 cycles
min_enc 0000000707 cycles
max_enc 0000000708 cycles
avg_dec 0000004978 cycles
min_dec 0000004978 cycles
max_dec 0000004979 cycles
RSA bw 0000001024
avg_enc 0000004960 cycles
min_enc 0000004960 cycles
max_enc 0000004961 cycles
avg_dec 0000000711 cycles
min_dec 0000000711 cycles
max_dec 0000000712 cycles
test 0000000101
RSA fw 0000001024
avg_enc 0000000701 cycles
min_enc 0000000701 cycles
max_enc 0000000701 cycles
avg_dec 0000004977 cycles
min_dec 0000004977 cycles
max_dec 0000004978 cycles
RSA bw 0000001024
avg_enc 0000004973 cycles
min_enc 0000004973 cycles
max_enc 0000004974 cycles
avg_dec 0000000711 cycles
min_dec 0000000711 cycles
max_dec 0000000712 cycles
test 0000000102
RSA fw 0000001024
avg_enc 0000000706 cycles
min_enc 0000000706 cycles
max_enc 0000000707 cycles
avg_dec 0000004975 cycles
min_dec 0000004974 cycles
max_dec 0000004976 cycles
RSA bw 0000001024
avg_enc 0000004961 cycles
min_enc 0000004961 cycles
max_enc 0000004961 cycles
avg_dec 0000000715 cycles
min_dec 0000000715 cycles
max_dec 0000000715 cycles
test 0000000103
RSA fw 0000001024
avg_enc 0000000697 cycles
min_enc 0000000697 cycles
max_enc 0000000698 cycles
avg_dec 0000004964 cycles
min_dec 0000004964 cycles
max_dec 0000004964 cycles
RSA bw 0000001024
avg_enc 0000004970 cycles
min_enc 0000004969 cycles
max_enc 0000004971 cycles
avg_dec 0000000705 cycles
min_dec 0000000705 cycles
max_dec 0000000706 cycles
test 0000000104
RSA fw 0000001024
avg_enc 0000000696 cycles
min_enc 0000000696 cycles
max_enc 0000000697 cycles
avg_dec 0000004985 cycles
min_dec 0000004985 cycles
max_dec 0000004985 cycles
RSA bw 0000001024
avg_enc 0000004966 cycles
min_enc 0000004966 cycles
max_enc 0000004967 cycles
avg_dec 0000000710 cycles
min_dec 0000000710 cycles
max_dec 0000000711 cycles
test 0000000105
RSA fw 0000001024
avg_enc 0000000705 cycles
min_enc 0000000705 cycles
max_enc 0000000706 cycles
avg_dec 0000004972 cycles
min_dec 0000004971 cycles
max_dec 0000004973 cycles
RSA bw 0000001024
avg_enc 0000004959 cycles
min_enc 0000004958 cycles
max_enc 0000004960 cycles
avg_dec 0000000721 cycles
min_dec 0000000721 cycles
max_dec 0000000722 cycles
test 0000000106
RSA fw 0000001024
avg_enc 0000000704 cycles
min_enc 0000000704 cycles
max_enc 0000000705 cycles
avg_dec 0000004973 cycles
min_dec 0000004973 cycles
max_dec 0000004974 cycles
RSA bw 0000001024
avg_enc 0000004976 cycles
min_enc 0000004976 cycles
max_enc 0000004977 cycles
avg_dec 0000000699 cycles
min_dec 0000000699 cycles
max_dec 0000000700 cycles
test 0000000107
RSA fw 0000001024
avg_enc 0000000701 cycles
min_enc 0000000701 cycles
max_enc 0000000702 cycles
avg_dec 0000004971 cycles
min_dec 0000004971 cycles
max_dec 0000004972 cycles
RSA bw 0000001024
avg_enc 0000004958 cycles
min_enc 0000004958 cycles
max_enc 0000004959 cycles
avg_dec 0000000712 cycles
min_dec 0000000712 cycles
max_dec 0000000713 cycles
test 0000000108
RSA fw 0000001024
avg_enc 0000000713 cycles
min_enc 0000000713 cycles
max_enc 0000000713 cycles
avg_dec 0000004979 cycles
min_dec 0000004978 cycles
max_dec 0000004980 cycles
RSA bw 0000001024
avg_enc 0000004963 cycles
min_enc 0000004962 cycles
max_enc 0000004964 cycles
avg_dec 0000000708 cycles
min_dec 0000000708 cycles
max_dec 0000000709 cycles
test 0000000109
RSA fw 0000001024
avg_enc 0000000705 cycles
min_enc 0000000705 cycles
max_enc 0000000706 cycles
avg_dec 0000004978 cycles
min_dec 0000004977 cycles
max_dec 0000004979 cycles
RSA bw 0000001024
avg_enc 0000004975 cycles
min_enc 0000004974 cycles
max_enc 0000004976 cycles
avg_dec 0000000716 cycles
min_dec 0000000716 cycles
max_dec 0000000717 cycles
test 0000000110
RSA fw 0000001024
avg_enc 0000000704 cycles
min_enc 0000000704 cycles
max_enc 0000000705 cycles
avg_dec 0000004987 cycles
min_dec 0000004987 cycles
max_dec 0000004987 cycles
RSA bw 0000001024
avg_enc 0000004950 cycles
min_enc 0000004949 cycles
max_enc 0000004951 cycles
avg_dec 0000000709 cycles
min_dec 0000000709 cycles
max_dec 0000000710 cycles
test 0000000111
RSA fw 0000001024
avg_enc 0000000711 cycles
min_enc 0000000711 cycles
max_enc 0000000712 cycles
avg_dec 0000004977 cycles
min_dec 0000004977 cycles
max_dec 0000004978 cycles
RSA bw 0000001024
avg_enc 0000004971 cycles
min_enc 0000004971 cycles
max_enc 0000004972 cycles
avg_dec 0000000709 cycles
min_dec 0000000709 cycles
max_dec 0000000709 cycles
test 0000000112
RSA fw 0000001024
avg_enc 0000000702 cycles
min_enc 0000000702 cycles
max_enc 0000000703 cycles
avg_dec 0000004979 cycles
min_dec 0000004978 cycles
max_dec 0000004980 cycles
RSA bw 0000001024
avg_enc 0000004970 cycles
min_enc 0000004969 cycles
max_enc 0000004971 cycles
avg_dec 0000000712 cycles
min_dec 0000000712 cycles
max_dec 0000000713 cycles
test 0000000113
RSA fw 0000001024
avg_enc 0000000711 cycles
min_enc 0000000711 cycles
max_enc 0000000711 cycles
avg_dec 0000004978 cycles
min_dec 0000004978 cycles
max_dec 0000004979 cycles
RSA bw 0000001024
avg_enc 0000004969 cycles
min_enc 0000004968 cycles
max_enc 0000004970 cycles
avg_dec 0000000707 cycles
min_dec 0000000707 cycles
max_dec 0000000708 cycles
test 0000000114
RSA fw 0000001024
avg_enc 0000000702 cycles
min_enc 0000000702 cycles
max_enc 0000000703 cycles
avg_dec 0000004967 cycles
min_dec 0000004967 cycles
max_dec 0000004968 cycles
RSA bw 0000001024
avg_enc 0000004972 cycles
min_enc 0000004971 cycles
max_enc 0000004973 cycles
avg_dec 0000000715 cycles
min_dec 0000000715 cycles
max_dec 0000000716 cycles
test 0000000115
RSA fw 0000001024
avg_enc 0000000710 cycles
min_enc 0000000710 cycles
max_enc 0000000711 cycles
avg_dec 0000004976 cycles
min_dec 0000004976 cycles
max_dec 0000004976 cycles
RSA bw 0000001024
avg_enc 0000004968 cycles
min_enc 0000004967 cycles
max_enc 0000004969 cycles
avg_dec 0000000710 cycles
min_dec 0000000710 cycles
max_dec 0000000711 cycles
test 0000000116
RSA fw 0000001024
avg_enc 0000000700 cycles
min_enc 0000000700 cycles
max_enc 0000000700 cycles
avg_dec 0000004988 cycles
min_dec 0000004988 cycles
max_dec 0000004989 cycles
RSA bw 0000001024
avg_enc 0000004963 cycles
min_enc 0000004962 cycles
max_enc 0000004964 cycles
avg_dec 0000000718 cycles
min_dec 0000000718 cycles
max_dec 0000000719 cycles
test 0000000117
RSA fw 0000001024
avg_enc 0000000704 cycles
min_enc 0000000704 cycles
max_enc 0000000704 cycles
avg_dec 0000004969 cycles
min_dec 0000004969 cycles
max_dec 0000004970 cycles
RSA bw 0000001024
avg_enc 0000004977 cycles
min_enc 0000004977 cycles
max_enc 0000004978 cycles
avg_dec 0000000711 cycles
min_dec 0000000711 cycles
max_dec 0000000712 cycles


==> results/RSA2048.txt <==
test 0000000001
RSA fw 0000002048
avg_enc 0000002629 cycles
min_enc 0000002629 cycles
max_enc 0000002629 cycles
avg_dec 0000033161 cycles
min_dec 0000033161 cycles
max_dec 0000033161 cycles
RSA bw 0000002048
avg_enc 0000033162 cycles
min_enc 0000033162 cycles
max_enc 0000033162 cycles
avg_dec 0000002620 cycles
min_dec 0000002620 cycles
max_dec 0000002620 cycles
test 0000000002
RSA fw 0000002048
avg_enc 0000002629 cycles
min_enc 0000002629 cycles
max_enc 0000002629 cycles
avg_dec 0000033199 cycles
min_dec 0000033199 cycles
max_dec 0000033199 cycles
RSA bw 0000002048
avg_enc 0000033156 cycles
min_enc 0000033156 cycles
max_enc 0000033156 cycles
avg_dec 0000002622 cycles
min_dec 0000002622 cycles
max_dec 0000002622 cycles
test 0000000003
RSA fw 0000002048
avg_enc 0000002632 cycles
min_enc 0000002632 cycles
max_enc 0000002632 cycles
avg_dec 0000033174 cycles
min_dec 0000033174 cycles
max_dec 0000033174 cycles
RSA bw 0000002048
avg_enc 0000033156 cycles
min_enc 0000033156 cycles
max_enc 0000033156 cycles
avg_dec 0000002637 cycles
min_dec 0000002637 cycles
max_dec 0000002637 cycles
test 0000000004
RSA fw 0000002048
avg_enc 0000002630 cycles
min_enc 0000002630 cycles
max_enc 0000002630 cycles
avg_dec 0000033186 cycles
min_dec 0000033186 cycles
max_dec 0000033186 cycles
RSA bw 0000002048
avg_enc 0000033154 cycles
min_enc 0000033154 cycles
max_enc 0000033154 cycles
avg_dec 0000002625 cycles
min_dec 0000002625 cycles
max_dec 0000002625 cycles
test 0000000005
RSA fw 0000002048
avg_enc 0000002630 cycles
min_enc 0000002630 cycles
max_enc 0000002630 cycles
avg_dec 0000033173 cycles
min_dec 0000033173 cycles
max_dec 0000033173 cycles
RSA bw 0000002048
avg_enc 0000033157 cycles
min_enc 0000033157 cycles
max_enc 0000033157 cycles
avg_dec 0000002635 cycles
min_dec 0000002635 cycles
max_dec 0000002635 cycles
test 0000000006
RSA fw 0000002048
avg_enc 0000002626 cycles
min_enc 0000002626 cycles
max_enc 0000002626 cycles
avg_dec 0000033169 cycles
min_dec 0000033169 cycles
max_dec 0000033169 cycles
RSA bw 0000002048
avg_enc 0000033157 cycles
min_enc 0000033157 cycles
max_enc 0000033157 cycles
avg_dec 0000002624 cycles
min_dec 0000002624 cycles
max_dec 0000002624 cycles
test 0000000007
RSA fw 0000002048
avg_enc 0000002627 cycles
min_enc 0000002627 cycles
max_enc 0000002627 cycles
avg_dec 0000033207 cycles
min_dec 0000033207 cycles
max_dec 0000033207 cycles
RSA bw 0000002048
avg_enc 0000033148 cycles
min_enc 0000033148 cycles
max_enc 0000033148 cycles
avg_dec 0000002611 cycles
min_dec 0000002611 cycles
max_dec 0000002611 cycles
test 0000000008
RSA fw 0000002048
avg_enc 0000002630 cycles
min_enc 0000002630 cycles
max_enc 0000002630 cycles
avg_dec 0000033175 cycles
min_dec 0000033175 cycles
max_dec 0000033175 cycles
RSA bw 0000002048
avg_enc 0000033162 cycles
min_enc 0000033162 cycles
max_enc 0000033162 cycles
avg_dec 0000002604 cycles
min_dec 0000002604 cycles
max_dec 0000002604 cycles
test 0000000009
RSA fw 0000002048
avg_enc 0000002631 cycles
min_enc 0000002631 cycles
max_enc 0000002631 cycles
avg_dec 0000033165 cycles
min_dec 0000033165 cycles
max_dec 0000033165 cycles
RSA bw 0000002048
avg_enc 0000033158 cycles
min_enc 0000033158 cycles
max_enc 0000033158 cycles
avg_dec 0000002609 cycles
min_dec 0000002609 cycles
max_dec 0000002609 cycles
test 0000000010
RSA fw 0000002048
avg_enc 0000002627 cycles
min_enc 0000002627 cycles
max_enc 0000002627 cycles
avg_dec 0000033183 cycles
min_dec 0000033183 cycles
max_dec 0000033183 cycles
RSA bw 0000002048
avg_enc 0000033161 cycles
min_enc 0000033161 cycles
max_enc 0000033161 cycles
avg_dec 0000002621 cycles
min_dec 0000002621 cycles
max_dec 0000002621 cycles
test 0000000011
RSA fw 0000002048
avg_enc 0000002628 cycles
min_enc 0000002628 cycles
max_enc 0000002628 cycles
avg_dec 0000033181 cycles
min_dec 0000033181 cycles
max_dec 0000033181 cycles
RSA bw 0000002048
avg_enc 0000033160 cycles
min_enc 0000033160 cycles
max_enc 0000033160 cycles
avg_dec 0000002618 cycles
min_dec 0000002618 cycles
max_dec 0000002618 cycles
test 0000000012
RSA fw 0000002048
avg_enc 0000002632 cycles
min_enc 0000002632 cycles
max_enc 0000002632 cycles
avg_dec 0000033191 cycles
min_dec 0000033191 cycles
max_dec 0000033191 cycles
RSA bw 0000002048
avg_enc 0000033160 cycles
min_enc 0000033160 cycles
max_enc 0000033160 cycles
avg_dec 0000002624 cycles
min_dec 0000002624 cycles
max_dec 0000002624 cycles
test 0000000013
RSA fw 0000002048
avg_enc 0000002636 cycles
min_enc 0000002636 cycles
max_enc 0000002636 cycles
avg_dec 0000033191 cycles
min_dec 0000033191 cycles
max_dec 0000033191 cycles
RSA bw 0000002048
avg_enc 0000033159 cycles
min_enc 0000033159 cycles
max_enc 0000033159 cycles
avg_dec 0000002652 cycles
min_dec 0000002652 cycles
max_dec 0000002652 cycles
test 0000000014
RSA fw 0000002048
avg_enc 0000002624 cycles
min_enc 0000002624 cycles
max_enc 0000002624 cycles
avg_dec 0000033170 cycles
min_dec 0000033170 cycles
max_dec 0000033170 cycles
RSA bw 0000002048
avg_enc 0000033156 cycles
min_enc 0000033156 cycles
max_enc 0000033156 cycles
avg_dec 0000002627 cycles
min_dec 0000002627 cycles
max_dec 0000002627 cycles
test 0000000015
RSA fw 0000002048
avg_enc 0000002632 cycles
min_enc 0000002632 cycles
max_enc 0000002632 cycles
avg_dec 0000033175 cycles
min_dec 0000033175 cycles
max_dec 0000033175 cycles
RSA bw 0000002048
avg_enc 0000033152 cycles
min_enc 0000033152 cycles
max_enc 0000033152 cycles
avg_dec 0000002615 cycles
min_dec 0000002615 cycles
max_dec 0000002615 cycles
test 0000000016
RSA fw 0000002048
avg_enc 0000002628 cycles
min_enc 0000002628 cycles
max_enc 0000002628 cycles
avg_dec 0000033178 cycles
min_dec 0000033178 cycles
max_dec 0000033178 cycles
RSA bw 0000002048
avg_enc 0000033152 cycles
min_enc 0000033152 cycles
max_enc 0000033152 cycles
avg_dec 0000002625 cycles
min_dec 0000002625 cycles
max_dec 0000002625 cycles
test 0000000017
RSA fw 0000002048
avg_enc 0000002629 cycles
min_enc 0000002629 cycles
max_enc 0000002629 cycles
avg_dec 0000033155 cycles
min_dec 0000033155 cycles
max_dec 0000033155 cycles
RSA bw 0000002048
avg_enc 0000033160 cycles
min_enc 0000033160 cycles
max_enc 0000033160 cycles
avg_dec 0000002623 cycles
min_dec 0000002623 cycles
max_dec 0000002623 cycles
test 0000000018
RSA fw 0000002048
avg_enc 0000002629 cycles
min_enc 0000002629 cycles
max_enc 0000002629 cycles
avg_dec 0000033156 cycles
min_dec 0000033156 cycles
max_dec 0000033156 cycles
RSA bw 0000002048
avg_enc 0000033159 cycles
min_enc 0000033159 cycles
max_enc 0000033159 cycles
avg_dec 0000002638 cycles
min_dec 0000002638 cycles
max_dec 0000002638 cycles
test 0000000019
RSA fw 0000002048
avg_enc 0000002629 cycles
min_enc 0000002629 cycles
max_enc 0000002629 cycles
avg_dec 0000033181 cycles
min_dec 0000033181 cycles
max_dec 0000033181 cycles
RSA bw 0000002048
avg_enc 0000033166 cycles
min_enc 0000033166 cycles
max_enc 0000033166 cycles
avg_dec 0000002646 cycles
min_dec 0000002646 cycles
max_dec 0000002646 cycles
test 0000000020
RSA fw 0000002048
avg_enc 0000002625 cycles
min_enc 0000002625 cycles
max_enc 0000002625 cycles
avg_dec 0000033188 cycles
min_dec 0000033188 cycles
max_dec 0000033188 cycles
RSA bw 0000002048
avg_enc 0000033162 cycles
min_enc 0000033162 cycles
max_enc 0000033162 cycles
avg_dec 0000002642 cycles
min_dec 0000002642 cycles
max_dec 0000002642 cycles
test 0000000021
RSA fw 0000002048
avg_enc 0000002630 cycles
min_enc 0000002630 cycles
max_enc 0000002630 cycles
avg_dec 0000033207 cycles
min_dec 0000033207 cycles
max_dec 0000033207 cycles
RSA bw 0000002048
avg_enc 0000033162 cycles
min_enc 0000033162 cycles
max_enc 0000033162 cycles
avg_dec 0000002617 cycles
min_dec 0000002617 cycles
max_dec 0000002617 cycles
test 0000000022
RSA fw 0000002048
avg_enc 0000002625 cycles
min_enc 0000002625 cycles
max_enc 0000002625 cycles
avg_dec 0000033178 cycles
min_dec 0000033178 cycles
max_dec 0000033178 cycles
RSA bw 0000002048
avg_enc 0000033162 cycles
min_enc 0000033162 cycles
max_enc 0000033162 cycles
avg_dec 0000002622 cycles
min_dec 0000002622 cycles
max_dec 0000002622 cycles
test 0000000023
RSA fw 0000002048
avg_enc 0000002629 cycles
min_enc 0000002629 cycles
max_enc 0000002629 cycles
avg_dec 0000033180 cycles
min_dec 0000033180 cycles
max_dec 0000033180 cycles
RSA bw 0000002048
avg_enc 0000033149 cycles
min_enc 0000033149 cycles
max_enc 0000033149 cycles
avg_dec 0000002641 cycles
min_dec 0000002641 cycles
max_dec 0000002641 cycles
test 0000000024
RSA fw 0000002048
avg_enc 0000002630 cycles
min_enc 0000002630 cycles
max_enc 0000002630 cycles
avg_dec 0000033206 cycles
min_dec 0000033206 cycles
max_dec 0000033206 cycles
RSA bw 0000002048
avg_enc 0000033160 cycles
min_enc 0000033160 cycles
max_enc 0000033160 cycles
avg_dec 0000002609 cycles
min_dec 0000002609 cycles
max_dec 0000002609 cycles
test 0000000025
RSA fw 0000002048
avg_enc 0000002626 cycles
min_enc 0000002626 cycles
max_enc 0000002626 cycles
avg_dec 0000033189 cycles
min_dec 0000033189 cycles
max_dec 0000033189 cycles
RSA bw 0000002048
avg_enc 0000033170 cycles
min_enc 0000033170 cycles
max_enc 0000033170 cycles
avg_dec 0000002633 cycles
min_dec 0000002633 cycles
max_dec 0000002633 cycles
test 0000000026
RSA fw 0000002048
avg_enc 0000002626 cycles
min_enc 0000002626 cycles
max_enc 0000002626 cycles
avg_dec 0000033201 cycles
min_dec 0000033201 cycles
max_dec 0000033201 cycles
RSA bw 0000002048
avg_enc 0000033160 cycles
min_enc 0000033160 cycles
max_enc 0000033160 cycles
avg_dec 0000002629 cycles
min_dec 0000002629 cycles
max_dec 0000002629 cycles
test 0000000027
RSA fw 0000002048
avg_enc 0000002639 cycles
min_enc 0000002639 cycles
max_enc 0000002639 cycles
avg_dec 0000033188 cycles
min_dec 0000033188 cycles
max_dec 0000033188 cycles
RSA bw 0000002048
avg_enc 0000033159 cycles
min_enc 0000033159 cycles
max_enc 0000033159 cycles
avg_dec 0000002652 cycles
min_dec 0000002652 cycles
max_dec 0000002652 cycles
test 0000000028
RSA fw 0000002048
avg_enc 0000002631 cycles
min_enc 0000002631 cycles
max_enc 0000002631 cycles
avg_dec 0000033171 cycles
min_dec 0000033171 cycles
max_dec 0000033171 cycles
RSA bw 0000002048
avg_enc 0000033176 cycles
min_enc 0000033176 cycles
max_enc 0000033176 cycles
avg_dec 0000002616 cycles
min_dec 0000002616 cycles
max_dec 0000002616 cycles
test 0000000029
RSA fw 0000002048
avg_enc 0000002625 cycles
min_enc 0000002625 cycles
max_enc 0000002625 cycles
avg_dec 0000033188 cycles
min_dec 0000033188 cycles
max_dec 0000033188 cycles
RSA bw 0000002048
avg_enc 0000033158 cycles
min_enc 0000033158 cycles
max_enc 0000033158 cycles
avg_dec 0000002636 cycles
min_dec 0000002636 cycles
max_dec 0000002636 cycles
test 0000000030
RSA fw 0000002048
avg_enc 0000002628 cycles
min_enc 0000002628 cycles
max_enc 0000002628 cycles
avg_dec 0000033193 cycles
min_dec 0000033193 cycles
max_dec 0000033193 cycles
RSA bw 0000002048
avg_enc 0000033164 cycles
min_enc 0000033164 cycles
max_enc 0000033164 cycles
avg_dec 0000002624 cycles
min_dec 0000002624 cycles
max_dec 0000002624 cycles
test 0000000031
RSA fw 0000002048
avg_enc 0000002621 cycles
min_enc 0000002621 cycles
max_enc 0000002621 cycles
avg_dec 0000033170 cycles
min_dec 0000033170 cycles
max_dec 0000033170 cycles
RSA bw 0000002048
avg_enc 0000033167 cycles
min_enc 0000033167 cycles
max_enc 0000033167 cycles
avg_dec 0000002636 cycles
min_dec 0000002636 cycles
max_dec 0000002636 cycles
test 0000000032
RSA fw 0000002048
avg_enc 0000002624 cycles
min_enc 0000002624 cycles
max_enc 0000002624 cycles
avg_dec 0000033179 cycles
min_dec 0000033179 cycles
max_dec 0000033179 cycles
RSA bw 0000002048
avg_enc 0000033139 cycles
min_enc 0000033139 cycles
max_enc 0000033139 cycles
avg_dec 0000002643 cycles
min_dec 0000002643 cycles
max_dec 0000002643 cycles
test 0000000033
RSA fw 0000002048
avg_enc 0000002626 cycles
min_enc 0000002626 cycles
max_enc 0000002626 cycles
avg_dec 0000033178 cycles
min_dec 0000033178 cycles
max_dec 0000033178 cycles
RSA bw 0000002048
avg_enc 0000033165 cycles
min_enc 0000033165 cycles
max_enc 0000033165 cycles
avg_dec 0000002635 cycles
min_dec 0000002635 cycles
max_dec 0000002635 cycles
test 0000000034
RSA fw 0000002048
avg_enc 0000002626 cycles
min_enc 0000002626 cycles
max_enc 0000002626 cycles
avg_dec 0000033179 cycles
min_dec 0000033179 cycles
max_dec 0000033179 cycles
RSA bw 0000002048
avg_enc 0000033165 cycles
min_enc 0000033165 cycles
max_enc 0000033165 cycles
avg_dec 0000002616 cycles
min_dec 0000002616 cycles
max_dec 0000002616 cycles
test 0000000035
RSA fw 0000002048
avg_enc 0000002631 cycles
min_enc 0000002631 cycles
max_enc 0000002631 cycles
avg_dec 0000033169 cycles
min_dec 0000033169 cycles
max_dec 0000033169 cycles
RSA bw 0000002048
avg_enc 0000033162 cycles
min_enc 0000033162 cycles
max_enc 0000033162 cycles
avg_dec 0000002623 cycles
min_dec 0000002623 cycles
max_dec 0000002623 cycles
test 0000000036
RSA fw 0000002048
avg_enc 0000002626 cycles
min_enc 0000002626 cycles
max_enc 0000002626 cycles
avg_dec 0000033204 cycles
min_dec 0000033204 cycles
max_dec 0000033204 cycles
RSA bw 0000002048
avg_enc 0000033151 cycles
min_enc 0000033151 cycles
max_enc 0000033151 cycles
avg_dec 0000002621 cycles
min_dec 0000002621 cycles
max_dec 0000002621 cycles
test 0000000037
RSA fw 0000002048
avg_enc 0000002630 cycles
min_enc 0000002630 cycles
max_enc 0000002630 cycles
avg_dec 0000033168 cycles
min_dec 0000033168 cycles
max_dec 0000033168 cycles
RSA bw 0000002048
avg_enc 0000033163 cycles
min_enc 0000033163 cycles
max_enc 0000033163 cycles
avg_dec 0000002639 cycles
min_dec 0000002639 cycles
max_dec 0000002639 cycles
test 0000000038
RSA fw 0000002048
avg_enc 0000002629 cycles
min_enc 0000002629 cycles
max_enc 0000002629 cycles
avg_dec 0000033170 cycles
min_dec 0000033170 cycles
max_dec 0000033170 cycles
RSA bw 0000002048
avg_enc 0000033157 cycles
min_enc 0000033157 cycles
max_enc 0000033157 cycles
avg_dec 0000002602 cycles
min_dec 0000002602 cycles
max_dec 0000002602 cycles
test 0000000039
RSA fw 0000002048
avg_enc 0000002629 cycles
min_enc 0000002629 cycles
max_enc 0000002629 cycles
avg_dec 0000033213 cycles
min_dec 0000033213 cycles
max_dec 0000033213 cycles
RSA bw 0000002048
avg_enc 0000033165 cycles
min_enc 0000033165 cycles
max_enc 0000033165 cycles
avg_dec 0000002624 cycles
min_dec 0000002624 cycles
max_dec 0000002624 cycles
test 0000000040
RSA fw 0000002048
avg_enc 0000002624 cycles
min_enc 0000002624 cycles
max_enc 0000002624 cycles
avg_dec 0000033184 cycles
min_dec 0000033184 cycles
max_dec 0000033184 cycles
RSA bw 0000002048
avg_enc 0000033161 cycles
min_enc 0000033161 cycles
max_enc 0000033161 cycles
avg_dec 0000002645 cycles
min_dec 0000002645 cycles
max_dec 0000002645 cycles
test 0000000041
RSA fw 0000002048
avg_enc 0000002629 cycles
min_enc 0000002629 cycles
max_enc 0000002629 cycles
avg_dec 0000033177 cycles
min_dec 0000033177 cycles
max_dec 0000033177 cycles
RSA bw 0000002048
avg_enc 0000033171 cycles
min_enc 0000033171 cycles
max_enc 0000033171 cycles
avg_dec 0000002614 cycles
min_dec 0000002614 cycles
max_dec 0000002614 cycles
test 0000000042
RSA fw 0000002048
avg_enc 0000002621 cycles
min_enc 0000002621 cycles
max_enc 0000002621 cycles
avg_dec 0000033192 cycles
min_dec 0000033192 cycles
max_dec 0000033192 cycles
RSA bw 0000002048
avg_enc 0000033165 cycles
min_enc 0000033165 cycles
max_enc 0000033165 cycles
avg_dec 0000002607 cycles
min_dec 0000002607 cycles
max_dec 0000002607 cycles
test 0000000043
RSA fw 0000002048
avg_enc 0000002632 cycles
min_enc 0000002632 cycles
max_enc 0000002632 cycles
avg_dec 0000033191 cycles
min_dec 0000033191 cycles
max_dec 0000033191 cycles
RSA bw 0000002048
avg_enc 0000033155 cycles
min_enc 0000033155 cycles
max_enc 0000033155 cycles
avg_dec 0000002654 cycles
min_dec 0000002654 cycles
max_dec 0000002654 cycles
test 0000000044
RSA fw 0000002048
avg_enc 0000002625 cycles
min_enc 0000002625 cycles
max_enc 0000002625 cycles
avg_dec 0000033147 cycles
min_dec 0000033147 cycles
max_dec 0000033147 cycles
RSA bw 0000002048
avg_enc 0000033166 cycles
min_enc 0000033166 cycles
max_enc 0000033166 cycles
avg_dec 0000002631 cycles
min_dec 0000002631 cycles
max_dec 0000002631 cycles
test 0000000045
RSA fw 0000002048
avg_enc 0000002632 cycles
min_enc 0000002632 cycles
max_enc 0000002632 cycles
avg_dec 0000033173 cycles
min_dec 0000033173 cycles
max_dec 0000033173 cycles
RSA bw 0000002048
avg_enc 0000033153 cycles
min_enc 0000033153 cycles
max_enc 0000033153 cycles
avg_dec 0000002627 cycles
min_dec 0000002627 cycles
max_dec 0000002627 cycles
test 0000000046
RSA fw 0000002048
avg_enc 0000002631 cycles
min_enc 0000002631 cycles
max_enc 0000002631 cycles
avg_dec 0000033187 cycles
min_dec 0000033187 cycles
max_dec 0000033187 cycles
RSA bw 0000002048
avg_enc 0000033157 cycles
min_enc 0000033157 cycles
max_enc 0000033157 cycles
avg_dec 0000002619 cycles
min_dec 0000002619 cycles
max_dec 0000002619 cycles
test 0000000047
RSA fw 0000002048
avg_enc 0000002633 cycles
min_enc 0000002633 cycles
max_enc 0000002633 cycles
avg_dec 0000033176 cycles
min_dec 0000033176 cycles
max_dec 0000033176 cycles
RSA bw 0000002048
avg_enc 0000033159 cycles
min_enc 0000033159 cycles
max_enc 0000033159 cycles
avg_dec 0000002619 cycles
min_dec 0000002619 cycles
max_dec 0000002619 cycles
test 0000000048
RSA fw 0000002048
avg_enc 0000002632 cycles
min_enc 0000002632 cycles
max_enc 0000002632 cycles
avg_dec 0000033143 cycles
min_dec 0000033143 cycles
max_dec 0000033143 cycles
RSA bw 0000002048
avg_enc 0000033155 cycles
min_enc 0000033155 cycles
max_enc 0000033155 cycles
avg_dec 0000002640 cycles
min_dec 0000002640 cycles
max_dec 0000002640 cycles
test 0000000049
RSA fw 0000002048
avg_enc 0000002634 cycles
min_enc 0000002634 cycles
max_enc 0000002634 cycles
avg_dec 0000033161 cycles
min_dec 0000033161 cycles
max_dec 0000033161 cycles
RSA bw 0000002048
avg_enc 0000033159 cycles
min_enc 0000033159 cycles
max_enc 0000033159 cycles
avg_dec 0000002636 cycles
min_dec 0000002636 cycles
max_dec 0000002636 cycles
test 0000000050
RSA fw 0000002048
avg_enc 0000002630 cycles
min_enc 0000002630 cycles
max_enc 0000002630 cycles
avg_dec 0000033176 cycles
min_dec 0000033176 cycles
max_dec 0000033176 cycles
RSA bw 0000002048
avg_enc 0000033156 cycles
min_enc 0000033156 cycles
max_enc 0000033156 cycles
avg_dec 0000002625 cycles
min_dec 0000002625 cycles
max_dec 0000002625 cycles
test 0000000051
RSA fw 0000002048
avg_enc 0000002627 cycles
min_enc 0000002627 cycles
max_enc 0000002627 cycles
avg_dec 0000033174 cycles
min_dec 0000033174 cycles
max_dec 0000033174 cycles
RSA bw 0000002048
avg_enc 0000033157 cycles
min_enc 0000033157 cycles
max_enc 0000033157 cycles
avg_dec 0000002661 cycles
min_dec 0000002661 cycles
max_dec 0000002661 cycles
test 0000000052
RSA fw 0000002048
avg_enc 0000002616 cycles
min_enc 0000002616 cycles
max_enc 0000002616 cycles
avg_dec 0000033195 cycles
min_dec 0000033195 cycles
max_dec 0000033195 cycles
RSA bw 0000002048
avg_enc 0000033155 cycles
min_enc 0000033155 cycles
max_enc 0000033155 cycles
avg_dec 0000002641 cycles
min_dec 0000002641 cycles
max_dec 0000002641 cycles
test 0000000053
RSA fw 0000002048
avg_enc 0000002625 cycles
min_enc 0000002625 cycles
max_enc 0000002625 cycles
avg_dec 0000033181 cycles
min_dec 0000033181 cycles
max_dec 0000033181 cycles
RSA bw 0000002048
avg_enc 0000033162 cycles
min_enc 0000033162 cycles
max_enc 0000033162 cycles
avg_dec 0000002636 cycles
min_dec 0000002636 cycles
max_dec 0000002636 cycles
test 0000000054
RSA fw 0000002048
avg_enc 0000002624 cycles
min_enc 0000002624 cycles
max_enc 0000002624 cycles
avg_dec 0000033197 cycles
min_dec 0000033197 cycles
max_dec 0000033197 cycles
RSA bw 0000002048
avg_enc 0000033160 cycles
min_enc 0000033160 cycles
max_enc 0000033160 cycles
avg_dec 0000002661 cycles
min_dec 0000002661 cycles
max_dec 0000002661 cycles
test 0000000055
RSA fw 0000002048
avg_enc 0000002628 cycles
min_enc 0000002628 cycles
max_enc 0000002628 cycles
avg_dec 0000033183 cycles
min_dec 0000033183 cycles
max_dec 0000033183 cycles
RSA bw 0000002048
avg_enc 0000033156 cycles
min_enc 0000033156 cycles
max_enc 0000033156 cycles
avg_dec 0000002623 cycles
min_dec 0000002623 cycles
max_dec 0000002623 cycles
test 0000000056
RSA fw 0000002048
avg_enc 0000002625 cycles
min_enc 0000002625 cycles
max_enc 0000002625 cycles
avg_dec 0000033201 cycles
min_dec 0000033201 cycles
max_dec 0000033201 cycles
RSA bw 0000002048
avg_enc 0000033150 cycles
min_enc 0000033150 cycles
max_enc 0000033150 cycles
avg_dec 0000002622 cycles
min_dec 0000002622 cycles
max_dec 0000002622 cycles
test 0000000057
RSA fw 0000002048
avg_enc 0000002619 cycles
min_enc 0000002619 cycles
max_enc 0000002619 cycles
avg_dec 0000033180 cycles
min_dec 0000033180 cycles
max_dec 0000033180 cycles
RSA bw 0000002048
avg_enc 0000033166 cycles
min_enc 0000033166 cycles
max_enc 0000033166 cycles
avg_dec 0000002625 cycles
min_dec 0000002625 cycles
max_dec 0000002625 cycles
test 0000000058
RSA fw 0000002048
avg_enc 0000002624 cycles
min_enc 0000002624 cycles
max_enc 0000002624 cycles
avg_dec 0000033177 cycles
min_dec 0000033177 cycles
max_dec 0000033177 cycles
RSA bw 0000002048
avg_enc 0000033164 cycles
min_enc 0000033164 cycles
max_enc 0000033164 cycles
avg_dec 0000002630 cycles
min_dec 0000002630 cycles
max_dec 0000002630 cycles
test 0000000059
RSA fw 0000002048
avg_enc 0000002630 cycles
min_enc 0000002630 cycles
max_enc 0000002630 cycles
avg_dec 0000033185 cycles
min_dec 0000033185 cycles
max_dec 0000033185 cycles
RSA bw 0000002048
avg_enc 0000033175 cycles
min_enc 0000033175 cycles
max_enc 0000033175 cycles
avg_dec 0000002625 cycles
min_dec 0000002625 cycles
max_dec 0000002625 cycles
test 0000000060
RSA fw 0000002048
avg_enc 0000002622 cycles
min_enc 0000002622 cycles
max_enc 0000002622 cycles
avg_dec 0000033188 cycles
min_dec 0000033188 cycles
max_dec 0000033188 cycles
RSA bw 0000002048
avg_enc 0000033171 cycles
min_enc 0000033171 cycles
max_enc 0000033171 cycles
avg_dec 0000002630 cycles
min_dec 0000002630 cycles
max_dec 0000002630 cycles
test 0000000061
RSA fw 0000002048
avg_enc 0000002624 cycles
min_enc 0000002624 cycles
max_enc 0000002624 cycles
avg_dec 0000033159 cycles
min_dec 0000033159 cycles
max_dec 0000033159 cycles
RSA bw 0000002048
avg_enc 0000033151 cycles
min_enc 0000033151 cycles
max_enc 0000033151 cycles
avg_dec 0000002619 cycles
min_dec 0000002619 cycles
max_dec 0000002619 cycles
test 0000000062
RSA fw 0000002048
avg_enc 0000002626 cycles
min_enc 0000002626 cycles
max_enc 0000002626 cycles
avg_dec 0000033158 cycles
min_dec 0000033158 cycles
max_dec 0000033158 cycles
RSA bw 0000002048
avg_enc 0000033156 cycles
min_enc 0000033156 cycles
max_enc 0000033156 cycles
avg_dec 0000002624 cycles
min_dec 0000002624 cycles
max_dec 0000002624 cycles
test 0000000063
RSA fw 0000002048
avg_enc 0000002627 cycles
min_enc 0000002627 cycles
max_enc 0000002627 cycles
avg_dec 0000033189 cycles
min_dec 0000033189 cycles
max_dec 0000033189 cycles
RSA bw 0000002048
avg_enc 0000033154 cycles
min_enc 0000033154 cycles
max_enc 0000033154 cycles
avg_dec 0000002614 cycles
min_dec 0000002614 cycles
max_dec 0000002614 cycles
test 0000000064
RSA fw 0000002048
avg_enc 0000002623 cycles
min_enc 0000002623 cycles
max_enc 0000002623 cycles
avg_dec 0000033186 cycles
min_dec 0000033186 cycles
max_dec 0000033186 cycles
RSA bw 0000002048
avg_enc 0000033145 cycles
min_enc 0000033145 cycles
max_enc 0000033145 cycles
avg_dec 0000002616 cycles
min_dec 0000002616 cycles
max_dec 0000002616 cycles
test 0000000065
RSA fw 0000002048
avg_enc 0000002628 cycles
min_enc 0000002628 cycles
max_enc 0000002628 cycles
avg_dec 0000033176 cycles
min_dec 0000033176 cycles
max_dec 0000033176 cycles
RSA bw 0000002048
avg_enc 0000033152 cycles
min_enc 0000033152 cycles
max_enc 0000033152 cycles
avg_dec 0000002626 cycles
min_dec 0000002626 cycles
max_dec 0000002626 cycles
test 0000000066
RSA fw 0000002048
avg_enc 0000002628 cycles
min_enc 0000002628 cycles
max_enc 0000002628 cycles
avg_dec 0000033234 cycles
min_dec 0000033234 cycles
max_dec 0000033234 cycles
RSA bw 0000002048
avg_enc 0000033155 cycles
min_enc 0000033155 cycles
max_enc 0000033155 cycles
avg_dec 0000002628 cycles
min_dec 0000002628 cycles
max_dec 0000002628 cycles
test 0000000067
RSA fw 0000002048
avg_enc 0000002625 cycles
min_enc 0000002625 cycles
max_enc 0000002625 cycles
avg_dec 0000033179 cycles
min_dec 0000033179 cycles
max_dec 0000033179 cycles
RSA bw 0000002048
avg_enc 0000033162 cycles
min_enc 0000033162 cycles
max_enc 0000033162 cycles
avg_dec 0000002639 cycles
min_dec 0000002639 cycles
max_dec 0000002639 cycles
test 0000000068
RSA fw 0000002048
avg_enc 0000002630 cycles
min_enc 0000002630 cycles
max_enc 0000002630 cycles
avg_dec 0000033174 cycles
min_dec 0000033174 cycles
max_dec 0000033174 cycles
RSA bw 0000002048
avg_enc 0000033160 cycles
min_enc 0000033160 cycles
max_enc 0000033160 cycles
avg_dec 0000002622 cycles
min_dec 0000002622 cycles
max_dec 0000002622 cycles
test 0000000069
RSA fw 0000002048
avg_enc 0000002635 cycles
min_enc 0000002635 cycles
max_enc 0000002635 cycles
avg_dec 0000033198 cycles
min_dec 0000033198 cycles
max_dec 0000033198 cycles
RSA bw 0000002048
avg_enc 0000033179 cycles
min_enc 0000033179 cycles
max_enc 0000033179 cycles
avg_dec 0000002651 cycles
min_dec 0000002651 cycles
max_dec 0000002651 cycles
test 0000000070
RSA fw 0000002048
avg_enc 0000002630 cycles
min_enc 0000002630 cycles
max_enc 0000002630 cycles
avg_dec 0000033180 cycles
min_dec 0000033180 cycles
max_dec 0000033180 cycles
RSA bw 0000002048
avg_enc 0000033165 cycles
min_enc 0000033165 cycles
max_enc 0000033165 cycles
avg_dec 0000002633 cycles
min_dec 0000002633 cycles
max_dec 0000002633 cycles
test 0000000071
RSA fw 0000002048
avg_enc 0000002626 cycles
min_enc 0000002626 cycles
max_enc 0000002626 cycles
avg_dec 0000033195 cycles
min_dec 0000033195 cycles
max_dec 0000033195 cycles
RSA bw 0000002048
avg_enc 0000033147 cycles
min_enc 0000033147 cycles
max_enc 0000033147 cycles
avg_dec 0000002638 cycles
min_dec 0000002638 cycles
max_dec 0000002638 cycles
test 0000000072
RSA fw 0000002048
avg_enc 0000002624 cycles
min_enc 0000002624 cycles
max_enc 0000002624 cycles
avg_dec 0000033184 cycles
min_dec 0000033184 cycles
max_dec 0000033184 cycles
RSA bw 0000002048
avg_enc 0000033158 cycles
min_enc 0000033158 cycles
max_enc 0000033158 cycles
avg_dec 0000002641 cycles
min_dec 0000002641 cycles
max_dec 0000002641 cycles
test 0000000073
RSA fw 0000002048
avg_enc 0000002628 cycles
min_enc 0000002628 cycles
max_enc 0000002628 cycles
avg_dec 0000033192 cycles
min_dec 0000033192 cycles
max_dec 0000033192 cycles
RSA bw 0000002048
avg_enc 0000033161 cycles
min_enc 0000033161 cycles
max_enc 0000033161 cycles
avg_dec 0000002632 cycles
min_dec 0000002632 cycles
max_dec 0000002632 cycles
test 0000000074
RSA fw 0000002048
avg_enc 0000002617 cycles
min_enc 0000002617 cycles
max_enc 0000002617 cycles
avg_dec 0000033199 cycles
min_dec 0000033199 cycles
max_dec 0000033199 cycles
RSA bw 0000002048
avg_enc 0000033171 cycles
min_enc 0000033171 cycles
max_enc 0000033171 cycles
avg_dec 0000002632 cycles
min_dec 0000002632 cycles
max_dec 0000002632 cycles
test 0000000075
RSA fw 0000002048
avg_enc 0000002628 cycles
min_enc 0000002628 cycles
max_enc 0000002628 cycles
avg_dec 0000033177 cycles
min_dec 0000033177 cycles
max_dec 0000033177 cycles
RSA bw 0000002048
avg_enc 0000033160 cycles
min_enc 0000033160 cycles
max_enc 0000033160 cycles
avg_dec 0000002632 cycles
min_dec 0000002632 cycles
max_dec 0000002632 cycles
test 0000000076
RSA fw 0000002048
avg_enc 0000002623 cycles
min_enc 0000002623 cycles
max_enc 0000002623 cycles
avg_dec 0000033183 cycles
min_dec 0000033183 cycles
max_dec 0000033183 cycles
RSA bw 0000002048
avg_enc 0000033156 cycles
min_enc 0000033156 cycles
max_enc 0000033156 cycles
avg_dec 0000002622 cycles
min_dec 0000002622 cycles
max_dec 0000002622 cycles
test 0000000077
RSA fw 0000002048
avg_enc 0000002616 cycles
min_enc 0000002616 cycles
max_enc 0000002616 cycles
avg_dec 0000033172 cycles
min_dec 0000033172 cycles
max_dec 0000033172 cycles
RSA bw 0000002048
avg_enc 0000033163 cycles
min_enc 0000033163 cycles
max_enc 0000033163 cycles
avg_dec 0000002641 cycles
min_dec 0000002641 cycles
max_dec 0000002641 cycles
test 0000000078
RSA fw 0000002048
avg_enc 0000002624 cycles
min_enc 0000002624 cycles
max_enc 0000002624 cycles
avg_dec 0000033209 cycles
min_dec 0000033209 cycles
max_dec 0000033209 cycles
RSA bw 0000002048
avg_enc 0000033149 cycles
min_enc 0000033149 cycles
max_enc 0000033149 cycles
avg_dec 0000002602 cycles
min_dec 0000002602 cycles
max_dec 0000002602 cycles
test 0000000079
RSA fw 0000002048
avg_enc 0000002636 cycles
min_enc 0000002636 cycles
max_enc 0000002636 cycles
avg_dec 0000033174 cycles
min_dec 0000033174 cycles
max_dec 0000033174 cycles
RSA bw 0000002048
avg_enc 0000033154 cycles
min_enc 0000033154 cycles
max_enc 0000033154 cycles
avg_dec 0000002616 cycles
min_dec 0000002616 cycles
max_dec 0000002616 cycles
test 0000000080
RSA fw 0000002048
avg_enc 0000002624 cycles
min_enc 0000002624 cycles
max_enc 0000002624 cycles
avg_dec 0000033210 cycles
min_dec 0000033210 cycles
max_dec 0000033210 cycles
RSA bw 0000002048
avg_enc 0000033163 cycles
min_enc 0000033163 cycles
max_enc 0000033163 cycles
avg_dec 0000002648 cycles
min_dec 0000002648 cycles
max_dec 0000002648 cycles
test 0000000081
RSA fw 0000002048
avg_enc 0000002627 cycles
min_enc 0000002627 cycles
max_enc 0000002627 cycles
avg_dec 0000033208 cycles
min_dec 0000033208 cycles
max_dec 0000033208 cycles
RSA bw 0000002048
avg_enc 0000033162 cycles
min_enc 0000033162 cycles
max_enc 0000033162 cycles
avg_dec 0000002629 cycles
min_dec 0000002629 cycles
max_dec 0000002629 cycles
test 0000000082
RSA fw 0000002048
avg_enc 0000002623 cycles
min_enc 0000002623 cycles
max_enc 0000002623 cycles
avg_dec 0000033189 cycles
min_dec 0000033189 cycles
max_dec 0000033189 cycles
RSA bw 0000002048
avg_enc 0000033147 cycles
min_enc 0000033147 cycles
max_enc 0000033147 cycles
avg_dec 0000002626 cycles
min_dec 0000002626 cycles
max_dec 0000002626 cycles
test 0000000083
RSA fw 0000002048
avg_enc 0000002632 cycles
min_enc 0000002632 cycles
max_enc 0000002632 cycles
avg_dec 0000033171 cycles
min_dec 0000033171 cycles
max_dec 0000033171 cycles
RSA bw 0000002048
avg_enc 0000033164 cycles
min_enc 0000033164 cycles
max_enc 0000033164 cycles
avg_dec 0000002627 cycles
min_dec 0000002627 cycles
max_dec 0000002627 cycles
test 0000000084
RSA fw 0000002048
avg_enc 0000002624 cycles
min_enc 0000002624 cycles
max_enc 0000002624 cycles
avg_dec 0000033135 cycles
min_dec 0000033135 cycles
max_dec 0000033135 cycles
RSA bw 0000002048
avg_enc 0000033159 cycles
min_enc 0000033159 cycles
max_enc 0000033159 cycles
avg_dec 0000002647 cycles
min_dec 0000002647 cycles
max_dec 0000002647 cycles
test 0000000085
RSA fw 0000002048
avg_enc 0000002626 cycles
min_enc 0000002626 cycles
max_enc 0000002626 cycles
avg_dec 0000033204 cycles
min_dec 0000033204 cycles
max_dec 0000033204 cycles
RSA bw 0000002048
avg_enc 0000033145 cycles
min_enc 0000033145 cycles
max_enc 0000033145 cycles
avg_dec 0000002637 cycles
min_dec 0000002637 cycles
max_dec 0000002637 cycles
test 0000000086
RSA fw 0000002048
avg_enc 0000002624 cycles
min_enc 0000002624 cycles
max_enc 0000002624 cycles
avg_dec 0000033190 cycles
min_dec 0000033190 cycles
max_dec 0000033190 cycles
RSA bw 0000002048
avg_enc 0000033148 cycles
min_enc 0000033148 cycles
max_enc 0000033148 cycles
avg_dec 0000002639 cycles
min_dec 0000002639 cycles
max_dec 0000002639 cycles
test 0000000087
RSA fw 0000002048
avg_enc 0000002629 cycles
min_enc 0000002629 cycles
max_enc 0000002629 cycles
avg_dec 0000033172 cycles
min_dec 0000033172 cycles
max_dec 0000033172 cycles
RSA bw 0000002048
avg_enc 0000033140 cycles
min_enc 0000033140 cycles
max_enc 0000033140 cycles
avg_dec 0000002605 cycles
min_dec 0000002605 cycles
max_dec 0000002605 cycles
test 0000000088
RSA fw 0000002048
avg_enc 0000002627 cycles
min_enc 0000002627 cycles
max_enc 0000002627 cycles
avg_dec 0000033203 cycles
min_dec 0000033203 cycles
max_dec 0000033203 cycles
RSA bw 0000002048
avg_enc 0000033160 cycles
min_enc 0000033160 cycles
max_enc 0000033160 cycles
avg_dec 0000002633 cycles
min_dec 0000002633 cycles
max_dec 0000002633 cycles
test 0000000089
RSA fw 0000002048
avg_enc 0000002620 cycles
min_enc 0000002620 cycles
max_enc 0000002620 cycles
avg_dec 0000033173 cycles
min_dec 0000033173 cycles
max_dec 0000033173 cycles
RSA bw 0000002048
avg_enc 0000033152 cycles
min_enc 0000033152 cycles
max_enc 0000033152 cycles
avg_dec 0000002624 cycles
min_dec 0000002624 cycles
max_dec 0000002624 cycles
test 0000000090
RSA fw 0000002048
avg_enc 0000002632 cycles
min_enc 0000002632 cycles
max_enc 0000002632 cycles
avg_dec 0000033189 cycles
min_dec 0000033189 cycles
max_dec 0000033189 cycles
RSA bw 0000002048
avg_enc 0000033148 cycles
min_enc 0000033148 cycles
max_enc 0000033148 cycles
avg_dec 0000002620 cycles
min_dec 0000002620 cycles
max_dec 0000002620 cycles
test 0000000091
RSA fw 0000002048
avg_enc 0000002622 cycles
min_enc 0000002622 cycles
max_enc 0000002622 cycles
avg_dec 0000033170 cycles
min_dec 0000033170 cycles
max_dec 0000033170 cycles
RSA bw 0000002048
avg_enc 0000033160 cycles
min_enc 0000033160 cycles
max_enc 0000033160 cycles
avg_dec 0000002638 cycles
min_dec 0000002638 cycles
max_dec 0000002638 cycles
test 0000000092
RSA fw 0000002048
avg_enc 0000002620 cycles
min_enc 0000002620 cycles
max_enc 0000002620 cycles
avg_dec 0000033164 cycles
min_dec 0000033164 cycles
max_dec 0000033164 cycles
RSA bw 0000002048
avg_enc 0000033146 cycles
min_enc 0000033146 cycles
max_enc 0000033146 cycles
avg_dec 0000002623 cycles
min_dec 0000002623 cycles
max_dec 0000002623 cycles
test 0000000093
RSA fw 0000002048
avg_enc 0000002634 cycles
min_enc 0000002634 cycles
max_enc 0000002634 cycles
avg_dec 0000033171 cycles
min_dec 0000033171 cycles
max_dec 0000033171 cycles
RSA bw 0000002048
avg_enc 0000033160 cycles
min_enc 0000033160 cycles
max_enc 0000033160 cycles
avg_dec 0000002644 cycles
min_dec 0000002644 cycles
max_dec 0000002644 cycles
test 0000000094
RSA fw 0000002048
avg_enc 0000002629 cycles
min_enc 0000002629 cycles
max_enc 0000002629 cycles
avg_dec 0000033174 cycles
min_dec 0000033174 cycles
max_dec 0000033174 cycles
RSA bw 0000002048
avg_enc 0000033158 cycles
min_enc 0000033158 cycles
max_enc 0000033158 cycles
avg_dec 0000002650 cycles
min_dec 0000002650 cycles
max_dec 0000002650 cycles
test 0000000095
RSA fw 0000002048
avg_enc 0000002620 cycles
min_enc 0000002620 cycles
max_enc 0000002620 cycles
avg_dec 0000033173 cycles
min_dec 0000033173 cycles
max_dec 0000033173 cycles
RSA bw 0000002048
avg_enc 0000033157 cycles
min_enc 0000033157 cycles
max_enc 0000033157 cycles
avg_dec 0000002631 cycles
min_dec 0000002631 cycles
max_dec 0000002631 cycles
test 0000000096
RSA fw 0000002048
avg_enc 0000002624 cycles
min_enc 0000002624 cycles
max_enc 0000002624 cycles
avg_dec 0000033160 cycles
min_dec 0000033160 cycles
max_dec 0000033160 cycles
RSA bw 0000002048
avg_enc 0000033149 cycles
min_enc 0000033149 cycles
max_enc 0000033149 cycles
avg_dec 0000002614 cycles
min_dec 0000002614 cycles
max_dec 0000002614 cycles
test 0000000097
RSA fw 0000002048
avg_enc 0000002635 cycles
min_enc 0000002635 cycles
max_enc 0000002635 cycles
avg_dec 0000033172 cycles
min_dec 0000033172 cycles
max_dec 0000033172 cycles
RSA bw 0000002048
avg_enc 0000033163 cycles
min_enc 0000033163 cycles
max_enc 0000033163 cycles
avg_dec 0000002617 cycles
min_dec 0000002617 cycles
max_dec 0000002617 cycles
test 0000000098
RSA fw 0000002048
avg_enc 0000002632 cycles
min_enc 0000002632 cycles
max_enc 0000002632 cycles
avg_dec 0000033166 cycles
min_dec 0000033166 cycles
max_dec 0000033166 cycles
RSA bw 0000002048
avg_enc 0000033154 cycles
min_enc 0000033154 cycles
max_enc 0000033154 cycles
avg_dec 0000002627 cycles
min_dec 0000002627 cycles
max_dec 0000002627 cycles
test 0000000099
RSA fw 0000002048
avg_enc 0000002627 cycles
min_enc 0000002627 cycles
max_enc 0000002627 cycles
avg_dec 0000033204 cycles
min_dec 0000033204 cycles
max_dec 0000033204 cycles
RSA bw 0000002048
avg_enc 0000033157 cycles
min_enc 0000033157 cycles
max_enc 0000033157 cycles
avg_dec 0000002645 cycles
min_dec 0000002645 cycles
max_dec 0000002645 cycles
test 0000000100
RSA fw 0000002048
avg_enc 0000002625 cycles
min_enc 0000002625 cycles
max_enc 0000002625 cycles
avg_dec 0000033176 cycles
min_dec 0000033176 cycles
max_dec 0000033176 cycles
RSA bw 0000002048
avg_enc 0000033149 cycles
min_enc 0000033149 cycles
max_enc 0000033149 cycles
avg_dec 0000002627 cycles
min_dec 0000002627 cycles
max_dec 0000002627 cycles
test 0000000101
RSA fw 0000002048
avg_enc 0000002627 cycles
min_enc 0000002627 cycles
max_enc 0000002627 cycles
avg_dec 0000033214 cycles
min_dec 0000033214 cycles
max_dec 0000033214 cycles
RSA bw 0000002048
avg_enc 0000033146 cycles
min_enc 0000033146 cycles
max_enc 0000033146 cycles
avg_dec 0000002619 cycles
min_dec 0000002619 cycles
max_dec 0000002619 cycles
test 0000000102
RSA fw 0000002048
avg_enc 0000002626 cycles
min_enc 0000002626 cycles
max_enc 0000002626 cycles
avg_dec 0000033170 cycles
min_dec 0000033170 cycles
max_dec 0000033170 cycles
RSA bw 0000002048
avg_enc 0000033170 cycles
min_enc 0000033170 cycles
max_enc 0000033170 cycles
avg_dec 0000002626 cycles
min_dec 0000002626 cycles
max_dec 0000002626 cycles
test 0000000103
RSA fw 0000002048
avg_enc 0000002614 cycles
min_enc 0000002614 cycles
max_enc 0000002614 cycles
avg_dec 0000033187 cycles
min_dec 0000033187 cycles
max_dec 0000033187 cycles
RSA bw 0000002048
avg_enc 0000033149 cycles
min_enc 0000033149 cycles
max_enc 0000033149 cycles
avg_dec 0000002638 cycles
min_dec 0000002638 cycles
max_dec 0000002638 cycles
test 0000000104
RSA fw 0000002048
avg_enc 0000002612 cycles
min_enc 0000002612 cycles
max_enc 0000002612 cycles
avg_dec 0000033196 cycles
min_dec 0000033196 cycles
max_dec 0000033196 cycles
RSA bw 0000002048
avg_enc 0000033146 cycles
min_enc 0000033146 cycles
max_enc 0000033146 cycles
avg_dec 0000002629 cycles
min_dec 0000002629 cycles
max_dec 0000002629 cycles
test 0000000105
RSA fw 0000002048
avg_enc 0000002645 cycles
min_enc 0000002645 cycles
max_enc 0000002645 cycles
avg_dec 0000033163 cycles
min_dec 0000033163 cycles
max_dec 0000033163 cycles
RSA bw 0000002048
avg_enc 0000033170 cycles
min_enc 0000033170 cycles
max_enc 0000033170 cycles
avg_dec 0000002636 cycles
min_dec 0000002636 cycles
max_dec 0000002636 cycles
test 0000000106
RSA fw 0000002048
avg_enc 0000002636 cycles
min_enc 0000002636 cycles
max_enc 0000002636 cycles
avg_dec 0000033174 cycles
min_dec 0000033174 cycles
max_dec 0000033174 cycles
RSA bw 0000002048
avg_enc 0000033167 cycles
min_enc 0000033167 cycles
max_enc 0000033167 cycles
avg_dec 0000002649 cycles
min_dec 0000002649 cycles
max_dec 0000002649 cycles
test 0000000107
RSA fw 0000002048
avg_enc 0000002636 cycles
min_enc 0000002636 cycles
max_enc 0000002636 cycles
avg_dec 0000033180 cycles
min_dec 0000033180 cycles
max_dec 0000033180 cycles
RSA bw 0000002048
avg_enc 0000033163 cycles
min_enc 0000033163 cycles
max_enc 0000033163 cycles
avg_dec 0000002611 cycles
min_dec 0000002611 cycles
max_dec 0000002611 cycles
test 0000000108
RSA fw 0000002048
avg_enc 0000002630 cycles
min_enc 0000002630 cycles
max_enc 0000002630 cycles
avg_dec 0000033180 cycles
min_dec 0000033180 cycles
max_dec 0000033180 cycles
RSA bw 0000002048
avg_enc 0000033148 cycles
min_enc 0000033148 cycles
max_enc 0000033148 cycles
avg_dec 0000002625 cycles
min_dec 0000002625 cycles
max_dec 0000002625 cycles
test 0000000109
RSA fw 0000002048
avg_enc 0000002632 cycles
min_enc 0000002632 cycles
max_enc 0000002632 cycles
avg_dec 0000033145 cycles
min_dec 0000033145 cycles
max_dec 0000033145 cycles
RSA bw 0000002048
avg_enc 0000033179 cycles
min_enc 0000033179 cycles
max_enc 0000033179 cycles
avg_dec 0000002636 cycles
min_dec 0000002636 cycles
max_dec 0000002636 cycles
test 0000000110
RSA fw 0000002048
avg_enc 0000002635 cycles
min_enc 0000002635 cycles
max_enc 0000002635 cycles
avg_dec 0000033176 cycles
min_dec 0000033176 cycles
max_dec 0000033176 cycles
RSA bw 0000002048
avg_enc 0000033139 cycles
min_enc 0000033139 cycles
max_enc 0000033139 cycles
avg_dec 0000002622 cycles
min_dec 0000002622 cycles
max_dec 0000002622 cycles
test 0000000111
RSA fw 0000002048
avg_enc 0000002636 cycles
min_enc 0000002636 cycles
max_enc 0000002636 cycles
avg_dec 0000033198 cycles
min_dec 0000033198 cycles
max_dec 0000033198 cycles
RSA bw 0000002048
avg_enc 0000033170 cycles
min_enc 0000033170 cycles
max_enc 0000033170 cycles
avg_dec 0000002629 cycles
min_dec 0000002629 cycles
max_dec 0000002629 cycles
test 0000000112
RSA fw 0000002048
avg_enc 0000002622 cycles
min_enc 0000002622 cycles
max_enc 0000002622 cycles
avg_dec 0000033176 cycles
min_dec 0000033176 cycles
max_dec 0000033176 cycles
RSA bw 0000002048
avg_enc 0000033158 cycles
min_enc 0000033158 cycles
max_enc 0000033158 cycles
avg_dec 0000002611 cycles
min_dec 0000002611 cycles
max_dec 0000002611 cycles
test 0000000113
RSA fw 0000002048
avg_enc 0000002629 cycles
min_enc 0000002629 cycles
max_enc 0000002629 cycles
avg_dec 0000033172 cycles
min_dec 0000033172 cycles
max_dec 0000033172 cycles
RSA bw 0000002048
avg_enc 0000033175 cycles
min_enc 0000033175 cycles
max_enc 0000033175 cycles
avg_dec 0000002617 cycles
min_dec 0000002617 cycles
max_dec 0000002617 cycles
test 0000000114
RSA fw 0000002048
avg_enc 0000002639 cycles
min_enc 0000002639 cycles
max_enc 0000002639 cycles
avg_dec 0000033176 cycles
min_dec 0000033176 cycles
max_dec 0000033176 cycles
RSA bw 0000002048
avg_enc 0000033161 cycles
min_enc 0000033161 cycles
max_enc 0000033161 cycles
avg_dec 0000002633 cycles
min_dec 0000002633 cycles
max_dec 0000002633 cycles
test 0000000115
RSA fw 0000002048
avg_enc 0000002624 cycles
min_enc 0000002624 cycles
max_enc 0000002624 cycles
avg_dec 0000033159 cycles
min_dec 0000033159 cycles
max_dec 0000033159 cycles
RSA bw 0000002048
avg_enc 0000033158 cycles
min_enc 0000033158 cycles
max_enc 0000033158 cycles
avg_dec 0000002594 cycles
min_dec 0000002594 cycles
max_dec 0000002594 cycles
test 0000000116
RSA fw 0000002048
avg_enc 0000002643 cycles
min_enc 0000002643 cycles
max_enc 0000002643 cycles
avg_dec 0000033148 cycles
min_dec 0000033148 cycles
max_dec 0000033148 cycles
RSA bw 0000002048
avg_enc 0000033175 cycles
min_enc 0000033175 cycles
max_enc 0000033175 cycles
avg_dec 0000002635 cycles
min_dec 0000002635 cycles
max_dec 0000002635 cycles
test 0000000117
RSA fw 0000002048
avg_enc 0000002627 cycles
min_enc 0000002627 cycles
max_enc 0000002627 cycles
avg_dec 0000033194 cycles
min_dec 0000033194 cycles
max_dec 0000033194 cycles
RSA bw 0000002048
avg_enc 0000033159 cycles
min_enc 0000033159 cycles
max_enc 0000033159 cycles
avg_dec 0000002625 cycles
min_dec 0000002625 cycles
max_dec 0000002625 cycles
test 0000000118
RSA fw 0000002048
avg_enc 0000002634 cycles
min_enc 0000002634 cycles
max_enc 0000002634 cycles
avg_dec 0000033160 cycles
min_dec 0000033160 cycles
max_dec 0000033160 cycles
RSA bw 0000002048
avg_enc 0000033190 cycles
min_enc 0000033190 cycles
max_enc 0000033190 cycles
avg_dec 0000002641 cycles
min_dec 0000002641 cycles
max_dec 0000002641 cycles
test 0000000119
RSA fw 0000002048
avg_enc 0000002619 cycles
min_enc 0000002619 cycles
max_enc 0000002619 cycles
avg_dec 0000033177 cycles
min_dec 0000033177 cycles
max_dec 0000033177 cycles
RSA bw 0000002048
avg_enc 0000033167 cycles
min_enc 0000033167 cycles
max_enc 0000033167 cycles
avg_dec 0000002649 cycles
min_dec 0000002649 cycles
max_dec 0000002649 cycles
test 0000000120
RSA fw 0000002048
avg_enc 0000002632 cycles
min_enc 0000002632 cycles
max_enc 0000002632 cycles
avg_dec 0000033199 cycles
min_dec 0000033199 cycles
max_dec 0000033199 cycles
RSA bw 0000002048
avg_enc 0000033172 cycles
min_enc 0000033172 cycles
max_enc 0000033172 cycles
avg_dec 0000002621 cycles
min_dec 0000002621 cycles
max_dec 0000002621 cycles
test 0000000121
RSA fw 0000002048
avg_enc 0000002625 cycles
min_enc 0000002625 cycles
max_enc 0000002625 cycles
avg_dec 0000033211 cycles
min_dec 0000033211 cycles
max_dec 0000033211 cycles
RSA bw 0000002048
avg_enc 0000033163 cycles
min_enc 0000033163 cycles
max_enc 0000033163 cycles
avg_dec 0000002602 cycles
min_dec 0000002602 cycles
max_dec 0000002602 cycles
test 0000000122
RSA fw 0000002048
avg_enc 0000002634 cycles
min_enc 0000002634 cycles
max_enc 0000002634 cycles
avg_dec 0000033177 cycles
min_dec 0000033177 cycles
max_dec 0000033177 cycles
RSA bw 0000002048
avg_enc 0000033164 cycles
min_enc 0000033164 cycles
max_enc 0000033164 cycles
avg_dec 0000002628 cycles
min_dec 0000002628 cycles
max_dec 0000002628 cycles
test 0000000123
RSA fw 0000002048
avg_enc 0000002620 cycles
min_enc 0000002620 cycles
max_enc 0000002620 cycles
avg_dec 0000033195 cycles
min_dec 0000033195 cycles
max_dec 0000033195 cycles
RSA bw 0000002048
avg_enc 0000033162 cycles
min_enc 0000033162 cycles
max_enc 0000033162 cycles
avg_dec 0000002623 cycles
min_dec 0000002623 cycles
max_dec 0000002623 cycles
test 0000000124
RSA fw 0000002048
avg_enc 0000002634 cycles
min_enc 0000002634 cycles
max_enc 0000002634 cycles
avg_dec 0000033189 cycles
min_dec 0000033189 cycles
max_dec 0000033189 cycles
RSA bw 0000002048
avg_enc 0000033153 cycles
min_enc 0000033153 cycles
max_enc 0000033153 cycles
avg_dec 0000002648 cycles
min_dec 0000002648 cycles
max_dec 0000002648 cycles
test 0000000125
RSA fw 0000002048
avg_enc 0000002644 cycles
min_enc 0000002644 cycles
max_enc 0000002644 cycles
avg_dec 0000033195 cycles
min_dec 0000033195 cycles
max_dec 0000033195 cycles
RSA bw 0000002048
avg_enc 0000033163 cycles
min_enc 0000033163 cycles
max_enc 0000033163 cycles
avg_dec 0000002637 cycles
min_dec 0000002637 cycles
max_dec 0000002637 cycles
test 0000000126
RSA fw 0000002048
avg_enc 0000002622 cycles
min_enc 0000002622 cycles
max_enc 0000002622 cycles
avg_dec 0000033182 cycles
min_dec 0000033182 cycles
max_dec 0000033182 cycles
RSA bw 0000002048
avg_enc 0000033156 cycles
min_enc 0000033156 cycles
max_enc 0000033156 cycles
avg_dec 0000002630 cycles
min_dec 0000002630 cycles
max_dec 0000002630 cycles
test 0000000127
RSA fw 0000002048
avg_enc 0000002616 cycles
min_enc 0000002616 cycles
max_enc 0000002616 cycles
avg_dec 0000033187 cycles
min_dec 0000033187 cycles
max_dec 0000033187 cycles
RSA bw 0000002048
avg_enc 0000033185 cycles
min_enc 0000033185 cycles
max_enc 0000033185 cycles
avg_dec 0000002650 cycles
min_dec 0000002650 cycles
max_dec 0000002650 cycles
test 0000000128
RSA fw 0000002048
avg_enc 0000002613 cycles
min_enc 0000002613 cycles
max_enc 0000002613 cycles
avg_dec 0000033183 cycles
min_dec 0000033183 cycles
max_dec 0000033183 cycles
RSA bw 0000002048
avg_enc 0000033152 cycles
min_enc 0000033152 cycles
max_enc 0000033152 cycles
avg_dec 0000002633 cycles
min_dec 0000002633 cycles
max_dec 0000002633 cycles
test 0000000129
RSA fw 0000002048
avg_enc 0000002627 cycles
min_enc 0000002627 cycles
max_enc 0000002627 cycles
avg_dec 0000033185 cycles
min_dec 0000033185 cycles
max_dec 0000033185 cycles
RSA bw 0000002048
avg_enc 0000033159 cycles
min_enc 0000033159 cycles
max_enc 0000033159 cycles
avg_dec 0000002644 cycles
min_dec 0000002644 cycles
max_dec 0000002644 cycles
test 0000000130
RSA fw 0000002048
avg_enc 0000002628 cycles
min_enc 0000002628 cycles
max_enc 0000002628 cycles
avg_dec 0000033161 cycles
min_dec 0000033161 cycles
max_dec 0000033161 cycles
RSA bw 0000002048
avg_enc 0000033157 cycles
min_enc 0000033157 cycles
max_enc 0000033157 cycles
avg_dec 0000002637 cycles
min_dec 0000002637 cycles
max_dec 0000002637 cycles
test 0000000131
RSA fw 0000002048
avg_enc 0000002628 cycles
min_enc 0000002628 cycles
max_enc 0000002628 cycles
avg_dec 0000033229 cycles
min_dec 0000033229 cycles
max_dec 0000033229 cycles
RSA bw 0000002048
avg_enc 0000033160 cycles
min_enc 0000033160 cycles
max_enc 0000033160 cycles
avg_dec 0000002604 cycles
min_dec 0000002604 cycles
max_dec 0000002604 cycles
test 0000000132
RSA fw 0000002048
avg_enc 0000002628 cycles
min_enc 0000002628 cycles
max_enc 0000002628 cycles
avg_dec 0000033159 cycles
min_dec 0000033159 cycles
max_dec 0000033159 cycles
RSA bw 0000002048
avg_enc 0000033157 cycles
min_enc 0000033157 cycles
max_enc 0000033157 cycles
avg_dec 0000002650 cycles
min_dec 0000002650 cycles
max_dec 0000002650 cycles
test 0000000133
RSA fw 0000002048
avg_enc 0000002617 cycles
min_enc 0000002617 cycles
max_enc 0000002617 cycles
avg_dec 0000033184 cycles
min_dec 0000033184 cycles
max_dec 0000033184 cycles
RSA bw 0000002048
avg_enc 0000033159 cycles
min_enc 0000033159 cycles
max_enc 0000033159 cycles
avg_dec 0000002646 cycles
min_dec 0000002646 cycles
max_dec 0000002646 cycles
test 0000000134
RSA fw 0000002048
avg_enc 0000002639 cycles
min_enc 0000002639 cycles
max_enc 0000002639 cycles
avg_dec 0000033183 cycles
min_dec 0000033183 cycles
max_dec 0000033183 cycles
RSA bw 0000002048
avg_enc 0000033171 cycles
min_enc 0000033171 cycles
max_enc 0000033171 cycles
avg_dec 0000002637 cycles
min_dec 0000002637 cycles
max_dec 0000002637 cycles
test 0000000135
RSA fw 0000002048
avg_enc 0000002612 cycles
min_enc 0000002612 cycles
max_enc 0000002612 cycles
avg_dec 0000033169 cycles
min_dec 0000033169 cycles
max_dec 0000033169 cycles
RSA bw 0000002048
avg_enc 0000033152 cycles
min_enc 0000033152 cycles
max_enc 0000033152 cycles
avg_dec 0000002612 cycles
min_dec 0000002612 cycles
max_dec 0000002612 cycles
test 0000000136
RSA fw 0000002048
avg_enc 0000002631 cycles
min_enc 0000002631 cycles
max_enc 0000002631 cycles
avg_dec 0000033199 cycles
min_dec 0000033199 cycles
max_dec 0000033199 cycles
RSA bw 0000002048
avg_enc 0000033176 cycles
min_enc 0000033176 cycles
max_enc 0000033176 cycles
avg_dec 0000002631 cycles
min_dec 0000002631 cycles
max_dec 0000002631 cycles
test 0000000137
RSA fw 0000002048
avg_enc 0000002633 cycles
min_enc 0000002633 cycles
max_enc 0000002633 cycles
avg_dec 0000033175 cycles
min_dec 0000033175 cycles
max_dec 0000033175 cycles
RSA bw 0000002048
avg_enc 0000033157 cycles
min_enc 0000033157 cycles
max_enc 0000033157 cycles
avg_dec 0000002654 cycles
min_dec 0000002654 cycles
max_dec 0000002654 cycles
test 0000000138
RSA fw 0000002048
avg_enc 0000002631 cycles
min_enc 0000002631 cycles
max_enc 0000002631 cycles
avg_dec 0000033175 cycles
min_dec 0000033175 cycles
max_dec 0000033175 cycles
RSA bw 0000002048
avg_enc 0000033176 cycles
min_enc 0000033176 cycles
max_enc 0000033176 cycles
avg_dec 0000002625 cycles
min_dec 0000002625 cycles
max_dec 0000002625 cycles
test 0000000139
RSA fw 0000002048
avg_enc 0000002626 cycles
min_enc 0000002626 cycles
max_enc 0000002626 cycles
avg_dec 0000033187 cycles
min_dec 0000033187 cycles
max_dec 0000033187 cycles
RSA bw 0000002048
avg_enc 0000033146 cycles
min_enc 0000033146 cycles
max_enc 0000033146 cycles
avg_dec 0000002621 cycles
min_dec 0000002621 cycles
max_dec 0000002621 cycles
test 0000000140
RSA fw 0000002048
avg_enc 0000002622 cycles
min_enc 0000002622 cycles
max_enc 0000002622 cycles
avg_dec 0000033166 cycles
min_dec 0000033166 cycles
max_dec 0000033166 cycles
RSA bw 0000002048
avg_enc 0000033165 cycles
min_enc 0000033165 cycles
max_enc 0000033165 cycles
avg_dec 0000002609 cycles
min_dec 0000002609 cycles
max_dec 0000002609 cycles
test 0000000141
RSA fw 0000002048
avg_enc 0000002627 cycles
min_enc 0000002627 cycles
max_enc 0000002627 cycles
avg_dec 0000033197 cycles
min_dec 0000033197 cycles
max_dec 0000033197 cycles
RSA bw 0000002048
avg_enc 0000033151 cycles
min_enc 0000033151 cycles
max_enc 0000033151 cycles
avg_dec 0000002617 cycles
min_dec 0000002617 cycles
max_dec 0000002617 cycles
test 0000000142
RSA fw 0000002048
avg_enc 0000002638 cycles
min_enc 0000002638 cycles
max_enc 0000002638 cycles
avg_dec 0000033208 cycles
min_dec 0000033208 cycles
max_dec 0000033208 cycles
RSA bw 0000002048
avg_enc 0000033158 cycles
min_enc 0000033158 cycles
max_enc 0000033158 cycles
avg_dec 0000002655 cycles
min_dec 0000002655 cycles
max_dec 0000002655 cycles
test 0000000143
RSA fw 0000002048
avg_enc 0000002631 cycles
min_enc 0000002631 cycles
max_enc 0000002631 cycles
avg_dec 0000033222 cycles
min_dec 0000033222 cycles
max_dec 0000033222 cycles
RSA bw 0000002048
avg_enc 0000033164 cycles
min_enc 0000033164 cycles
max_enc 0000033164 cycles
avg_dec 0000002654 cycles
min_dec 0000002654 cycles
max_dec 0000002654 cycles
test 0000000144
RSA fw 0000002048
avg_enc 0000002622 cycles
min_enc 0000002622 cycles
max_enc 0000002622 cycles
avg_dec 0000033182 cycles
min_dec 0000033182 cycles
max_dec 0000033182 cycles
RSA bw 0000002048
avg_enc 0000033157 cycles
min_enc 0000033157 cycles
max_enc 0000033157 cycles
avg_dec 0000002623 cycles
min_dec 0000002623 cycles
max_dec 0000002623 cycles
test 0000000145
RSA fw 0000002048
avg_enc 0000002630 cycles
min_enc 0000002630 cycles
max_enc 0000002630 cycles
avg_dec 0000033197 cycles
min_dec 0000033197 cycles
max_dec 0000033197 cycles
RSA bw 0000002048
avg_enc 0000033177 cycles
min_enc 0000033177 cycles
max_enc 0000033177 cycles
avg_dec 0000002637 cycles
min_dec 0000002637 cycles
max_dec 0000002637 cycles
test 0000000146
RSA fw 0000002048
avg_enc 0000002647 cycles
min_enc 0000002647 cycles
max_enc 0000002647 cycles
avg_dec 0000033185 cycles
min_dec 0000033185 cycles
max_dec 0000033185 cycles
RSA bw 0000002048
avg_enc 0000033170 cycles
min_enc 0000033170 cycles
max_enc 0000033170 cycles
avg_dec 0000002611 cycles
min_dec 0000002611 cycles
max_dec 0000002611 cycles
test 0000000147
RSA fw 0000002048
avg_enc 0000002627 cycles
min_enc 0000002627 cycles
max_enc 0000002627 cycles
avg_dec 0000033187 cycles
min_dec 0000033187 cycles
max_dec 0000033187 cycles
RSA bw 0000002048
avg_enc 0000033164 cycles
min_enc 0000033164 cycles
max_enc 0000033164 cycles
avg_dec 0000002626 cycles
min_dec 0000002626 cycles
max_dec 0000002626 cycles
test 0000000148
RSA fw 0000002048
avg_enc 0000002629 cycles
min_enc 0000002629 cycles
max_enc 0000002629 cycles
avg_dec 0000033167 cycles
min_dec 0000033167 cycles
max_dec 0000033167 cycles
RSA bw 0000002048
avg_enc 0000033168 cycles
min_enc 0000033168 cycles
max_enc 0000033168 cycles
avg_dec 0000002634 cycles
min_dec 0000002634 cycles
max_dec 0000002634 cycles
test 0000000149
RSA fw 0000002048
avg_enc 0000002637 cycles
min_enc 0000002637 cycles
max_enc 0000002637 cycles
avg_dec 0000033192 cycles
min_dec 0000033192 cycles
max_dec 0000033192 cycles
RSA bw 0000002048
avg_enc 0000033184 cycles
min_enc 0000033184 cycles
max_enc 0000033184 cycles
avg_dec 0000002634 cycles
min_dec 0000002634 cycles
max_dec 0000002634 cycles
test 0000000150
RSA fw 0000002048
avg_enc 0000002629 cycles
min_enc 0000002629 cycles
max_enc 0000002629 cycles
avg_dec 0000033182 cycles
min_dec 0000033182 cycles
max_dec 0000033182 cycles
RSA bw 0000002048
avg_enc 0000033172 cycles
min_enc 0000033172 cycles
max_enc 0000033172 cycles
avg_dec 0000002635 cycles
min_dec 0000002635 cycles
max_dec 0000002635 cycles
test 0000000151
RSA fw 0000002048
avg_enc 0000002632 cycles
min_enc 0000002632 cycles
max_enc 0000002632 cycles
avg_dec 0000033198 cycles
min_dec 0000033198 cycles
max_dec 0000033198 cycles
RSA bw 0000002048
avg_enc 0000033173 cycles
min_enc 0000033173 cycles
max_enc 0000033173 cycles
avg_dec 0000002644 cycles
min_dec 0000002644 cycles
max_dec 0000002644 cycles
test 0000000152
RSA fw 0000002048
avg_enc 0000002632 cycles
min_enc 0000002632 cycles
max_enc 0000002632 cycles
avg_dec 0000033170 cycles
min_dec 0000033170 cycles
max_dec 0000033170 cycles
RSA bw 0000002048
avg_enc 0000033166 cycles
min_enc 0000033166 cycles
max_enc 0000033166 cycles
avg_dec 0000002620 cycles
min_dec 0000002620 cycles
max_dec 0000002620 cycles
test 0000000153
RSA fw 0000002048
avg_enc 0000002614 cycles
min_enc 0000002614 cycles
max_enc 0000002614 cycles
avg_dec 0000033194 cycles
min_dec 0000033194 cycles
max_dec 0000033194 cycles
RSA bw 0000002048
avg_enc 0000033173 cycles
min_enc 0000033173 cycles
max_enc 0000033173 cycles
avg_dec 0000002653 cycles
min_dec 0000002653 cycles
max_dec 0000002653 cycles
test 0000000154
RSA fw 0000002048
avg_enc 0000002623 cycles
min_enc 0000002623 cycles
max_enc 0000002623 cycles
avg_dec 0000033175 cycles
min_dec 0000033175 cycles
max_dec 0000033175 cycles
RSA bw 0000002048
avg_enc 0000033193 cycles
min_enc 0000033193 cycles
max_enc 0000033193 cycles
avg_dec 0000002641 cycles
min_dec 0000002641 cycles
max_dec 0000002641 cycles
test 0000000155
RSA fw 0000002048
avg_enc 0000002634 cycles
min_enc 0000002634 cycles
max_enc 0000002634 cycles
avg_dec 0000033195 cycles
min_dec 0000033195 cycles
max_dec 0000033195 cycles
RSA bw 0000002048
avg_enc 0000033155 cycles
min_enc 0000033155 cycles
max_enc 0000033155 cycles
avg_dec 0000002628 cycles
min_dec 0000002628 cycles
max_dec 0000002628 cycles
test 0000000156
RSA fw 0000002048
avg_enc 0000002637 cycles
min_enc 0000002637 cycles
max_enc 0000002637 cycles
avg_dec 0000033175 cycles
min_dec 0000033175 cycles
max_dec 0000033175 cycles
RSA bw 0000002048
avg_enc 0000033159 cycles
min_enc 0000033159 cycles
max_enc 0000033159 cycles
avg_dec 0000002617 cycles
min_dec 0000002617 cycles
max_dec 0000002617 cycles
test 0000000157
RSA fw 0000002048
avg_enc 0000002602 cycles
min_enc 0000002602 cycles
max_enc 0000002602 cycles
avg_dec 0000033194 cycles
min_dec 0000033194 cycles
max_dec 0000033194 cycles
RSA bw 0000002048
avg_enc 0000033150 cycles
min_enc 0000033150 cycles
max_enc 0000033150 cycles
avg_dec 0000002618 cycles
min_dec 0000002618 cycles
max_dec 0000002618 cycles
test 0000000158
RSA fw 0000002048
avg_enc 0000002621 cycles
min_enc 0000002621 cycles
max_enc 0000002621 cycles
avg_dec 0000033176 cycles
min_dec 0000033176 cycles
max_dec 0000033176 cycles
RSA bw 0000002048
avg_enc 0000033156 cycles
min_enc 0000033156 cycles
max_enc 0000033156 cycles
avg_dec 0000002638 cycles
min_dec 0000002638 cycles
max_dec 0000002638 cycles
test 0000000159
RSA fw 0000002048
avg_enc 0000002634 cycles
min_enc 0000002634 cycles
max_enc 0000002634 cycles
avg_dec 0000033186 cycles
min_dec 0000033186 cycles
max_dec 0000033186 cycles
RSA bw 0000002048
avg_enc 0000033162 cycles
min_enc 0000033162 cycles
max_enc 0000033162 cycles
avg_dec 0000002632 cycles
min_dec 0000002632 cycles
max_dec 0000002632 cycles
test 0000000160
RSA fw 0000002048
avg_enc 0000002619 cycles
min_enc 0000002619 cycles
max_enc 0000002619 cycles
avg_dec 0000033160 cycles
min_dec 0000033160 cycles
max_dec 0000033160 cycles
RSA bw 0000002048
avg_enc 0000033151 cycles
min_enc 0000033151 cycles
max_enc 0000033151 cycles
avg_dec 0000002636 cycles
min_dec 0000002636 cycles
max_dec 0000002636 cycles
test 0000000161
RSA fw 0000002048
avg_enc 0000002634 cycles
min_enc 0000002634 cycles
max_enc 0000002634 cycles
avg_dec 0000033203 cycles
min_dec 0000033203 cycles
max_dec 0000033203 cycles
RSA bw 0000002048
avg_enc 0000033130 cycles
min_enc 0000033130 cycles
max_enc 0000033130 cycles
avg_dec 0000002637 cycles
min_dec 0000002637 cycles
max_dec 0000002637 cycles
test 0000000162
RSA fw 0000002048
avg_enc 0000002634 cycles
min_enc 0000002634 cycles
max_enc 0000002634 cycles
avg_dec 0000033189 cycles
min_dec 0000033189 cycles
max_dec 0000033189 cycles
RSA bw 0000002048
avg_enc 0000033172 cycles
min_enc 0000033172 cycles
max_enc 0000033172 cycles
avg_dec 0000002645 cycles
min_dec 0000002645 cycles
max_dec 0000002645 cycles
test 0000000163
RSA fw 0000002048
avg_enc 0000002620 cycles
min_enc 0000002620 cycles
max_enc 0000002620 cycles
avg_dec 0000033199 cycles
min_dec 0000033199 cycles
max_dec 0000033199 cycles
RSA bw 0000002048
avg_enc 0000033141 cycles
min_enc 0000033141 cycles
max_enc 0000033141 cycles
avg_dec 0000002631 cycles
min_dec 0000002631 cycles
max_dec 0000002631 cycles
test 0000000164
RSA fw 0000002048
avg_enc 0000002654 cycles
min_enc 0000002654 cycles
max_enc 0000002654 cycles
avg_dec 0000033172 cycles
min_dec 0000033172 cycles
max_dec 0000033172 cycles
RSA bw 0000002048
avg_enc 0000033148 cycles
min_enc 0000033148 cycles
max_enc 0000033148 cycles
avg_dec 0000002613 cycles
min_dec 0000002613 cycles
max_dec 0000002613 cycles
test 0000000165
RSA fw 0000002048
avg_enc 0000002606 cycles
min_enc 0000002606 cycles
max_enc 0000002606 cycles
avg_dec 0000033210 cycles
min_dec 0000033210 cycles
max_dec 0000033210 cycles
RSA bw 0000002048
avg_enc 0000033156 cycles
min_enc 0000033156 cycles
max_enc 0000033156 cycles
avg_dec 0000002624 cycles
min_dec 0000002624 cycles
max_dec 0000002624 cycles
test 0000000166
RSA fw 0000002048
avg_enc 0000002627 cycles
min_enc 0000002627 cycles
max_enc 0000002627 cycles
avg_dec 0000033180 cycles
min_dec 0000033180 cycles
max_dec 0000033180 cycles
RSA bw 0000002048
avg_enc 0000033156 cycles
min_enc 0000033156 cycles
max_enc 0000033156 cycles
avg_dec 0000002623 cycles
min_dec 0000002623 cycles
max_dec 0000002623 cycles
test 0000000167
RSA fw 0000002048
avg_enc 0000002616 cycles
min_enc 0000002616 cycles
max_enc 0000002616 cycles
avg_dec 0000033193 cycles
min_dec 0000033193 cycles
max_dec 0000033193 cycles
RSA bw 0000002048
avg_enc 0000033153 cycles
min_enc 0000033153 cycles
max_enc 0000033153 cycles
avg_dec 0000002620 cycles
min_dec 0000002620 cycles
max_dec 0000002620 cycles
test 0000000168
RSA fw 0000002048
avg_enc 0000002637 cycles
min_enc 0000002637 cycles
max_enc 0000002637 cycles
avg_dec 0000033158 cycles
min_dec 0000033158 cycles
max_dec 0000033158 cycles
RSA bw 0000002048
avg_enc 0000033156 cycles
min_enc 0000033156 cycles
max_enc 0000033156 cycles
avg_dec 0000002640 cycles
min_dec 0000002640 cycles
max_dec 0000002640 cycles
test 0000000169
RSA fw 0000002048
avg_enc 0000002634 cycles
min_enc 0000002634 cycles
max_enc 0000002634 cycles
avg_dec 0000033184 cycles
min_dec 0000033184 cycles
max_dec 0000033184 cycles
RSA bw 0000002048
avg_enc 0000033140 cycles
min_enc 0000033140 cycles
max_enc 0000033140 cycles
avg_dec 0000002623 cycles
min_dec 0000002623 cycles
max_dec 0000002623 cycles
test 0000000170
RSA fw 0000002048
avg_enc 0000002615 cycles
min_enc 0000002615 cycles
max_enc 0000002615 cycles
avg_dec 0000033175 cycles
min_dec 0000033175 cycles
max_dec 0000033175 cycles
RSA bw 0000002048
avg_enc 0000033167 cycles
min_enc 0000033167 cycles
max_enc 0000033167 cycles
avg_dec 0000002611 cycles
min_dec 0000002611 cycles
max_dec 0000002611 cycles
test 0000000171
RSA fw 0000002048
avg_enc 0000002628 cycles
min_enc 0000002628 cycles
max_enc 0000002628 cycles
avg_dec 0000033179 cycles
min_dec 0000033179 cycles
max_dec 0000033179 cycles
RSA bw 0000002048
avg_enc 0000033167 cycles
min_enc 0000033167 cycles
max_enc 0000033167 cycles
avg_dec 0000002639 cycles
min_dec 0000002639 cycles
max_dec 0000002639 cycles
test 0000000172
RSA fw 0000002048
avg_enc 0000002613 cycles
min_enc 0000002613 cycles
max_enc 0000002613 cycles
avg_dec 0000033165 cycles
min_dec 0000033165 cycles
max_dec 0000033165 cycles
RSA bw 0000002048
avg_enc 0000033150 cycles
min_enc 0000033150 cycles
max_enc 0000033150 cycles
avg_dec 0000002608 cycles
min_dec 0000002608 cycles
max_dec 0000002608 cycles
test 0000000173
RSA fw 0000002048
avg_enc 0000002639 cycles
min_enc 0000002639 cycles
max_enc 0000002639 cycles
avg_dec 0000033192 cycles
min_dec 0000033192 cycles
max_dec 0000033192 cycles
RSA bw 0000002048
avg_enc 0000033144 cycles
min_enc 0000033144 cycles
max_enc 0000033144 cycles
avg_dec 0000002629 cycles
min_dec 0000002629 cycles
max_dec 0000002629 cycles
test 0000000174
RSA fw 0000002048
avg_enc 0000002621 cycles
min_enc 0000002621 cycles
max_enc 0000002621 cycles
avg_dec 0000033162 cycles
min_dec 0000033162 cycles
max_dec 0000033162 cycles
RSA bw 0000002048
avg_enc 0000033166 cycles
min_enc 0000033166 cycles
max_enc 0000033166 cycles
avg_dec 0000002635 cycles
min_dec 0000002635 cycles
max_dec 0000002635 cycles
test 0000000175
RSA fw 0000002048
avg_enc 0000002618 cycles
min_enc 0000002618 cycles
max_enc 0000002618 cycles
avg_dec 0000033190 cycles
min_dec 0000033190 cycles
max_dec 0000033190 cycles
RSA bw 0000002048
avg_enc 0000033163 cycles
min_enc 0000033163 cycles
max_enc 0000033163 cycles
avg_dec 0000002627 cycles
min_dec 0000002627 cycles
max_dec 0000002627 cycles
test 0000000176
RSA fw 0000002048
avg_enc 0000002613 cycles
min_enc 0000002613 cycles
max_enc 0000002613 cycles
avg_dec 0000033187 cycles
min_dec 0000033187 cycles
max_dec 0000033187 cycles
RSA bw 0000002048
avg_enc 0000033166 cycles
min_enc 0000033166 cycles
max_enc 0000033166 cycles
avg_dec 0000002625 cycles
min_dec 0000002625 cycles
max_dec 0000002625 cycles
test 0000000177
RSA fw 0000002048
avg_enc 0000002619 cycles
min_enc 0000002619 cycles
max_enc 0000002619 cycles
avg_dec 0000033204 cycles
min_dec 0000033204 cycles
max_dec 0000033204 cycles
RSA bw 0000002048
avg_enc 0000033152 cycles
min_enc 0000033152 cycles
max_enc 0000033152 cycles
avg_dec 0000002640 cycles
min_dec 0000002640 cycles
max_dec 0000002640 cycles
test 0000000178
RSA fw 0000002048
avg_enc 0000002600 cycles
min_enc 0000002600 cycles
max_enc 0000002600 cycles
avg_dec 0000033154 cycles
min_dec 0000033154 cycles
max_dec 0000033154 cycles
RSA bw 0000002048
avg_enc 0000033168 cycles
min_enc 0000033168 cycles
max_enc 0000033168 cycles
avg_dec 0000002630 cycles
min_dec 0000002630 cycles
max_dec 0000002630 cycles
test 0000000179
RSA fw 0000002048
avg_enc 0000002627 cycles
min_enc 0000002627 cycles
max_enc 0000002627 cycles
avg_dec 0000033164 cycles
min_dec 0000033164 cycles
max_dec 0000033164 cycles
RSA bw 0000002048
avg_enc 0000033174 cycles
min_enc 0000033174 cycles
max_enc 0000033174 cycles
avg_dec 0000002604 cycles
min_dec 0000002604 cycles
max_dec 0000002604 cycles
test 0000000180
RSA fw 0000002048
avg_enc 0000002628 cycles
min_enc 0000002628 cycles
max_enc 0000002628 cycles
avg_dec 0000033186 cycles
min_dec 0000033186 cycles
max_dec 0000033186 cycles
RSA bw 0000002048
avg_enc 0000033155 cycles
min_enc 0000033155 cycles
max_enc 0000033155 cycles
avg_dec 0000002650 cycles
min_dec 0000002650 cycles
max_dec 0000002650 cycles
test 0000000181
RSA fw 0000002048
avg_enc 0000002619 cycles
min_enc 0000002619 cycles
max_enc 0000002619 cycles
avg_dec 0000033172 cycles
min_dec 0000033172 cycles
max_dec 0000033172 cycles
RSA bw 0000002048
avg_enc 0000033170 cycles
min_enc 0000033170 cycles
max_enc 0000033170 cycles
avg_dec 0000002639 cycles
min_dec 0000002639 cycles
max_dec 0000002639 cycles
test 0000000182
RSA fw 0000002048
avg_enc 0000002620 cycles
min_enc 0000002620 cycles
max_enc 0000002620 cycles
avg_dec 0000033180 cycles
min_dec 0000033180 cycles
max_dec 0000033180 cycles
RSA bw 0000002048
avg_enc 0000033142 cycles
min_enc 0000033142 cycles
max_enc 0000033142 cycles
avg_dec 0000002629 cycles
min_dec 0000002629 cycles
max_dec 0000002629 cycles
test 0000000183
RSA fw 0000002048
avg_enc 0000002632 cycles
min_enc 0000002632 cycles
max_enc 0000002632 cycles
avg_dec 0000033192 cycles
min_dec 0000033192 cycles
max_dec 0000033192 cycles
RSA bw 0000002048
avg_enc 0000033131 cycles
min_enc 0000033131 cycles
max_enc 0000033131 cycles
avg_dec 0000002629 cycles
min_dec 0000002629 cycles
max_dec 0000002629 cycles
test 0000000184
RSA fw 0000002048
avg_enc 0000002622 cycles
min_enc 0000002622 cycles
max_enc 0000002622 cycles
avg_dec 0000033185 cycles
min_dec 0000033185 cycles
max_dec 0000033185 cycles
RSA bw 0000002048
avg_enc 0000033174 cycles
min_enc 0000033174 cycles
max_enc 0000033174 cycles
avg_dec 0000002646 cycles
min_dec 0000002646 cycles
max_dec 0000002646 cycles
test 0000000185
RSA fw 0000002048
avg_enc 0000002632 cycles
min_enc 0000002632 cycles
max_enc 0000002632 cycles
avg_dec 0000033186 cycles
min_dec 0000033186 cycles
max_dec 0000033186 cycles
RSA bw 0000002048
avg_enc 0000033174 cycles
min_enc 0000033174 cycles
max_enc 0000033174 cycles
avg_dec 0000002640 cycles
min_dec 0000002640 cycles
max_dec 0000002640 cycles
test 0000000186
RSA fw 0000002048
avg_enc 0000002627 cycles
min_enc 0000002627 cycles
max_enc 0000002627 cycles
avg_dec 0000033185 cycles
min_dec 0000033185 cycles
max_dec 0000033185 cycles
RSA bw 0000002048
avg_enc 0000033159 cycles
min_enc 0000033159 cycles
max_enc 0000033159 cycles
avg_dec 0000002639 cycles
min_dec 0000002639 cycles
max_dec 0000002639 cycles
test 0000000187
RSA fw 0000002048
avg_enc 0000002621 cycles
min_enc 0000002621 cycles
max_enc 0000002621 cycles
avg_dec 0000033148 cycles
min_dec 0000033148 cycles
max_dec 0000033148 cycles
RSA bw 0000002048
avg_enc 0000033186 cycles
min_enc 0000033186 cycles
max_enc 0000033186 cycles
avg_dec 0000002628 cycles
min_dec 0000002628 cycles
max_dec 0000002628 cycles
test 0000000188
RSA fw 0000002048
avg_enc 0000002615 cycles
min_enc 0000002615 cycles
max_enc 0000002615 cycles
avg_dec 0000033160 cycles
min_dec 0000033160 cycles
max_dec 0000033160 cycles
RSA bw 0000002048
avg_enc 0000033187 cycles
min_enc 0000033187 cycles
max_enc 0000033187 cycles
avg_dec 0000002637 cycles
min_dec 0000002637 cycles
max_dec 0000002637 cycles
test 0000000189
RSA fw 0000002048
avg_enc 0000002635 cycles
min_enc 0000002635 cycles
max_enc 0000002635 cycles
avg_dec 0000033187 cycles
min_dec 0000033187 cycles
max_dec 0000033187 cycles
RSA bw 0000002048
avg_enc 0000033161 cycles
min_enc 0000033161 cycles
max_enc 0000033161 cycles
avg_dec 0000002628 cycles
min_dec 0000002628 cycles
max_dec 0000002628 cycles
test 0000000190
RSA fw 0000002048
avg_enc 0000002618 cycles
min_enc 0000002618 cycles
max_enc 0000002618 cycles
avg_dec 0000033179 cycles
min_dec 0000033179 cycles
max_dec 0000033179 cycles
RSA bw 0000002048
avg_enc 0000033158 cycles
min_enc 0000033158 cycles
max_enc 0000033158 cycles
avg_dec 0000002607 cycles
min_dec 0000002607 cycles
max_dec 0000002607 cycles
test 0000000191
RSA fw 0000002048
avg_enc 0000002613 cycles
min_enc 0000002613 cycles
max_enc 0000002613 cycles
avg_dec 0000033182 cycles
min_dec 0000033182 cycles
max_dec 0000033182 cycles
RSA bw 0000002048
avg_enc 0000033168 cycles
min_enc 0000033168 cycles
max_enc 0000033168 cycles
avg_dec 0000002651 cycles
min_dec 0000002651 cycles
max_dec 0000002651 cycles
test 0000000192
RSA fw 0000002048
avg_enc 0000002620 cycles
min_enc 0000002620 cycles
max_enc 0000002620 cycles
avg_dec 0000033172 cycles
min_dec 0000033172 cycles
max_dec 0000033172 cycles
RSA bw 0000002048
avg_enc 0000033184 cycles
min_enc 0000033184 cycles
max_enc 0000033184 cycles
avg_dec 0000002612 cycles
min_dec 0000002612 cycles
max_dec 0000002612 cycles
test 0000000193
RSA fw 0000002048
avg_enc 0000002644 cycles
min_enc 0000002644 cycles
max_enc 0000002644 cycles
avg_dec 0000033174 cycles
min_dec 0000033174 cycles
max_dec 0000033174 cycles
RSA bw 0000002048
avg_enc 0000033167 cycles
min_enc 0000033167 cycles
max_enc 0000033167 cycles
avg_dec 0000002631 cycles
min_dec 0000002631 cycles
max_dec 0000002631 cycles
test 0000000194
RSA fw 0000002048
avg_enc 0000002621 cycles
min_enc 0000002621 cycles
max_enc 0000002621 cycles
avg_dec 0000033152 cycles
min_dec 0000033152 cycles
max_dec 0000033152 cycles
RSA bw 0000002048
avg_enc 0000033171 cycles
min_enc 0000033171 cycles
max_enc 0000033171 cycles
avg_dec 0000002631 cycles
min_dec 0000002631 cycles
max_dec 0000002631 cycles
test 0000000195
RSA fw 0000002048
avg_enc 0000002611 cycles
min_enc 0000002611 cycles
max_enc 0000002611 cycles
avg_dec 0000033176 cycles
min_dec 0000033176 cycles
max_dec 0000033176 cycles
RSA bw 0000002048
avg_enc 0000033188 cycles
min_enc 0000033188 cycles
max_enc 0000033188 cycles
avg_dec 0000002633 cycles
min_dec 0000002633 cycles
max_dec 0000002633 cycles
test 0000000196
RSA fw 0000002048
avg_enc 0000002605 cycles
min_enc 0000002605 cycles
max_enc 0000002605 cycles
avg_dec 0000033169 cycles
min_dec 0000033169 cycles
max_dec 0000033169 cycles
RSA bw 0000002048
avg_enc 0000033181 cycles
min_enc 0000033181 cycles
max_enc 0000033181 cycles
avg_dec 0000002615 cycles
min_dec 0000002615 cycles
max_dec 0000002615 cycles
test 0000000197
RSA fw 0000002048
avg_enc 0000002635 cycles
min_enc 0000002635 cycles
max_enc 0000002635 cycles
avg_dec 0000033165 cycles
min_dec 0000033165 cycles
max_dec 0000033165 cycles
RSA bw 0000002048
avg_enc 0000033163 cycles
min_enc 0000033163 cycles
max_enc 0000033163 cycles
avg_dec 0000002637 cycles
min_dec 0000002637 cycles
max_dec 0000002637 cycles
test 0000000198
RSA fw 0000002048
avg_enc 0000002606 cycles
min_enc 0000002606 cycles
max_enc 0000002606 cycles
avg_dec 0000033175 cycles
min_dec 0000033175 cycles
max_dec 0000033175 cycles
RSA bw 0000002048
avg_enc 0000033177 cycles
min_enc 0000033177 cycles
max_enc 0000033177 cycles
avg_dec 0000002634 cycles
min_dec 0000002634 cycles
max_dec 0000002634 cycles
test 0000000199
RSA fw 0000002048
avg_enc 0000002612 cycles
min_enc 0000002612 cycles
max_enc 0000002612 cycles
avg_dec 0000033175 cycles
min_dec 0000033175 cycles
max_dec 0000033175 cycles
RSA bw 0000002048
avg_enc 0000033157 cycles
min_enc 0000033157 cycles
max_enc 0000033157 cycles
avg_dec 0000002645 cycles
min_dec 0000002645 cycles
max_dec 0000002645 cycles
test 0000000200
RSA fw 0000002048
avg_enc 0000002621 cycles
min_enc 0000002621 cycles
max_enc 0000002621 cycles
avg_dec 0000033168 cycles
min_dec 0000033168 cycles
max_dec 0000033168 cycles
RSA bw 0000002048
avg_enc 0000033145 cycles
min_enc 0000033145 cycles
max_enc 0000033145 cycles
avg_dec 0000002633 cycles
min_dec 0000002633 cycles
max_dec 0000002633 cycles
test 0000000201
RSA fw 0000002048
avg_enc 0000002616 cycles
min_enc 0000002616 cycles
max_enc 0000002616 cycles
avg_dec 0000033188 cycles
min_dec 0000033188 cycles
max_dec 0000033188 cycles
RSA bw 0000002048
avg_enc 0000033153 cycles
min_enc 0000033153 cycles
max_enc 0000033153 cycles
avg_dec 0000002615 cycles
min_dec 0000002615 cycles
max_dec 0000002615 cycles
test 0000000202
RSA fw 0000002048
avg_enc 0000002612 cycles
min_enc 0000002612 cycles
max_enc 0000002612 cycles
avg_dec 0000033175 cycles
min_dec 0000033175 cycles
max_dec 0000033175 cycles
RSA bw 0000002048
avg_enc 0000033155 cycles
min_enc 0000033155 cycles
max_enc 0000033155 cycles
avg_dec 0000002633 cycles
min_dec 0000002633 cycles
max_dec 0000002633 cycles
test 0000000203
RSA fw 0000002048
avg_enc 0000002647 cycles
min_enc 0000002647 cycles
max_enc 0000002647 cycles
avg_dec 0000033180 cycles
min_dec 0000033180 cycles
max_dec 0000033180 cycles
RSA bw 0000002048
avg_enc 0000033165 cycles
min_enc 0000033165 cycles
max_enc 0000033165 cycles
avg_dec 0000002626 cycles
min_dec 0000002626 cycles
max_dec 0000002626 cycles
test 0000000204
RSA fw 0000002048
avg_enc 0000002643 cycles
min_enc 0000002643 cycles
max_enc 0000002643 cycles
avg_dec 0000033224 cycles
min_dec 0000033224 cycles
max_dec 0000033224 cycles
RSA bw 0000002048
avg_enc 0000033178 cycles
min_enc 0000033178 cycles
max_enc 0000033178 cycles
avg_dec 0000002630 cycles
min_dec 0000002630 cycles
max_dec 0000002630 cycles
test 0000000205
RSA fw 0000002048
avg_enc 0000002618 cycles
min_enc 0000002618 cycles
max_enc 0000002618 cycles
avg_dec 0000033173 cycles
min_dec 0000033173 cycles
max_dec 0000033173 cycles
RSA bw 0000002048
avg_enc 0000033151 cycles
min_enc 0000033151 cycles
max_enc 0000033151 cycles
avg_dec 0000002636 cycles
min_dec 0000002636 cycles
max_dec 0000002636 cycles
test 0000000206
RSA fw 0000002048
avg_enc 0000002619 cycles
min_enc 0000002619 cycles
max_enc 0000002619 cycles
avg_dec 0000033170 cycles
min_dec 0000033170 cycles
max_dec 0000033170 cycles
RSA bw 0000002048
avg_enc 0000033171 cycles
min_enc 0000033171 cycles
max_enc 0000033171 cycles
avg_dec 0000002635 cycles
min_dec 0000002635 cycles
max_dec 0000002635 cycles
test 0000000207
RSA fw 0000002048
avg_enc 0000002619 cycles
min_enc 0000002619 cycles
max_enc 0000002619 cycles
avg_dec 0000033199 cycles
min_dec 0000033199 cycles
max_dec 0000033199 cycles
RSA bw 0000002048
avg_enc 0000033164 cycles
min_enc 0000033164 cycles
max_enc 0000033164 cycles
avg_dec 0000002634 cycles
min_dec 0000002634 cycles
max_dec 0000002634 cycles
test 0000000208
RSA fw 0000002048
avg_enc 0000002609 cycles
min_enc 0000002609 cycles
max_enc 0000002609 cycles
avg_dec 0000033156 cycles
min_dec 0000033156 cycles
max_dec 0000033156 cycles
RSA bw 0000002048
avg_enc 0000033162 cycles
min_enc 0000033162 cycles
max_enc 0000033162 cycles
avg_dec 0000002642 cycles
min_dec 0000002642 cycles
max_dec 0000002642 cycles
test 0000000209
RSA fw 0000002048
avg_enc 0000002626 cycles
min_enc 0000002626 cycles
max_enc 0000002626 cycles
avg_dec 0000033184 cycles
min_dec 0000033184 cycles
max_dec 0000033184 cycles
RSA bw 0000002048
avg_enc 0000033151 cycles
min_enc 0000033151 cycles
max_enc 0000033151 cycles
avg_dec 0000002617 cycles
min_dec 0000002617 cycles
max_dec 0000002617 cycles
test 0000000210
RSA fw 0000002048
avg_enc 0000002629 cycles
min_enc 0000002629 cycles
max_enc 0000002629 cycles
avg_dec 0000033181 cycles
min_dec 0000033181 cycles
max_dec 0000033181 cycles
RSA bw 0000002048
avg_enc 0000033133 cycles
min_enc 0000033133 cycles
max_enc 0000033133 cycles
avg_dec 0000002619 cycles
min_dec 0000002619 cycles
max_dec 0000002619 cycles
test 0000000211
RSA fw 0000002048
avg_enc 0000002621 cycles
min_enc 0000002621 cycles
max_enc 0000002621 cycles
avg_dec 0000033175 cycles
min_dec 0000033175 cycles
max_dec 0000033175 cycles
RSA bw 0000002048
avg_enc 0000033179 cycles
min_enc 0000033179 cycles
max_enc 0000033179 cycles
avg_dec 0000002622 cycles
min_dec 0000002622 cycles
max_dec 0000002622 cycles
test 0000000212
RSA fw 0000002048
avg_enc 0000002627 cycles
min_enc 0000002627 cycles
max_enc 0000002627 cycles
avg_dec 0000033169 cycles
min_dec 0000033169 cycles
max_dec 0000033169 cycles
RSA bw 0000002048
avg_enc 0000033163 cycles
min_enc 0000033163 cycles
max_enc 0000033163 cycles
avg_dec 0000002648 cycles
min_dec 0000002648 cycles
max_dec 0000002648 cycles
test 0000000213
RSA fw 0000002048
avg_enc 0000002634 cycles
min_enc 0000002634 cycles
max_enc 0000002634 cycles
avg_dec 0000033200 cycles
min_dec 0000033200 cycles
max_dec 0000033200 cycles
RSA bw 0000002048
avg_enc 0000033182 cycles
min_enc 0000033182 cycles
max_enc 0000033182 cycles
avg_dec 0000002609 cycles
min_dec 0000002609 cycles
max_dec 0000002609 cycles
test 0000000214
RSA fw 0000002048
avg_enc 0000002627 cycles
min_enc 0000002627 cycles
max_enc 0000002627 cycles
avg_dec 0000033226 cycles
min_dec 0000033226 cycles
max_dec 0000033226 cycles
RSA bw 0000002048
avg_enc 0000033159 cycles
min_enc 0000033159 cycles
max_enc 0000033159 cycles
avg_dec 0000002629 cycles
min_dec 0000002629 cycles
max_dec 0000002629 cycles
test 0000000215
RSA fw 0000002048
avg_enc 0000002628 cycles
min_enc 0000002628 cycles
max_enc 0000002628 cycles
avg_dec 0000033203 cycles
min_dec 0000033203 cycles
max_dec 0000033203 cycles
RSA bw 0000002048
avg_enc 0000033151 cycles
min_enc 0000033151 cycles
max_enc 0000033151 cycles
avg_dec 0000002608 cycles
min_dec 0000002608 cycles
max_dec 0000002608 cycles
test 0000000216
RSA fw 0000002048
avg_enc 0000002607 cycles
min_enc 0000002607 cycles
max_enc 0000002607 cycles
avg_dec 0000033171 cycles
min_dec 0000033171 cycles
max_dec 0000033171 cycles
RSA bw 0000002048
avg_enc 0000033138 cycles
min_enc 0000033138 cycles
max_enc 0000033138 cycles
avg_dec 0000002632 cycles
min_dec 0000002632 cycles
max_dec 0000002632 cycles
test 0000000217
RSA fw 0000002048
avg_enc 0000002640 cycles
min_enc 0000002640 cycles
max_enc 0000002640 cycles
avg_dec 0000033162 cycles
min_dec 0000033162 cycles
max_dec 0000033162 cycles
RSA bw 0000002048
avg_enc 0000033130 cycles
min_enc 0000033130 cycles
max_enc 0000033130 cycles
avg_dec 0000002609 cycles
min_dec 0000002609 cycles
max_dec 0000002609 cycles
test 0000000218
RSA fw 0000002048
avg_enc 0000002624 cycles
min_enc 0000002624 cycles
max_enc 0000002624 cycles
avg_dec 0000033163 cycles
min_dec 0000033163 cycles
max_dec 0000033163 cycles
RSA bw 0000002048
avg_enc 0000033181 cycles
min_enc 0000033181 cycles
max_enc 0000033181 cycles
avg_dec 0000002609 cycles
min_dec 0000002609 cycles
max_dec 0000002609 cycles
test 0000000219
RSA fw 0000002048
avg_enc 0000002611 cycles
min_enc 0000002611 cycles
max_enc 0000002611 cycles
avg_dec 0000033211 cycles
min_dec 0000033211 cycles
max_dec 0000033211 cycles
RSA bw 0000002048
avg_enc 0000033161 cycles
min_enc 0000033161 cycles
max_enc 0000033161 cycles
avg_dec 0000002626 cycles
min_dec 0000002626 cycles
max_dec 0000002626 cycles
test 0000000220
RSA fw 0000002048
avg_enc 0000002630 cycles
min_enc 0000002630 cycles
max_enc 0000002630 cycles
avg_dec 0000033200 cycles
min_dec 0000033200 cycles
max_dec 0000033200 cycles
RSA bw 0000002048
avg_enc 0000033159 cycles
min_enc 0000033159 cycles
max_enc 0000033159 cycles
avg_dec 0000002624 cycles
min_dec 0000002624 cycles
max_dec 0000002624 cycles
test 0000000221
RSA fw 0000002048
avg_enc 0000002617 cycles
min_enc 0000002617 cycles
max_enc 0000002617 cycles
avg_dec 0000033171 cycles
min_dec 0000033171 cycles
max_dec 0000033171 cycles
RSA bw 0000002048
avg_enc 0000033124 cycles
min_enc 0000033124 cycles
max_enc 0000033124 cycles
avg_dec 0000002628 cycles
min_dec 0000002628 cycles
max_dec 0000002628 cycles
test 0000000222
RSA fw 0000002048
avg_enc 0000002631 cycles
min_enc 0000002631 cycles
max_enc 0000002631 cycles
avg_dec 0000033147 cycles
min_dec 0000033147 cycles
max_dec 0000033147 cycles
RSA bw 0000002048
avg_enc 0000033160 cycles
min_enc 0000033160 cycles
max_enc 0000033160 cycles
avg_dec 0000002640 cycles
min_dec 0000002640 cycles
max_dec 0000002640 cycles
test 0000000223
RSA fw 0000002048
avg_enc 0000002621 cycles
min_enc 0000002621 cycles
max_enc 0000002621 cycles
avg_dec 0000033133 cycles
min_dec 0000033133 cycles
max_dec 0000033133 cycles
RSA bw 0000002048
avg_enc 0000033139 cycles
min_enc 0000033139 cycles
max_enc 0000033139 cycles
avg_dec 0000002627 cycles
min_dec 0000002627 cycles
max_dec 0000002627 cycles
test 0000000224
RSA fw 0000002048
avg_enc 0000002636 cycles
min_enc 0000002636 cycles
max_enc 0000002636 cycles
avg_dec 0000033190 cycles
min_dec 0000033190 cycles
max_dec 0000033190 cycles
RSA bw 0000002048
avg_enc 0000033140 cycles
min_enc 0000033140 cycles
max_enc 0000033140 cycles
avg_dec 0000002617 cycles
min_dec 0000002617 cycles
max_dec 0000002617 cycles
test 0000000225
RSA fw 0000002048
avg_enc 0000002638 cycles
min_enc 0000002638 cycles
max_enc 0000002638 cycles
avg_dec 0000033177 cycles
min_dec 0000033177 cycles
max_dec 0000033177 cycles
RSA bw 0000002048
avg_enc 0000033144 cycles
min_enc 0000033144 cycles
max_enc 0000033144 cycles
avg_dec 0000002623 cycles
min_dec 0000002623 cycles
max_dec 0000002623 cycles
test 0000000226
RSA fw 0000002048
avg_enc 0000002611 cycles
min_enc 0000002611 cycles
max_enc 0000002611 cycles
avg_dec 0000033207 cycles
min_dec 0000033207 cycles
max_dec 0000033207 cycles
RSA bw 0000002048
avg_enc 0000033140 cycles
min_enc 0000033140 cycles
max_enc 0000033140 cycles
avg_dec 0000002630 cycles
min_dec 0000002630 cycles
max_dec 0000002630 cycles
test 0000000227
RSA fw 0000002048
avg_enc 0000002613 cycles
min_enc 0000002613 cycles
max_enc 0000002613 cycles
avg_dec 0000033177 cycles
min_dec 0000033177 cycles
max_dec 0000033177 cycles
RSA bw 0000002048
avg_enc 0000033136 cycles
min_enc 0000033136 cycles
max_enc 0000033136 cycles
avg_dec 0000002624 cycles
min_dec 0000002624 cycles
max_dec 0000002624 cycles
test 0000000228
RSA fw 0000002048
avg_enc 0000002610 cycles
min_enc 0000002610 cycles
max_enc 0000002610 cycles
avg_dec 0000033188 cycles
min_dec 0000033188 cycles
max_dec 0000033188 cycles
RSA bw 0000002048
avg_enc 0000033134 cycles
min_enc 0000033134 cycles
max_enc 0000033134 cycles
avg_dec 0000002634 cycles
min_dec 0000002634 cycles
max_dec 0000002634 cycles
test 0000000229
RSA fw 0000002048
avg_enc 0000002629 cycles
min_enc 0000002629 cycles
max_enc 0000002629 cycles
avg_dec 0000033199 cycles
min_dec 0000033199 cycles
max_dec 0000033199 cycles
RSA bw 0000002048
avg_enc 0000033160 cycles
min_enc 0000033160 cycles
max_enc 0000033160 cycles
avg_dec 0000002609 cycles
min_dec 0000002609 cycles
max_dec 0000002609 cycles
test 0000000230
RSA fw 0000002048
avg_enc 0000002627 cycles
min_enc 0000002627 cycles
max_enc 0000002627 cycles
avg_dec 0000033182 cycles
min_dec 0000033182 cycles
max_dec 0000033182 cycles
RSA bw 0000002048
avg_enc 0000033153 cycles
min_enc 0000033153 cycles
max_enc 0000033153 cycles
avg_dec 0000002624 cycles
min_dec 0000002624 cycles
max_dec 0000002624 cycles
test 0000000231
RSA fw 0000002048
avg_enc 0000002604 cycles
min_enc 0000002604 cycles
max_enc 0000002604 cycles
avg_dec 0000033152 cycles
min_dec 0000033152 cycles
max_dec 0000033152 cycles
RSA bw 0000002048
avg_enc 0000033160 cycles
min_enc 0000033160 cycles
max_enc 0000033160 cycles
avg_dec 0000002633 cycles
min_dec 0000002633 cycles
max_dec 0000002633 cycles
test 0000000232
RSA fw 0000002048
avg_enc 0000002647 cycles
min_enc 0000002647 cycles
max_enc 0000002647 cycles
avg_dec 0000033192 cycles
min_dec 0000033192 cycles
max_dec 0000033192 cycles
RSA bw 0000002048
avg_enc 0000033171 cycles
min_enc 0000033171 cycles
max_enc 0000033171 cycles
avg_dec 0000002629 cycles
min_dec 0000002629 cycles
max_dec 0000002629 cycles
test 0000000233
RSA fw 0000002048
avg_enc 0000002612 cycles
min_enc 0000002612 cycles
max_enc 0000002612 cycles
avg_dec 0000033155 cycles
min_dec 0000033155 cycles
max_dec 0000033155 cycles
RSA bw 0000002048
avg_enc 0000033128 cycles
min_enc 0000033128 cycles
max_enc 0000033128 cycles
avg_dec 0000002634 cycles
min_dec 0000002634 cycles
max_dec 0000002634 cycles
test 0000000234
RSA fw 0000002048
avg_enc 0000002624 cycles
min_enc 0000002624 cycles
max_enc 0000002624 cycles
avg_dec 0000033175 cycles
min_dec 0000033175 cycles
max_dec 0000033175 cycles
RSA bw 0000002048
avg_enc 0000033165 cycles
min_enc 0000033165 cycles
max_enc 0000033165 cycles
avg_dec 0000002617 cycles
min_dec 0000002617 cycles
max_dec 0000002617 cycles
test 0000000235
RSA fw 0000002048
avg_enc 0000002624 cycles
min_enc 0000002624 cycles
max_enc 0000002624 cycles
avg_dec 0000033181 cycles
min_dec 0000033181 cycles
max_dec 0000033181 cycles
RSA bw 0000002048
avg_enc 0000033161 cycles
min_enc 0000033161 cycles
max_enc 0000033161 cycles
avg_dec 0000002644 cycles
min_dec 0000002644 cycles
max_dec 0000002644 cycles
test 0000000236
RSA fw 0000002048
avg_enc 0000002610 cycles
min_enc 0000002610 cycles
max_enc 0000002610 cycles
avg_dec 0000033171 cycles
min_dec 0000033171 cycles
max_dec 0000033171 cycles
RSA bw 0000002048
avg_enc 0000033157 cycles
min_enc 0000033157 cycles
max_enc 0000033157 cycles
avg_dec 0000002608 cycles
min_dec 0000002608 cycles
max_dec 0000002608 cycles
test 0000000237
RSA fw 0000002048
avg_enc 0000002610 cycles
min_enc 0000002610 cycles
max_enc 0000002610 cycles
avg_dec 0000033165 cycles
min_dec 0000033165 cycles
max_dec 0000033165 cycles
RSA bw 0000002048
avg_enc 0000033146 cycles
min_enc 0000033146 cycles
max_enc 0000033146 cycles
avg_dec 0000002634 cycles
min_dec 0000002634 cycles
max_dec 0000002634 cycles
test 0000000238
RSA fw 0000002048
avg_enc 0000002630 cycles
min_enc 0000002630 cycles
max_enc 0000002630 cycles
avg_dec 0000033154 cycles
min_dec 0000033154 cycles
max_dec 0000033154 cycles
RSA bw 0000002048
avg_enc 0000033168 cycles
min_enc 0000033168 cycles
max_enc 0000033168 cycles
avg_dec 0000002627 cycles
min_dec 0000002627 cycles
max_dec 0000002627 cycles
test 0000000239
RSA fw 0000002048
avg_enc 0000002620 cycles
min_enc 0000002620 cycles
max_enc 0000002620 cycles
avg_dec 0000033209 cycles
min_dec 0000033209 cycles
max_dec 0000033209 cycles
RSA bw 0000002048
avg_enc 0000033192 cycles
min_enc 0000033192 cycles
max_enc 0000033192 cycles
avg_dec 0000002626 cycles
min_dec 0000002626 cycles
max_dec 0000002626 cycles
test 0000000240
RSA fw 0000002048
avg_enc 0000002606 cycles
min_enc 0000002606 cycles
max_enc 0000002606 cycles
avg_dec 0000033195 cycles
min_dec 0000033195 cycles
max_dec 0000033195 cycles
RSA bw 0000002048
avg_enc 0000033148 cycles
min_enc 0000033148 cycles
max_enc 0000033148 cycles
avg_dec 0000002619 cycles
min_dec 0000002619 cycles
max_dec 0000002619 cycles
test 0000000241
RSA fw 0000002048
avg_enc 0000002626 cycles
min_enc 0000002626 cycles
max_enc 0000002626 cycles
avg_dec 0000033183 cycles
min_dec 0000033183 cycles
max_dec 0000033183 cycles
RSA bw 0000002048
avg_enc 0000033151 cycles
min_enc 0000033151 cycles
max_enc 0000033151 cycles
avg_dec 0000002644 cycles
min_dec 0000002644 cycles
max_dec 0000002644 cycles
test 0000000242
RSA fw 0000002048
avg_enc 0000002614 cycles
min_enc 0000002614 cycles
max_enc 0000002614 cycles
avg_dec 0000033188 cycles
min_dec 0000033188 cycles
max_dec 0000033188 cycles
RSA bw 0000002048
avg_enc 0000033153 cycles
min_enc 0000033153 cycles
max_enc 0000033153 cycles
avg_dec 0000002634 cycles
min_dec 0000002634 cycles
max_dec 0000002634 cycles
test 0000000243
RSA fw 0000002048
avg_enc 0000002625 cycles
min_enc 0000002625 cycles
max_enc 0000002625 cycles
avg_dec 0000033169 cycles
min_dec 0000033169 cycles
max_dec 0000033169 cycles
RSA bw 0000002048
avg_enc 0000033163 cycles
min_enc 0000033163 cycles
max_enc 0000033163 cycles
avg_dec 0000002605 cycles
min_dec 0000002605 cycles
max_dec 0000002605 cycles
test 0000000244
RSA fw 0000002048
avg_enc 0000002630 cycles
min_enc 0000002630 cycles
max_enc 0000002630 cycles
avg_dec 0000033180 cycles
min_dec 0000033180 cycles
max_dec 0000033180 cycles
RSA bw 0000002048
avg_enc 0000033182 cycles
min_enc 0000033182 cycles
max_enc 0000033182 cycles
avg_dec 0000002609 cycles
min_dec 0000002609 cycles
max_dec 0000002609 cycles
test 0000000245
RSA fw 0000002048
avg_enc 0000002620 cycles
min_enc 0000002620 cycles
max_enc 0000002620 cycles
avg_dec 0000033181 cycles
min_dec 0000033181 cycles
max_dec 0000033181 cycles
RSA bw 0000002048
avg_enc 0000033160 cycles
min_enc 0000033160 cycles
max_enc 0000033160 cycles
avg_dec 0000002632 cycles
min_dec 0000002632 cycles
max_dec 0000002632 cycles



==> results/RSA512.txt <==
HW crypto evaluator
test 0000000001
RSA fw 0000000512
avg_enc 0000000205 cycles
min_enc 0000000205 cycles
max_enc 0000000205 cycles
avg_dec 0000000884 cycles
min_dec 0000000884 cycles
max_dec 0000000884 cycles
RSA bw 0000000512
avg_enc 0000000881 cycles
min_enc 0000000881 cycles
max_enc 0000000881 cycles
avg_dec 0000000210 cycles
min_dec 0000000210 cycles
max_dec 0000000210 cycles
test 0000000002
RSA fw 0000000512
avg_enc 0000000205 cycles
min_enc 0000000205 cycles
max_enc 0000000205 cycles
avg_dec 0000000883 cycles
min_dec 0000000883 cycles
max_dec 0000000883 cycles
RSA bw 0000000512
avg_enc 0000000879 cycles
min_enc 0000000879 cycles
max_enc 0000000879 cycles
avg_dec 0000000209 cycles
min_dec 0000000209 cycles
max_dec 0000000209 cycles
test 0000000003
RSA fw 0000000512
avg_enc 0000000205 cycles
min_enc 0000000205 cycles
max_enc 0000000205 cycles
avg_dec 0000000885 cycles
min_dec 0000000885 cycles
max_dec 0000000885 cycles
RSA bw 0000000512
avg_enc 0000000879 cycles
min_enc 0000000879 cycles
max_enc 0000000879 cycles
avg_dec 0000000208 cycles
min_dec 0000000208 cycles
max_dec 0000000208 cycles
test 0000000004
RSA fw 0000000512
avg_enc 0000000205 cycles
min_enc 0000000205 cycles
max_enc 0000000205 cycles
avg_dec 0000000889 cycles
min_dec 0000000889 cycles
max_dec 0000000889 cycles
RSA bw 0000000512
avg_enc 0000000880 cycles
min_enc 0000000880 cycles
max_enc 0000000880 cycles
avg_dec 0000000208 cycles
min_dec 0000000208 cycles
max_dec 0000000208 cycles
test 0000000005
RSA fw 0000000512
avg_enc 0000000206 cycles
min_enc 0000000206 cycles
max_enc 0000000206 cycles
avg_dec 0000000887 cycles
min_dec 0000000887 cycles
max_dec 0000000887 cycles
RSA bw 0000000512
avg_enc 0000000879 cycles
min_enc 0000000879 cycles
max_enc 0000000879 cycles
avg_dec 0000000210 cycles
min_dec 0000000210 cycles
max_dec 0000000210 cycles
test 0000000006
RSA fw 0000000512
avg_enc 0000000207 cycles
min_enc 0000000207 cycles
max_enc 0000000207 cycles
avg_dec 0000000890 cycles
min_dec 0000000890 cycles
max_dec 0000000890 cycles
RSA bw 0000000512
avg_enc 0000000879 cycles
min_enc 0000000879 cycles
max_enc 0000000879 cycles
avg_dec 0000000210 cycles
min_dec 0000000210 cycles
max_dec 0000000210 cycles
test 0000000007
RSA fw 0000000512
avg_enc 0000000206 cycles
min_enc 0000000206 cycles
max_enc 0000000206 cycles
avg_dec 0000000887 cycles
min_dec 0000000887 cycles
max_dec 0000000887 cycles
RSA bw 0000000512
avg_enc 0000000880 cycles
min_enc 0000000880 cycles
max_enc 0000000880 cycles
avg_dec 0000000210 cycles
min_dec 0000000210 cycles
max_dec 0000000210 cycles
test 0000000008
RSA fw 0000000512
avg_enc 0000000206 cycles
min_enc 0000000206 cycles
max_enc 0000000206 cycles
avg_dec 0000000889 cycles
min_dec 0000000889 cycles
max_dec 0000000889 cycles
RSA bw 0000000512
avg_enc 0000000879 cycles
min_enc 0000000879 cycles
max_enc 0000000879 cycles
avg_dec 0000000208 cycles
min_dec 0000000208 cycles
max_dec 0000000208 cycles
test 0000000009
RSA fw 0000000512
avg_enc 0000000205 cycles
min_enc 0000000205 cycles
max_enc 0000000205 cycles
avg_dec 0000000885 cycles
min_dec 0000000885 cycles
max_dec 0000000885 cycles
RSA bw 0000000512
avg_enc 0000000877 cycles
min_enc 0000000877 cycles
max_enc 0000000877 cycles
avg_dec 0000000208 cycles
min_dec 0000000208 cycles
max_dec 0000000208 cycles
test 0000000010
RSA fw 0000000512
avg_enc 0000000207 cycles
min_enc 0000000207 cycles
max_enc 0000000207 cycles
avg_dec 0000000886 cycles
min_dec 0000000886 cycles
max_dec 0000000886 cycles
RSA bw 0000000512
avg_enc 0000000879 cycles
min_enc 0000000879 cycles
max_enc 0000000879 cycles
avg_dec 0000000207 cycles
min_dec 0000000207 cycles
max_dec 0000000207 cycles
test 0000000011
RSA fw 0000000512
avg_enc 0000000206 cycles
min_enc 0000000206 cycles
max_enc 0000000206 cycles
avg_dec 0000000887 cycles
min_dec 0000000887 cycles
max_dec 0000000887 cycles
RSA bw 0000000512
avg_enc 0000000880 cycles
min_enc 0000000880 cycles
max_enc 0000000880 cycles
avg_dec 0000000203 cycles
min_dec 0000000203 cycles
max_dec 0000000203 cycles
test 0000000012
RSA fw 0000000512
avg_enc 0000000206 cycles
min_enc 0000000206 cycles
max_enc 0000000206 cycles
avg_dec 0000000890 cycles
min_dec 0000000890 cycles
max_dec 0000000890 cycles
RSA bw 0000000512
avg_enc 0000000881 cycles
min_enc 0000000881 cycles
max_enc 0000000881 cycles
avg_dec 0000000207 cycles
min_dec 0000000207 cycles
max_dec 0000000207 cycles
test 0000000013
RSA fw 0000000512
avg_enc 0000000205 cycles
min_enc 0000000205 cycles
max_enc 0000000205 cycles
avg_dec 0000000891 cycles
min_dec 0000000891 cycles
max_dec 0000000891 cycles
RSA bw 0000000512
avg_enc 0000000880 cycles
min_enc 0000000880 cycles
max_enc 0000000880 cycles
avg_dec 0000000207 cycles
min_dec 0000000207 cycles
max_dec 0000000207 cycles
test 0000000014
RSA fw 0000000512
avg_enc 0000000206 cycles
min_enc 0000000206 cycles
max_enc 0000000206 cycles
avg_dec 0000000887 cycles
min_dec 0000000887 cycles
max_dec 0000000887 cycles
RSA bw 0000000512
avg_enc 0000000882 cycles
min_enc 0000000882 cycles
max_enc 0000000882 cycles
avg_dec 0000000205 cycles
min_dec 0000000205 cycles
max_dec 0000000205 cycles
test 0000000015
RSA fw 0000000512
avg_enc 0000000206 cycles
min_enc 0000000206 cycles
max_enc 0000000206 cycles
avg_dec 0000000885 cycles
min_dec 0000000885 cycles
max_dec 0000000885 cycles
RSA bw 0000000512
avg_enc 0000000880 cycles
min_enc 0000000880 cycles
max_enc 0000000880 cycles
avg_dec 0000000208 cycles
min_dec 0000000208 cycles
max_dec 0000000208 cycles
test 0000000016
RSA fw 0000000512
avg_enc 0000000206 cycles
min_enc 0000000206 cycles
max_enc 0000000206 cycles
avg_dec 0000000889 cycles
min_dec 0000000889 cycles
max_dec 0000000889 cycles
RSA bw 0000000512
avg_enc 0000000880 cycles
min_enc 0000000880 cycles
max_enc 0000000880 cycles
avg_dec 0000000210 cycles
min_dec 0000000210 cycles
max_dec 0000000210 cycles
test 0000000017
RSA fw 0000000512
avg_enc 0000000206 cycles
min_enc 0000000206 cycles
max_enc 0000000206 cycles
avg_dec 0000000888 cycles
min_dec 0000000888 cycles
max_dec 0000000888 cycles
RSA bw 0000000512
avg_enc 0000000879 cycles
min_enc 0000000879 cycles
max_enc 0000000879 cycles
avg_dec 0000000205 cycles
min_dec 0000000205 cycles
max_dec 0000000205 cycles
test 0000000018
RSA fw 0000000512
avg_enc 0000000206 cycles
min_enc 0000000206 cycles
max_enc 0000000206 cycles
avg_dec 0000000885 cycles
min_dec 0000000885 cycles
max_dec 0000000885 cycles
RSA bw 0000000512
avg_enc 0000000878 cycles
min_enc 0000000878 cycles
max_enc 0000000878 cycles
avg_dec 0000000207 cycles
min_dec 0000000207 cycles
max_dec 0000000207 cycles
test 0000000019
RSA fw 0000000512
avg_enc 0000000206 cycles
min_enc 0000000206 cycles
max_enc 0000000206 cycles
avg_dec 0000000885 cycles
min_dec 0000000885 cycles
max_dec 0000000885 cycles
RSA bw 0000000512
avg_enc 0000000879 cycles
min_enc 0000000879 cycles
max_enc 0000000879 cycles
avg_dec 0000000207 cycles
min_dec 0000000207 cycles
max_dec 0000000207 cycles
test 0000000020
RSA fw 0000000512
avg_enc 0000000204 cycles
min_enc 0000000204 cycles
max_enc 0000000204 cycles
avg_dec 0000000887 cycles
min_dec 0000000887 cycles
max_dec 0000000887 cycles
RSA bw 0000000512
avg_enc 0000000880 cycles
min_enc 0000000880 cycles
max_enc 0000000880 cycles
avg_dec 0000000208 cycles
min_dec 0000000208 cycles
max_dec 0000000208 cycles
test 0000000021
RSA fw 0000000512
avg_enc 0000000206 cycles
min_enc 0000000206 cycles
max_enc 0000000206 cycles
avg_dec 0000000884 cycles
min_dec 0000000884 cycles
max_dec 0000000884 cycles
RSA bw 0000000512
avg_enc 0000000880 cycles
min_enc 0000000880 cycles
max_enc 0000000880 cycles
avg_dec 0000000208 cycles
min_dec 0000000208 cycles
max_dec 0000000208 cycles
test 0000000022
RSA fw 0000000512
avg_enc 0000000206 cycles
min_enc 0000000206 cycles
max_enc 0000000206 cycles
avg_dec 0000000884 cycles
min_dec 0000000884 cycles
max_dec 0000000884 cycles
RSA bw 0000000512
avg_enc 0000000880 cycles
min_enc 0000000880 cycles
max_enc 0000000880 cycles
avg_dec 0000000209 cycles
min_dec 0000000209 cycles
max_dec 0000000209 cycles
test 0000000023
RSA fw 0000000512
avg_enc 0000000205 cycles
min_enc 0000000205 cycles
max_enc 0000000205 cycles
avg_dec 0000000888 cycles
min_dec 0000000888 cycles
max_dec 0000000888 cycles
RSA bw 0000000512
avg_enc 0000000878 cycles
min_enc 0000000878 cycles
max_enc 0000000878 cycles
avg_dec 0000000205 cycles
min_dec 0000000205 cycles
max_dec 0000000205 cycles
test 0000000024
RSA fw 0000000512
avg_enc 0000000205 cycles
min_enc 0000000205 cycles
max_enc 0000000205 cycles
avg_dec 0000000887 cycles
min_dec 0000000887 cycles
max_dec 0000000887 cycles
RSA bw 0000000512
avg_enc 0000000879 cycles
min_enc 0000000879 cycles
max_enc 0000000879 cycles
avg_dec 0000000208 cycles
min_dec 0000000208 cycles
max_dec 0000000208 cycles
test 0000000025
RSA fw 0000000512
avg_enc 0000000203 cycles
min_enc 0000000203 cycles
max_enc 0000000203 cycles
avg_dec 0000000886 cycles
min_dec 0000000886 cycles
max_dec 0000000886 cycles
RSA bw 0000000512
avg_enc 0000000881 cycles
min_enc 0000000881 cycles
max_enc 0000000881 cycles
avg_dec 0000000207 cycles
min_dec 0000000207 cycles
max_dec 0000000207 cycles
test 0000000026
RSA fw 0000000512
avg_enc 0000000206 cycles
min_enc 0000000206 cycles
max_enc 0000000206 cycles
avg_dec 0000000882 cycles
min_dec 0000000882 cycles
max_dec 0000000882 cycles
RSA bw 0000000512
avg_enc 0000000880 cycles
min_enc 0000000880 cycles
max_enc 0000000880 cycles
avg_dec 0000000204 cycles
min_dec 0000000204 cycles
max_dec 0000000204 cycles
test 0000000027
RSA fw 0000000512
avg_enc 0000000206 cycles
min_enc 0000000206 cycles
max_enc 0000000206 cycles
avg_dec 0000000882 cycles
min_dec 0000000882 cycles
max_dec 0000000882 cycles
RSA bw 0000000512
avg_enc 0000000877 cycles
min_enc 0000000877 cycles
max_enc 0000000877 cycles
avg_dec 0000000209 cycles
min_dec 0000000209 cycles
max_dec 0000000209 cycles
test 0000000028
RSA fw 0000000512
avg_enc 0000000206 cycles
min_enc 0000000206 cycles
max_enc 0000000206 cycles
avg_dec 0000000888 cycles
min_dec 0000000888 cycles
max_dec 0000000888 cycles
RSA bw 0000000512
avg_enc 0000000880 cycles
min_enc 0000000880 cycles
max_enc 0000000880 cycles
avg_dec 0000000210 cycles
min_dec 0000000210 cycles
max_dec 0000000210 cycles
test 0000000029
RSA fw 0000000512
avg_enc 0000000203 cycles
min_enc 0000000203 cycles
max_enc 0000000203 cycles
avg_dec 0000000886 cycles
min_dec 0000000886 cycles
max_dec 0000000886 cycles
RSA bw 0000000512
avg_enc 0000000881 cycles
min_enc 0000000881 cycles
max_enc 0000000881 cycles
avg_dec 0000000207 cycles
min_dec 0000000207 cycles
max_dec 0000000207 cycles
test 0000000030
RSA fw 0000000512
avg_enc 0000000207 cycles
min_enc 0000000207 cycles
max_enc 0000000207 cycles
avg_dec 0000000887 cycles
min_dec 0000000887 cycles
max_dec 0000000887 cycles
RSA bw 0000000512
avg_enc 0000000883 cycles
min_enc 0000000883 cycles
max_enc 0000000883 cycles
avg_dec 0000000207 cycles
min_dec 0000000207 cycles
max_dec 0000000207 cycles
test 0000000031
RSA fw 0000000512
avg_enc 0000000207 cycles
min_enc 0000000207 cycles
max_enc 0000000207 cycles
avg_dec 0000000886 cycles
min_dec 0000000886 cycles
max_dec 0000000886 cycles
RSA bw 0000000512
avg_enc 0000000884 cycles
min_enc 0000000884 cycles
max_enc 0000000884 cycles
avg_dec 0000000207 cycles
min_dec 0000000207 cycles
max_dec 0000000207 cycles
test 0000000032
RSA fw 0000000512
avg_enc 0000000207 cycles
min_enc 0000000207 cycles
max_enc 0000000207 cycles
avg_dec 0000000883 cycles
min_dec 0000000883 cycles
max_dec 0000000883 cycles
RSA bw 0000000512
avg_enc 0000000883 cycles
min_enc 0000000883 cycles
max_enc 0000000883 cycles
avg_dec 0000000204 cycles
min_dec 0000000204 cycles
max_dec 0000000204 cycles
test 0000000033
RSA fw 0000000512
avg_enc 0000000205 cycles
min_enc 0000000205 cycles
max_enc 0000000205 cycles
avg_dec 0000000893 cycles
min_dec 0000000893 cycles
max_dec 0000000893 cycles
RSA bw 0000000512
avg_enc 0000000879 cycles
min_enc 0000000879 cycles
max_enc 0000000879 cycles
avg_dec 0000000209 cycles
min_dec 0000000209 cycles
max_dec 0000000209 cycles
test 0000000034
RSA fw 0000000512
avg_enc 0000000205 cycles
min_enc 0000000205 cycles
max_enc 0000000205 cycles
avg_dec 0000000884 cycles
min_dec 0000000884 cycles
max_dec 0000000884 cycles
RSA bw 0000000512
avg_enc 0000000881 cycles
min_enc 0000000881 cycles
max_enc 0000000881 cycles
avg_dec 0000000208 cycles
min_dec 0000000208 cycles
max_dec 0000000208 cycles
test 0000000035
RSA fw 0000000512
avg_enc 0000000206 cycles
min_enc 0000000206 cycles
max_enc 0000000206 cycles
avg_dec 0000000888 cycles
min_dec 0000000888 cycles
max_dec 0000000888 cycles
RSA bw 0000000512
avg_enc 0000000883 cycles
min_enc 0000000883 cycles
max_enc 0000000883 cycles
avg_dec 0000000206 cycles
min_dec 0000000206 cycles
max_dec 0000000206 cycles
test 0000000036
RSA fw 0000000512
avg_enc 0000000207 cycles
min_enc 0000000207 cycles
max_enc 0000000207 cycles
avg_dec 0000000886 cycles
min_dec 0000000886 cycles
max_dec 0000000886 cycles
RSA bw 0000000512
avg_enc 0000000880 cycles
min_enc 0000000880 cycles
max_enc 0000000880 cycles
avg_dec 0000000209 cycles
min_dec 0000000209 cycles
max_dec 0000000209 cycles
test 0000000037
RSA fw 0000000512
avg_enc 0000000206 cycles
min_enc 0000000206 cycles
max_enc 0000000206 cycles
avg_dec 0000000885 cycles
min_dec 0000000885 cycles
max_dec 0000000885 cycles
RSA bw 0000000512
avg_enc 0000000881 cycles
min_enc 0000000881 cycles
max_enc 0000000881 cycles
avg_dec 0000000209 cycles
min_dec 0000000209 cycles
max_dec 0000000209 cycles
test 0000000038
RSA fw 0000000512
avg_enc 0000000205 cycles
min_enc 0000000205 cycles
max_enc 0000000205 cycles
avg_dec 0000000888 cycles
min_dec 0000000888 cycles
max_dec 0000000888 cycles
RSA bw 0000000512
avg_enc 0000000882 cycles
min_enc 0000000882 cycles
max_enc 0000000882 cycles
avg_dec 0000000209 cycles
min_dec 0000000209 cycles
max_dec 0000000209 cycles
test 0000000039
RSA fw 0000000512
avg_enc 0000000206 cycles
min_enc 0000000206 cycles
max_enc 0000000206 cycles
avg_dec 0000000884 cycles
min_dec 0000000884 cycles
max_dec 0000000884 cycles
RSA bw 0000000512
avg_enc 0000000883 cycles
min_enc 0000000883 cycles
max_enc 0000000883 cycles
avg_dec 0000000210 cycles
min_dec 0000000210 cycles
max_dec 0000000210 cycles
test 0000000040
RSA fw 0000000512
avg_enc 0000000204 cycles
min_enc 0000000204 cycles
max_enc 0000000204 cycles
avg_dec 0000000889 cycles
min_dec 0000000889 cycles
max_dec 0000000889 cycles
RSA bw 0000000512
avg_enc 0000000883 cycles
min_enc 0000000883 cycles
max_enc 0000000883 cycles
avg_dec 0000000211 cycles
min_dec 0000000211 cycles
max_dec 0000000211 cycles
test 0000000041
RSA fw 0000000512
avg_enc 0000000206 cycles
min_enc 0000000206 cycles
max_enc 0000000206 cycles
avg_dec 0000000886 cycles
min_dec 0000000886 cycles
max_dec 0000000886 cycles
RSA bw 0000000512
avg_enc 0000000879 cycles
min_enc 0000000879 cycles
max_enc 0000000879 cycles
avg_dec 0000000209 cycles
min_dec 0000000209 cycles
max_dec 0000000209 cycles
test 0000000042
RSA fw 0000000512
avg_enc 0000000207 cycles
min_enc 0000000207 cycles
max_enc 0000000207 cycles
avg_dec 0000000884 cycles
min_dec 0000000884 cycles
max_dec 0000000884 cycles
RSA bw 0000000512
avg_enc 0000000881 cycles
min_enc 0000000881 cycles
max_enc 0000000881 cycles
avg_dec 0000000207 cycles
min_dec 0000000207 cycles
max_dec 0000000207 cycles
test 0000000043
RSA fw 0000000512
avg_enc 0000000206 cycles
min_enc 0000000206 cycles
max_enc 0000000206 cycles
avg_dec 0000000886 cycles
min_dec 0000000886 cycles
max_dec 0000000886 cycles
RSA bw 0000000512
avg_enc 0000000880 cycles
min_enc 0000000880 cycles
max_enc 0000000880 cycles
avg_dec 0000000208 cycles
min_dec 0000000208 cycles
max_dec 0000000208 cycles
test 0000000044
RSA fw 0000000512
avg_enc 0000000206 cycles
min_enc 0000000206 cycles
max_enc 0000000206 cycles
avg_dec 0000000884 cycles
min_dec 0000000884 cycles
max_dec 0000000884 cycles
RSA bw 0000000512
avg_enc 0000000887 cycles
min_enc 0000000887 cycles
max_enc 0000000887 cycles
avg_dec 0000000209 cycles
min_dec 0000000209 cycles
max_dec 0000000209 cycles
test 0000000045
RSA fw 0000000512
avg_enc 0000000203 cycles
min_enc 0000000203 cycles
max_enc 0000000203 cycles
avg_dec 0000000885 cycles
min_dec 0000000885 cycles
max_dec 0000000885 cycles
RSA bw 0000000512
avg_enc 0000000879 cycles
min_enc 0000000879 cycles
max_enc 0000000879 cycles
avg_dec 0000000211 cycles
min_dec 0000000211 cycles
max_dec 0000000211 cycles
test 0000000046
RSA fw 0000000512
avg_enc 0000000204 cycles
min_enc 0000000204 cycles
max_enc 0000000204 cycles
avg_dec 0000000891 cycles
min_dec 0000000891 cycles
max_dec 0000000891 cycles
RSA bw 0000000512
avg_enc 0000000882 cycles
min_enc 0000000882 cycles
max_enc 0000000882 cycles
avg_dec 0000000210 cycles
min_dec 0000000210 cycles
max_dec 0000000210 cycles
test 0000000047
RSA fw 0000000512
avg_enc 0000000207 cycles
min_enc 0000000207 cycles
max_enc 0000000207 cycles
avg_dec 0000000883 cycles
min_dec 0000000883 cycles
max_dec 0000000883 cycles
RSA bw 0000000512
avg_enc 0000000885 cycles
min_enc 0000000885 cycles
max_enc 0000000885 cycles
avg_dec 0000000206 cycles
min_dec 0000000206 cycles
max_dec 0000000206 cycles
test 0000000048
RSA fw 0000000512
avg_enc 0000000206 cycles
min_enc 0000000206 cycles
max_enc 0000000206 cycles
avg_dec 0000000887 cycles
min_dec 0000000887 cycles
max_dec 0000000887 cycles
RSA bw 0000000512
avg_enc 0000000884 cycles
min_enc 0000000884 cycles
max_enc 0000000884 cycles
avg_dec 0000000210 cycles
min_dec 0000000210 cycles
max_dec 0000000210 cycles
test 0000000049
RSA fw 0000000512
avg_enc 0000000206 cycles
min_enc 0000000206 cycles
max_enc 0000000206 cycles
avg_dec 0000000887 cycles
min_dec 0000000887 cycles
max_dec 0000000887 cycles
RSA bw 0000000512
avg_enc 0000000877 cycles
min_enc 0000000877 cycles
max_enc 0000000877 cycles
avg_dec 0000000208 cycles
min_dec 0000000208 cycles
max_dec 0000000208 cycles
test 0000000050
RSA fw 0000000512
avg_enc 0000000207 cycles
min_enc 0000000207 cycles
max_enc 0000000207 cycles
avg_dec 0000000881 cycles
min_dec 0000000881 cycles
max_dec 0000000881 cycles
RSA bw 0000000512
avg_enc 0000000880 cycles
min_enc 0000000880 cycles
max_enc 0000000880 cycles
avg_dec 0000000204 cycles
min_dec 0000000204 cycles
max_dec 0000000204 cycles
test 0000000051
RSA fw 0000000512
avg_enc 0000000208 cycles
min_enc 0000000208 cycles
max_enc 0000000208 cycles
avg_dec 0000000883 cycles
min_dec 0000000883 cycles
max_dec 0000000883 cycles
RSA bw 0000000512
avg_enc 0000000878 cycles
min_enc 0000000878 cycles
max_enc 0000000878 cycles
avg_dec 0000000211 cycles
min_dec 0000000211 cycles
max_dec 0000000211 cycles
test 0000000052
RSA fw 0000000512
avg_enc 0000000205 cycles
min_enc 0000000205 cycles
max_enc 0000000205 cycles
avg_dec 0000000882 cycles
min_dec 0000000882 cycles
max_dec 0000000882 cycles
RSA bw 0000000512
avg_enc 0000000881 cycles
min_enc 0000000881 cycles
max_enc 0000000881 cycles
avg_dec 0000000210 cycles
min_dec 0000000210 cycles
max_dec 0000000210 cycles
test 0000000053
RSA fw 0000000512
avg_enc 0000000208 cycles
min_enc 0000000208 cycles
max_enc 0000000208 cycles
avg_dec 0000000883 cycles
min_dec 0000000883 cycles
max_dec 0000000883 cycles
RSA bw 0000000512
avg_enc 0000000884 cycles
min_enc 0000000884 cycles
max_enc 0000000884 cycles
avg_dec 0000000207 cycles
min_dec 0000000207 cycles
max_dec 0000000207 cycles


==> results/STM32F415_HW_SW_comparison.txt <==
byte	HW_CTR_AVG_ENC	HW_CTR_AVG_DEC	HW_ECB_AVG_ENC	HW_ECB_AVG_DEC	HW_CBC_AVG_ENC	HW_CBC_AVG_DEC	SW_CTR_AVG_ENC	SW_CTR_AVG_DEC	SW_ECB_AVG_ENC	SW_ECB_AVG_DEC	SW_CBC_AVG_ENC	SW_CBC_AVG_DEC
1	0.06225	0.0635	0.0395625	0.042375	0.0656875	0.0693125	0.1361875	0.136625	0.1116875	0.1669375	0.1339375	0.1911875
2	0.0633125	0.0641875	0.0395625	0.042375	0.0656875	0.0693125	0.13625	0.1376875	0.1116875	0.1669375	0.1339375	0.1911875
3	0.0640625	0.0649375	0.0395625	0.042375	0.0656875	0.0693125	0.1376875	0.138125	0.1116875	0.1669375	0.1339375	0.1911875
4	0.061875	0.0630625	0.0395625	0.042375	0.0656875	0.0693125	0.1355	0.1363125	0.1116875	0.1669375	0.1339375	0.1911875
5	0.062875	0.064875	0.0395625	0.042375	0.0656875	0.0693125	0.1366875	0.1380625	0.1116875	0.1669375	0.1339375	0.1911875
6	0.063625	0.0656875	0.0395625	0.042375	0.0656875	0.0693125	0.1380625	0.1381875	0.1116875	0.1669375	0.1339375	0.1911875
7	0.0646875	0.066375	0.0395625	0.042375	0.0656875	0.0693125	0.1385	0.13925	0.1116875	0.1669375	0.1339375	0.1911875
8	0.06275	0.0643125	0.0395625	0.042375	0.0656875	0.0693125	0.136375	0.1371875	0.1116875	0.1669375	0.1339375	0.1911875
9	0.0640625	0.06575	0.0395625	0.042375	0.0656875	0.0693125	0.1381875	0.1383125	0.1116875	0.1669375	0.1339375	0.1911875
10	0.0648125	0.0665	0.0395625	0.042375	0.0656875	0.0693125	0.13825	0.1400625	0.1116875	0.1669375	0.1339375	0.1911875
11	0.0655625	0.0669375	0.0395625	0.042375	0.0656875	0.0693125	0.1396875	0.13975	0.1116875	0.1669375	0.1339375	0.1911875
12	0.063625	0.0648125	0.0395625	0.042375	0.0656875	0.0693125	0.13725	0.138375	0.1116875	0.1669375	0.1339375	0.1911875
13	0.0649375	0.066375	0.0395625	0.042375	0.0656875	0.0693125	0.1390625	0.1398125	0.1116875	0.1669375	0.1339375	0.1911875
14	0.0656875	0.0674375	0.0395625	0.042375	0.0656875	0.0693125	0.1395	0.1405625	0.1116875	0.1669375	0.1339375	0.1911875
15	0.066125	0.0678125	0.0395625	0.042375	0.0656875	0.0693125	0.1405625	0.141	0.1116875	0.1669375	0.1339375	0.1911875
16	0.0645625	0.06575	0.0395625	0.042375	0.0656875	0.0693125	0.13725	0.138375	0.1116875	0.1669375	0.1339375	0.1911875
17	0.071375	0.0729375	0.049125	0.0519375	0.075375	0.077875	0.2120625	0.2124375	0.186	0.2421875	0.2113125	0.268
18	0.072125	0.0736875	0.049125	0.0519375	0.0770625	0.0785625	0.2128125	0.2131875	0.186	0.2421875	0.2129375	0.2695625
19	0.0725625	0.07475	0.049125	0.0519375	0.077	0.079875	0.212875	0.213875	0.186	0.2421875	0.2129375	0.2708125
20	0.071	0.0721875	0.049125	0.0519375	0.0751875	0.0770625	0.2116875	0.2120625	0.186	0.2421875	0.21125	0.267875
21	0.072	0.073875	0.049125	0.0519375	0.0769375	0.0785	0.2131875	0.2135625	0.186	0.2421875	0.2124375	0.2693125
22	0.07275	0.0749375	0.049125	0.0519375	0.077375	0.0804375	0.2129375	0.214625	0.186	0.2421875	0.213	0.2706875
23	0.0738125	0.0750625	0.049125	0.0519375	0.07825	0.0805	0.2146875	0.2146875	0.186	0.2421875	0.2143125	0.27125
24	0.0721875	0.073125	0.049125	0.0519375	0.07575	0.0785625	0.2121875	0.21325	0.186	0.2421875	0.2119375	0.26925
25	0.0731875	0.074375	0.049125	0.0519375	0.0775	0.079375	0.2140625	0.2140625	0.186	0.2421875	0.2131875	0.2703125
26	0.073625	0.0758125	0.049125	0.0519375	0.0779375	0.0813125	0.21375	0.2155	0.186	0.2421875	0.2140625	0.2718125
27	0.0743125	0.0765625	0.049125	0.0519375	0.0785	0.082	0.2151875	0.2155625	0.186	0.2421875	0.21425	0.271875
28	0.0724375	0.0743125	0.049125	0.0519375	0.076625	0.0769375	0.2130625	0.2135	0.186	0.2421875	0.21225	0.26775
29	0.07375	0.075625	0.049125	0.0519375	0.0770625	0.0790625	0.21425	0.216	0.186	0.2421875	0.2131875	0.26925
30	0.0745	0.0760625	0.049125	0.0519375	0.0781875	0.0800625	0.216	0.2156875	0.186	0.2421875	0.2146875	0.2703125
31	0.0755625	0.0768125	0.049125	0.0519375	0.0790625	0.0804375	0.216375	0.2168125	0.186	0.2421875	0.214875	0.2714375
32	0.0744375	0.075375	0.049125	0.0519375	0.0755625	0.0786875	0.212375	0.2135	0.186	0.2421875	0.2095625	0.268625
33	0.082375	0.0833125	0.0544375	0.056625	0.086375	0.0874375	0.2871875	0.2875625	0.26075	0.3164375	0.2871875	0.345875
34	0.0828125	0.084375	0.0544375	0.056625	0.087125	0.08875	0.2879375	0.2886875	0.26075	0.3164375	0.2881875	0.347
35	0.0835625	0.085125	0.0544375	0.056625	0.088	0.0894375	0.2883125	0.2894375	0.26075	0.3164375	0.288875	0.34775
36	0.0816875	0.0829375	0.0544375	0.056625	0.085875	0.0869375	0.287125	0.2871875	0.26075	0.3164375	0.2869375	0.3459375
37	0.082625	0.0845625	0.0544375	0.056625	0.0873125	0.0886875	0.2883125	0.2886875	0.26075	0.3164375	0.2876875	0.347125
38	0.08375	0.085625	0.0544375	0.056625	0.088375	0.09	0.2886875	0.28975	0.26075	0.3164375	0.2890625	0.348125
39	0.0845	0.08575	0.0544375	0.056625	0.088625	0.091	0.28975	0.290875	0.26075	0.3164375	0.2895	0.348875
40	0.08225	0.08375	0.0544375	0.056625	0.08675	0.088125	0.287625	0.288375	0.26075	0.3164375	0.287125	0.34625
41	0.0836875	0.0850625	0.0544375	0.056625	0.0878125	0.0895625	0.289125	0.289875	0.26075	0.3164375	0.2884375	0.3478125
42	0.084625	0.0861875	0.0544375	0.056625	0.0889375	0.090875	0.289875	0.290625	0.26075	0.3164375	0.2895	0.3494375
43	0.0850625	0.0869375	0.0544375	0.056625	0.0891875	0.09125	0.290625	0.291375	0.26075	0.3164375	0.289875	0.3495625
44	0.0834375	0.085	0.0544375	0.056625	0.087	0.0871875	0.288875	0.2889375	0.26075	0.3164375	0.2875	0.345375
45	0.08475	0.0859375	0.0544375	0.056625	0.08775	0.088625	0.2900625	0.29075	0.26075	0.3164375	0.288625	0.346375
46	0.0855	0.0870625	0.0544375	0.056625	0.0891875	0.0899375	0.29075	0.2915625	0.26075	0.3164375	0.2894375	0.3479375
47	0.085875	0.0878125	0.0544375	0.056625	0.0900625	0.090625	0.291875	0.29225	0.26075	0.3164375	0.2900625	0.348875
48	0.079125	0.0805	0.0544375	0.056625	0.08025	0.084	0.288125	0.2893125	0.26075	0.3164375	0.285	0.346125
49	0.0859375	0.0875	0.063625	0.0664375	0.0899375	0.0995625	0.363	0.3628125	0.33575	0.3905625	0.3624375	0.423125
50	0.0866875	0.08825	0.063625	0.0664375	0.091	0.10025	0.36375	0.3635	0.33575	0.3905625	0.363125	0.425125
51	0.08775	0.089	0.063625	0.0664375	0.091875	0.1009375	0.3641875	0.364625	0.33575	0.3905625	0.3638125	0.425625
52	0.08525	0.087125	0.063625	0.0664375	0.08975	0.0990625	0.361625	0.3630625	0.33575	0.3905625	0.36175	0.4231875
53	0.086875	0.0884375	0.063625	0.0664375	0.0911875	0.1005	0.363125	0.3645625	0.33575	0.3905625	0.3630625	0.425125
54	0.0879375	0.0891875	0.063625	0.0664375	0.09225	0.1018125	0.3645625	0.3649375	0.33575	0.3905625	0.364125	0.4261875
55	0.088375	0.089625	0.063625	0.0664375	0.0928125	0.1025	0.364625	0.366375	0.33575	0.3905625	0.3649375	0.4264375
56	0.0864375	0.0876875	0.063625	0.0664375	0.090625	0.099625	0.3635	0.3635625	0.33575	0.3905625	0.36325	0.423625
57	0.0874375	0.0891875	0.063625	0.0664375	0.0914375	0.101375	0.364375	0.36575	0.33575	0.3905625	0.3643125	0.4251875
58	0.0885	0.0900625	0.063625	0.0664375	0.093125	0.102375	0.36575	0.365875	0.33575	0.3905625	0.3645625	0.426125
59	0.08925	0.091125	0.063625	0.0664375	0.093375	0.103375	0.3661875	0.3665625	0.33575	0.3905625	0.365375	0.42725
60	0.0873125	0.0885625	0.063625	0.0664375	0.090875	0.0986875	0.3636875	0.3648125	0.33575	0.3905625	0.362875	0.42325
61	0.088625	0.089875	0.063625	0.0664375	0.0916875	0.1004375	0.3651875	0.366625	0.33575	0.3905625	0.3645	0.4245
62	0.0896875	0.0909375	0.063625	0.0664375	0.09275	0.10175	0.3659375	0.36675	0.33575	0.3905625	0.366125	0.4258125
63	0.090125	0.0916875	0.063625	0.0664375	0.0939375	0.1020625	0.367375	0.3674375	0.33575	0.3905625	0.3656875	0.4265625
64	0.088625	0.0905625	0.063625	0.0664375	0.0900625	0.0931875	0.3636875	0.364125	0.33575	0.3905625	0.36025	0.42425
65	0.0965625	0.098125	0.0688125	0.0714375	0.1010625	0.1016875	0.4381875	0.438625	0.412	0.464	0.438125	0.500375
66	0.0973125	0.0985	0.0688125	0.0714375	0.101625	0.103625	0.4393125	0.439125	0.412	0.464	0.43725	0.5038125
67	0.098375	0.09925	0.0688125	0.0714375	0.1021875	0.1043125	0.439375	0.4404375	0.412	0.464	0.4390625	0.5033125
68	0.0959375	0.09775	0.0688125	0.0714375	0.1006875	0.1015	0.4375	0.4385625	0.412	0.464	0.4389375	0.49925
69	0.0971875	0.0990625	0.0688125	0.0714375	0.1015	0.1035625	0.4393125	0.43975	0.412	0.464	0.439375	0.5015
70	0.0985625	0.0995	0.0688125	0.0714375	0.1025625	0.104875	0.4400625	0.440125	0.412	0.464	0.4383125	0.5049375
71	0.099	0.10025	0.0688125	0.0714375	0.103125	0.1055625	0.440125	0.4419375	0.412	0.464	0.441	0.5036875
72	0.09675	0.0983125	0.0688125	0.0714375	0.1015625	0.102375	0.4386875	0.4394375	0.412	0.464	0.4395	0.5005
73	0.0980625	0.10025	0.0688125	0.0714375	0.1030625	0.1038125	0.4405625	0.44025	0.412	0.464	0.4385625	0.504
74	0.0988125	0.1008125	0.0688125	0.0714375	0.103625	0.105125	0.4403125	0.4416875	0.412	0.464	0.440625	0.504375
75	0.0995625	0.101125	0.0688125	0.0714375	0.104	0.1058125	0.4420625	0.442125	0.412	0.464	0.441125	0.50475
76	0.097625	0.0995	0.0688125	0.0714375	0.1011875	0.1014375	0.4395625	0.44	0.412	0.464	0.436875	0.5024375
77	0.09925	0.1004375	0.0688125	0.0714375	0.1023125	0.103875	0.44075	0.441875	0.412	0.464	0.44075	0.501
78	0.1003125	0.10125	0.0688125	0.0714375	0.103375	0.1048125	0.4418125	0.4419375	0.412	0.464	0.4405625	0.5035625
79	0.1010625	0.102	0.0688125	0.0714375	0.1039375	0.1055	0.441875	0.4436875	0.412	0.464	0.4415	0.504
80	0.093625	0.0949375	0.0688125	0.0714375	0.0944375	0.0988125	0.4391875	0.4396875	0.412	0.464	0.435	0.5026875
81	0.1004375	0.101625	0.0784375	0.080625	0.1044375	0.11375	0.51275	0.515	0.4843125	0.541	0.512625	0.578375
82	0.100875	0.1025625	0.0784375	0.080625	0.10625	0.1150625	0.5141875	0.5150625	0.4843125	0.541	0.5139375	0.5800625
83	0.1025625	0.1031875	0.0784375	0.080625	0.1060625	0.11575	0.51525	0.5158125	0.4843125	0.541	0.5149375	0.58075
84	0.1005	0.1013125	0.0784375	0.080625	0.1041875	0.1135625	0.51275	0.5141875	0.4843125	0.541	0.5130625	0.5785
85	0.1010625	0.103625	0.0784375	0.080625	0.1056875	0.115	0.51525	0.51475	0.4843125	0.541	0.513875	0.57975
86	0.1024375	0.1033125	0.0784375	0.080625	0.1066875	0.1163125	0.514625	0.5168125	0.4843125	0.541	0.5149375	0.5813125
87	0.1025	0.1040625	0.0784375	0.080625	0.107625	0.1166875	0.51675	0.5165	0.4843125	0.541	0.5155	0.5816875
88	0.100625	0.1021875	0.0784375	0.080625	0.1048125	0.11475	0.513625	0.5150625	0.4843125	0.541	0.5133125	0.5794375
89	0.1019375	0.1039375	0.0784375	0.080625	0.1059375	0.1155	0.5160625	0.5159375	0.4843125	0.541	0.5146875	0.58025
90	0.1033125	0.10425	0.0784375	0.080625	0.107625	0.1170625	0.515875	0.517	0.4843125	0.541	0.51575	0.582
91	0.1040625	0.105	0.0784375	0.080625	0.1081875	0.1175625	0.516625	0.518125	0.4843125	0.541	0.5161875	0.5829375
92	0.102125	0.1030625	0.0784375	0.080625	0.105375	0.1135	0.5158125	0.5149375	0.4843125	0.541	0.5136875	0.578125
93	0.10275	0.105	0.0784375	0.080625	0.1061875	0.11525	0.5156875	0.518125	0.4843125	0.541	0.5145	0.5795
94	0.1035625	0.1054375	0.0784375	0.080625	0.10725	0.11625	0.5180625	0.5171875	0.4843125	0.541	0.5160625	0.5809375
95	0.1043125	0.1065	0.0784375	0.080625	0.1078125	0.1169375	0.5178125	0.518625	0.4843125	0.541	0.5164375	0.5815625
96	0.1028125	0.10475	0.0784375	0.080625	0.103875	0.108375	0.51375	0.5163125	0.4843125	0.541	0.5108125	0.57975
97	0.1110625	0.1123125	0.0831875	0.085625	0.115375	0.1165625	0.5889375	0.5895	0.5584375	0.61525	0.588625	0.65625
98	0.1115	0.113375	0.0831875	0.085625	0.1164375	0.1175	0.589375	0.590875	0.5584375	0.61525	0.5895625	0.658
99	0.11225	0.114125	0.0831875	0.085625	0.117	0.118125	0.5904375	0.5913125	0.5584375	0.61525	0.590625	0.65875
100	0.110375	0.11225	0.0831875	0.085625	0.1151875	0.116625	0.58825	0.589375	0.5584375	0.61525	0.5881875	0.65625
101	0.112	0.1135625	0.0831875	0.085625	0.1163125	0.1180625	0.5904375	0.590875	0.5584375	0.61525	0.58925	0.657625
102	0.11275	0.1143125	0.0831875	0.085625	0.117375	0.1190625	0.5911875	0.59125	0.5584375	0.61525	0.5910625	0.659
103	0.1138125	0.11475	0.0831875	0.085625	0.11825	0.11975	0.59125	0.592375	0.5584375	0.61525	0.5915625	0.6595625
104	0.11125	0.113125	0.0831875	0.085625	0.11575	0.1171875	0.589125	0.5901875	0.5584375	0.61525	0.588625	0.6575
105	0.112875	0.1140625	0.0831875	0.085625	0.116875	0.118625	0.5909375	0.5920625	0.5584375	0.61525	0.590375	0.6585625
106	0.1133125	0.1151875	0.0831875	0.085625	0.1179375	0.12025	0.59175	0.592125	0.5584375	0.61525	0.591125	0.6599375
107	0.1140625	0.115625	0.0831875	0.085625	0.1188125	0.120625	0.592125	0.59325	0.5584375	0.61525	0.5916875	0.660375
108	0.1124375	0.1136875	0.0831875	0.085625	0.116	0.11625	0.59	0.5914375	0.5584375	0.61525	0.589	0.6565
109	0.11375	0.1154375	0.0831875	0.085625	0.117125	0.1176875	0.5918125	0.592625	0.5584375	0.61525	0.590125	0.6579375
110	0.1145	0.1160625	0.0831875	0.085625	0.117875	0.1186875	0.5925625	0.593375	0.5584375	0.61525	0.591875	0.65875
111	0.1155625	0.1166875	0.0831875	0.085625	0.11875	0.1193125	0.593625	0.59375	0.5584375	0.61525	0.5921875	0.65925
112	0.108125	0.1098125	0.0831875	0.085625	0.10925	0.1126875	0.589625	0.59075	0.5584375	0.61525	0.5865625	0.6573125
113	0.114625	0.1165	0.092625	0.0955	0.119125	0.12825	0.664375	0.66525	0.6330625	0.690625	0.664125	0.7341875
114	0.115625	0.11725	0.092625	0.0955	0.1203125	0.129875	0.665125	0.6659375	0.6330625	0.690625	0.66475	0.7356875
115	0.1164375	0.1183125	0.092625	0.0955	0.120625	0.13025	0.66625	0.6664375	0.6330625	0.690625	0.665625	0.73625
116	0.1145625	0.1158125	0.092625	0.0955	0.1190625	0.128375	0.6640625	0.6644375	0.6330625	0.690625	0.66375	0.7339375
117	0.115875	0.1174375	0.092625	0.0955	0.1201875	0.12975	0.6655625	0.6659375	0.6330625	0.690625	0.6643125	0.7351875
118	0.1163125	0.1178125	0.092625	0.0955	0.12125	0.130875	0.6663125	0.66675	0.6330625	0.690625	0.6656875	0.7365625
119	0.1170625	0.1189375	0.092625	0.0955	0.1214375	0.1315	0.6666875	0.667875	0.6330625	0.690625	0.666125	0.737625
120	0.1154375	0.117	0.092625	0.0955	0.119375	0.1289375	0.664625	0.6660625	0.6330625	0.690625	0.6639375	0.7351875
121	0.1164375	0.1179375	0.092625	0.0955	0.1204375	0.130375	0.666125	0.6671875	0.6330625	0.690625	0.665375	0.7363125
122	0.1175	0.1190625	0.092625	0.0955	0.1218125	0.1320625	0.6675	0.667625	0.6330625	0.690625	0.6665625	0.7374375
123	0.1185625	0.1198125	0.092625	0.0955	0.1220625	0.1326875	0.6679375	0.66875	0.6330625	0.690625	0.6673125	0.738
124	0.1163125	0.117875	0.092625	0.0955	0.119875	0.128	0.6658125	0.6665	0.6330625	0.690625	0.664625	0.7340625
125	0.1175	0.1191875	0.092625	0.0955	0.121	0.1291875	0.667625	0.66775	0.6330625	0.690625	0.66575	0.7354375
126	0.1180625	0.119625	0.092625	0.0955	0.1220625	0.1310625	0.6680625	0.6685	0.6330625	0.690625	0.666875	0.7368125
127	0.1194375	0.1206875	0.092625	0.0955	0.122625	0.13175	0.669125	0.66925	0.6330625	0.690625	0.6675625	0.73725
128	0.1174375	0.11925	0.092625	0.0955	0.11875	0.122875	0.6654375	0.665875	0.6330625	0.690625	0.6616875	0.735125
129	0.1253125	0.127125	0.097625	0.1004375	0.129875	0.1306875	0.7405625	0.74	0.708	0.7648125	0.7394375	0.8115625
130	0.126	0.127875	0.097625	0.1004375	0.130625	0.1323125	0.74125	0.7405	0.708	0.7648125	0.7405	0.8133125
131	0.1270625	0.12825	0.097625	0.1004375	0.1316875	0.133	0.7416875	0.7415625	0.708	0.7648125	0.7409375	0.813875
132	0.1251875	0.1264375	0.097625	0.1004375	0.1296875	0.1308125	0.7398125	0.739625	0.708	0.7648125	0.7390625	0.81175
133	0.1268125	0.1280625	0.097625	0.1004375	0.1305	0.131875	0.7413125	0.741125	0.708	0.7648125	0.74	0.81275
134	0.1271875	0.129125	0.097625	0.1004375	0.1315625	0.1335625	0.74175	0.7421875	0.708	0.7648125	0.7415	0.8140625
135	0.127625	0.1295625	0.097625	0.1004375	0.1324375	0.13425	0.7418125	0.744	0.708	0.7648125	0.7421875	0.8150625
136	0.1260625	0.127625	0.097625	0.1004375	0.129875	0.1320625	0.739375	0.74175	0.708	0.7648125	0.73975	0.8125
137	0.1270625	0.1289375	0.097625	0.1004375	0.1316875	0.133125	0.7415625	0.7426875	0.708	0.7648125	0.740875	0.81375
138	0.1284375	0.1293125	0.097625	0.1004375	0.1324375	0.1344375	0.7429375	0.7424375	0.708	0.7648125	0.7415	0.8155
139	0.1285625	0.13075	0.097625	0.1004375	0.133125	0.135125	0.7430625	0.7441875	0.708	0.7648125	0.7424375	0.8156875
140	0.1265625	0.1288125	0.097625	0.1004375	0.1305	0.13075	0.7405625	0.742	0.708	0.7648125	0.7400625	0.8111875
141	0.1285625	0.1295	0.097625	0.1004375	0.131625	0.131875	0.7430625	0.742875	0.708	0.7648125	0.7408125	0.81275
142	0.128625	0.1305625	0.097625	0.1004375	0.132625	0.1338125	0.7435	0.744	0.708	0.7648125	0.741875	0.814
143	0.1294375	0.131	0.097625	0.1004375	0.1329375	0.1348125	0.7435625	0.745375	0.708	0.7648125	0.7433125	0.814625
144	0.122625	0.124625	0.097625	0.1004375	0.1234375	0.1275	0.7415625	0.7406875	0.708	0.7648125	0.7374375	0.8128125
145	0.129625	0.130625	0.1075	0.109625	0.1334375	0.14275	0.8148125	0.8166875	0.782625	0.83975	0.8151875	0.889625
146	0.1298125	0.1314375	0.1075	0.109625	0.1345	0.1440625	0.8165625	0.8164375	0.782625	0.83975	0.8159375	0.891
147	0.1309375	0.1328125	0.1075	0.109625	0.135	0.1450625	0.817	0.81725	0.782625	0.83975	0.816	0.8916875
148	0.12875	0.130625	0.1075	0.109625	0.1335625	0.1425625	0.8140625	0.8161875	0.782625	0.83975	0.814625	0.889
149	0.130125	0.131625	0.1075	0.109625	0.1346875	0.143625	0.8169375	0.8164375	0.782625	0.83975	0.8160625	0.8904375
150	0.131125	0.132375	0.1075	0.109625	0.1354375	0.1453125	0.8166875	0.8185625	0.782625	0.83975	0.8166875	0.892125
151	0.131875	0.133875	0.1075	0.109625	0.136	0.146625	0.817375	0.8193125	0.782625	0.83975	0.8170625	0.8925625
152	0.1295625	0.1311875	0.1075	0.109625	0.134125	0.143125	0.8149375	0.817125	0.782625	0.83975	0.8155625	0.8898125
153	0.13125	0.1328125	0.1075	0.109625	0.13525	0.1445625	0.8178125	0.8173125	0.782625	0.83975	0.8163125	0.8915
154	0.132	0.1335625	0.1075	0.109625	0.1359375	0.1465	0.8185625	0.818375	0.782625	0.83975	0.8175	0.8928125
155	0.13275	0.1344375	0.1075	0.109625	0.137875	0.1465	0.818625	0.8195	0.782625	0.83975	0.8180625	0.893125
156	0.131125	0.13225	0.1075	0.109625	0.134	0.1428125	0.8161875	0.817625	0.782625	0.83975	0.8156875	0.88925
157	0.132125	0.1336875	0.1075	0.109625	0.1355	0.14425	0.818375	0.8185	0.782625	0.83975	0.81675	0.8905625
158	0.132875	0.1344375	0.1075	0.109625	0.136875	0.1449375	0.8184375	0.8199375	0.782625	0.83975	0.817875	0.8919375
159	0.133625	0.1349375	0.1075	0.109625	0.1368125	0.1465625	0.8191875	0.821	0.782625	0.83975	0.8188125	0.892625
160	0.132125	0.13375	0.1075	0.109625	0.1329375	0.1370625	0.816125	0.817	0.782625	0.83975	0.812875	0.890125
161	0.13975	0.1423125	0.1124375	0.114625	0.1440625	0.1460625	0.8910625	0.891625	0.8574375	0.914625	0.8903125	0.966875
162	0.1408125	0.142	0.1124375	0.114625	0.145125	0.147125	0.8915625	0.8920625	0.8574375	0.914625	0.8908125	0.968125
163	0.1425625	0.14275	0.1124375	0.114625	0.146	0.1471875	0.89225	0.8931875	0.8574375	0.914625	0.8925	0.969
164	0.1393125	0.1415625	0.1124375	0.114625	0.144875	0.145	0.890375	0.8915	0.8574375	0.914625	0.88975	0.9663125
165	0.140625	0.1428125	0.1124375	0.114625	0.145	0.1470625	0.891875	0.892375	0.8574375	0.914625	0.8918125	0.968125
166	0.14225	0.143	0.1124375	0.114625	0.146	0.148375	0.892625	0.8934375	0.8574375	0.914625	0.89225	0.9696875
167	0.1425	0.14375	0.1124375	0.114625	0.14725	0.148375	0.8930625	0.8945625	0.8574375	0.914625	0.892875	0.9700625
168	0.1401875	0.1428125	0.1124375	0.114625	0.144375	0.1461875	0.89125	0.892	0.8574375	0.914625	0.891125	0.96775
169	0.1419375	0.143125	0.1124375	0.114625	0.1455625	0.1479375	0.89275	0.89325	0.8574375	0.914625	0.891625	0.968875
170	0.1423125	0.1438125	0.1124375	0.114625	0.14725	0.148625	0.893875	0.894	0.8574375	0.914625	0.8931875	0.970625
171	0.143	0.14525	0.1124375	0.114625	0.1471875	0.1499375	0.8939375	0.8954375	0.8574375	0.914625	0.8936875	0.9710625
172	0.1414375	0.1426875	0.1124375	0.114625	0.145625	0.1449375	0.8925	0.892875	0.8574375	0.914625	0.8906875	0.966625
173	0.142375	0.1443125	0.1124375	0.114625	0.1458125	0.147125	0.8936875	0.8944375	0.8574375	0.914625	0.8924375	0.9681875
174	0.1435625	0.14475	0.1124375	0.114625	0.14725	0.1476875	0.89475	0.8951875	0.8574375	0.914625	0.8933125	0.969125
175	0.1439375	0.1458125	0.1124375	0.114625	0.1474375	0.148875	0.8948125	0.896	0.8574375	0.914625	0.894	0.970125
176	0.137	0.13875	0.1124375	0.114625	0.1385625	0.1416875	0.89175	0.8925625	0.8574375	0.914625	0.8888125	0.9680625
177	0.143625	0.1455	0.1216875	0.124125	0.147875	0.1575625	0.9663125	0.9673125	0.931375	0.98875	0.965625	1.0449375
178	0.144375	0.146625	0.1216875	0.124125	0.1489375	0.15825	0.967125	0.968	0.931375	0.98875	0.966625	1.045875
179	0.145125	0.147125	0.1216875	0.124125	0.149625	0.1595625	0.9671875	0.9684375	0.931375	0.98875	0.967625	1.0469375
180	0.14325	0.1455625	0.1216875	0.124125	0.1476875	0.15675	0.966	0.96675	0.931375	0.98875	0.96575	1.044875
181	0.1455	0.1460625	0.1216875	0.124125	0.1491875	0.1585	0.9668125	0.968	0.931375	0.98875	0.9664375	1.0456875
182	0.1459375	0.1468125	0.1216875	0.124125	0.15025	0.1600625	0.96825	0.9690625	0.931375	0.98875	0.9674375	1.0471875
183	0.1460625	0.1479375	0.1216875	0.124125	0.1505	0.1608125	0.969	0.9698125	0.931375	0.98875	0.9685	1.047875
184	0.1440625	0.146375	0.1216875	0.124125	0.1483125	0.1579375	0.9665	0.9673125	0.931375	0.98875	0.96625	1.045375
185	0.145375	0.147875	0.1216875	0.124125	0.1495	0.1598125	0.968375	0.9691875	0.931375	0.98875	0.967375	1.0468125
186	0.146125	0.148375	0.1216875	0.124125	0.1505625	0.1606875	0.969125	0.9699375	0.931375	0.98875	0.96875	1.048375
187	0.14725	0.149125	0.1216875	0.124125	0.1516875	0.1610625	0.969875	0.9706875	0.931375	0.98875	0.9695625	1.049
188	0.1463125	0.1465	0.1216875	0.124125	0.1491875	0.157	0.967375	0.9678125	0.931375	0.98875	0.9663125	1.04475
189	0.1469375	0.147875	0.1216875	0.124125	0.150125	0.1580625	0.96925	0.9700625	0.931375	0.98875	0.9679375	1.045625
190	0.1479375	0.148625	0.1216875	0.124125	0.1510625	0.1594375	0.97	0.9708125	0.931375	0.98875	0.96875	1.047125
191	0.1484375	0.1496875	0.1216875	0.124125	0.1519375	0.1604375	0.9706875	0.9715625	0.931375	0.98875	0.9695	1.048
192	0.1463125	0.1489375	0.1216875	0.124125	0.1478125	0.1511875	0.967	0.9678125	0.931375	0.98875	0.9636875	1.0456875
193	0.1545625	0.156125	0.1269375	0.129125	0.1591875	0.160125	1.0418125	1.042375	1.006	1.063875	1.0411875	1.122625
194	0.1556875	0.156875	0.1269375	0.129125	0.16025	0.161625	1.04225	1.0435	1.006	1.063875	1.042375	1.1231875
195	0.15575	0.157625	0.1269375	0.129125	0.1605	0.162	1.043375	1.043875	1.006	1.063875	1.0433125	1.124
196	0.1541875	0.15575	0.1269375	0.129125	0.158875	0.1598125	1.0414375	1.0418125	1.006	1.063875	1.041125	1.122125
197	0.1558125	0.15675	0.1269375	0.129125	0.1598125	0.16125	1.0425625	1.0438125	1.006	1.063875	1.0425	1.1234375
198	0.1560625	0.1578125	0.1269375	0.129125	0.1611875	0.1625625	1.0436875	1.0441875	1.006	1.063875	1.043625	1.124875
199	0.157	0.158875	0.1269375	0.129125	0.161125	0.16325	1.0444375	1.0449375	1.006	1.063875	1.0435625	1.1259375
200	0.1550625	0.156625	0.1269375	0.129125	0.15925	0.1606875	1.0419375	1.04275	1.006	1.063875	1.0415625	1.1235
201	0.156375	0.1575625	0.1269375	0.129125	0.160125	0.162125	1.0435	1.044625	1.006	1.063875	1.042875	1.1244375
202	0.157125	0.159	0.1269375	0.129125	0.16175	0.16325	1.04425	1.045375	1.006	1.063875	1.0441875	1.1259375
203	0.157875	0.1594375	0.1269375	0.129125	0.1619375	0.1644375	1.045625	1.0458125	1.006	1.063875	1.045125	1.1260625
204	0.1563125	0.1575	0.1269375	0.129125	0.1595	0.1599375	1.042875	1.0443125	1.006	1.063875	1.04175	1.1223125
205	0.15725	0.1588125	0.1269375	0.129125	0.160625	0.160875	1.0443125	1.0458125	1.006	1.063875	1.042875	1.123375
206	0.158	0.15925	0.1269375	0.129125	0.1613125	0.162875	1.0454375	1.0459375	1.006	1.063875	1.044875	1.1245625
207	0.1584375	0.16	0.1269375	0.129125	0.1619375	0.1635	1.0461875	1.04675	1.006	1.063875	1.0454375	1.1250625
208	0.151625	0.153375	0.1269375	0.129125	0.15275	0.156875	1.0428125	1.04325	1.006	1.063875	1.0390625	1.1234375
209	0.158875	0.16	0.137375	0.138625	0.162875	0.17175	1.1165	1.1178125	1.0803125	1.13825	1.116625	1.2003125
210	0.1591875	0.1610625	0.137375	0.138625	0.16375	0.173375	1.117625	1.1185	1.0803125	1.13825	1.1176875	1.2014375
211	0.1595625	0.1615	0.137375	0.138625	0.164375	0.1740625	1.118375	1.119	1.0803125	1.13825	1.1181875	1.20225
212	0.1580625	0.159625	0.137375	0.138625	0.16225	0.1715	1.1168125	1.1169375	1.0803125	1.13825	1.1164375	1.1995
213	0.1596875	0.160625	0.137375	0.138625	0.164375	0.1726875	1.118	1.1188125	1.0803125	1.13825	1.1171875	1.200875
214	0.1598125	0.1616875	0.137375	0.138625	0.16475	0.1743125	1.1190625	1.1195625	1.0803125	1.13825	1.1181875	1.2024375
215	0.1605625	0.1624375	0.137375	0.138625	0.165375	0.1749375	1.1195	1.1203125	1.0803125	1.13825	1.118875	1.203125
216	0.158625	0.160125	0.137375	0.138625	0.163125	0.1724375	1.117375	1.11775	1.0803125	1.13825	1.1169375	1.20075
217	0.16025	0.1618125	0.137375	0.138625	0.164375	0.173875	1.118875	1.1196875	1.0803125	1.13825	1.1180625	1.2020625
218	0.161	0.162875	0.137375	0.138625	0.1650625	0.1750625	1.11925	1.1205	1.0803125	1.13825	1.1191875	1.2029375
219	0.161375	0.163	0.137375	0.138625	0.166	0.175875	1.120375	1.1215	1.0803125	1.13825	1.1198125	1.204125
220	0.1598125	0.1616875	0.137375	0.138625	0.163	0.1715	1.1185625	1.119	1.0803125	1.13825	1.117125	1.200625
221	0.1614375	0.162375	0.137375	0.138625	0.1645	0.17325	1.11975	1.1205625	1.0803125	1.13825	1.1184375	1.201125
222	0.161875	0.1634375	0.137375	0.138625	0.1655625	0.17425	1.1205	1.121375	1.0803125	1.13825	1.1196875	1.2021875
223	0.1625625	0.164875	0.137375	0.138625	0.166125	0.17525	1.12125	1.1220625	1.0803125	1.13825	1.1196875	1.203625
224	0.160875	0.16275	0.137375	0.138625	0.162125	0.166375	1.117875	1.1190625	1.0803125	1.13825	1.1144375	1.200375
225	0.1690625	0.1709375	0.141375	0.143625	0.1735	0.1745	1.1924375	1.193375	1.15475	1.21375	1.1919375	1.27775
226	0.1698125	0.1710625	0.141375	0.143625	0.1744375	0.176125	1.19325	1.1940625	1.15475	1.21375	1.1929375	1.278875
227	0.170375	0.172125	0.141375	0.143625	0.175375	0.1768125	1.1943125	1.1945625	1.15475	1.21375	1.193875	1.2794375
228	0.1690625	0.1705625	0.141375	0.143625	0.1735	0.174	1.1916875	1.1928125	1.15475	1.21375	1.19175	1.27775
229	0.1696875	0.17125	0.141375	0.143625	0.174625	0.1760625	1.1939375	1.194375	1.15475	1.21375	1.19225	1.2790625
230	0.17075	0.1720625	0.141375	0.143625	0.1750625	0.1770625	1.1943125	1.1948125	1.15475	1.21375	1.194125	1.28075
231	0.17125	0.1730625	0.141375	0.143625	0.175625	0.1780625	1.1950625	1.195875	1.15475	1.21375	1.194625	1.281125
232	0.1695625	0.171125	0.141375	0.143625	0.17375	0.1751875	1.1933125	1.193375	1.15475	1.21375	1.1924375	1.2780625
233	0.170625	0.1726875	0.141375	0.143625	0.174875	0.177	1.194125	1.195625	1.15475	1.21375	1.192875	1.2798125
234	0.171625	0.1734375	0.141375	0.143625	0.1756875	0.1776875	1.1955625	1.1956875	1.15475	1.21375	1.1943125	1.2813125
235	0.172375	0.17425	0.141375	0.143625	0.1768125	0.1789375	1.195625	1.197125	1.15475	1.21375	1.195	1.28175
236	0.1700625	0.1725625	0.141375	0.143625	0.1743125	0.1745625	1.1935	1.1949375	1.15475	1.21375	1.1923125	1.27725
237	0.171375	0.173	0.141375	0.143625	0.1754375	0.176	1.1953125	1.1965	1.15475	1.21375	1.1935	1.278875
238	0.1725	0.174	0.141375	0.143625	0.1763125	0.177375	1.19575	1.19725	1.15475	1.21375	1.19475	1.2803125
239	0.1735625	0.175125	0.141375	0.143625	0.1764375	0.1773125	1.1971875	1.1973125	1.15475	1.21375	1.1955	1.28025
240	0.166125	0.1678125	0.141375	0.143625	0.16725	0.1706875	1.1934375	1.194625	1.15475	1.21375	1.1895625	1.278375
241	0.172625	0.1745	0.151	0.15375	0.176875	0.1859375	1.2675625	1.2688125	1.2294375	1.288625	1.2670625	1.355625
242	0.1738125	0.1749375	0.151	0.15375	0.178	0.187375	1.2686875	1.2695625	1.2294375	1.288625	1.2681875	1.3569375
243	0.17475	0.17625	0.151	0.15375	0.179125	0.1881875	1.2694375	1.269625	1.2294375	1.288625	1.2688125	1.3568125
244	0.1725	0.1738125	0.151	0.15375	0.1770625	0.186	1.26725	1.2683125	1.2294375	1.288625	1.2665625	1.355625
245	0.173875	0.175625	0.151	0.15375	0.17825	0.1871875	1.2690625	1.269875	1.2294375	1.288625	1.2680625	1.3565
246	0.174375	0.1761875	0.151	0.15375	0.17925	0.1885	1.270125	1.2703125	1.2294375	1.288625	1.269125	1.357375
247	0.175375	0.1766875	0.151	0.15375	0.1795625	0.1895	1.2705625	1.271	1.2294375	1.288625	1.2696875	1.3581875
248	0.17375	0.175	0.151	0.15375	0.177625	0.18725	1.268375	1.2691875	1.2294375	1.288625	1.267375	1.3560625
249	0.17475	0.176625	0.151	0.15375	0.1785	0.188	1.2699375	1.27075	1.2294375	1.288625	1.2684375	1.357375
250	0.1754375	0.1774375	0.151	0.15375	0.1798125	0.1898125	1.2703125	1.2715	1.2294375	1.288625	1.2698125	1.35825
251	0.1759375	0.1780625	0.151	0.15375	0.1800625	0.190375	1.2714375	1.27225	1.2294375	1.288625	1.2704375	1.359375
252	0.1741875	0.176	0.151	0.15375	0.178125	0.1856875	1.2693125	1.2700625	1.2294375	1.288625	1.268	1.3548125
253	0.175625	0.177	0.151	0.15375	0.1793125	0.1874375	1.27075	1.2713125	1.2294375	1.288625	1.269125	1.3564375
254	0.1760625	0.177625	0.151	0.15375	0.1800625	0.18875	1.2715	1.272375	1.2294375	1.288625	1.270375	1.358
255	0.1774375	0.179	0.151	0.15375	0.180625	0.189625	1.27225	1.27275	1.2294375	1.288625	1.270875	1.3584375
256	0.1753125	0.177	0.151	0.15375	0.17675	0.180875	1.2689375	1.26975	1.2294375	1.288625	1.2650625	1.3558125
257	0.1835625	0.1848125	0.1558125	0.1584375	0.1881875	0.18875	1.343	1.3439375	1.3029375	1.36275	1.3415625	1.4340625
258	0.184	0.185875	0.1558125	0.1584375	0.1891875	0.1903125	1.3438125	1.345	1.3029375	1.36275	1.3444375	1.4326875
259	0.1850625	0.18675	0.1558125	0.1584375	0.1895	0.191375	1.3445625	1.345375	1.3029375	1.36275	1.3435	1.4355625
260	0.1831875	0.1850625	0.1558125	0.1584375	0.187375	0.1895	1.343	1.3434375	1.3029375	1.36275	1.3425	1.431625
261	0.1845	0.18575	0.1558125	0.1584375	0.1888125	0.1905625	1.3441875	1.3453125	1.3029375	1.36275	1.3433125	1.43475
262	0.18525	0.187	0.1558125	0.1584375	0.1895	0.1915625	1.34525	1.3460625	1.3029375	1.36275	1.344125	1.4354375
263	0.186	0.1875625	0.1558125	0.1584375	0.1904375	0.192375	1.345625	1.346875	1.3029375	1.36275	1.34525	1.43575
264	0.1840625	0.1859375	0.1558125	0.1584375	0.1880625	0.1893125	1.343875	1.3443125	1.3029375	1.36275	1.341625	1.4345625
265	0.1850625	0.1869375	0.1558125	0.1584375	0.1890625	0.19175	1.345375	1.3461875	1.3029375	1.36275	1.34425	1.43375
266	0.1863125	0.1876875	0.1558125	0.1584375	0.1905625	0.1924375	1.3458125	1.3469375	1.3029375	1.36275	1.345125	1.436875
267	0.186875	0.1888125	0.1558125	0.1584375	0.19125	0.1928125	1.346875	1.3470625	1.3029375	1.36275	1.345	1.4374375
268	0.184625	0.1865	0.1558125	0.1584375	0.18875	0.1885625	1.34475	1.3455	1.3029375	1.36275	1.3434375	1.431625
269	0.18625	0.1878125	0.1558125	0.1584375	0.189625	0.1898125	1.3459375	1.3470625	1.3029375	1.36275	1.3445625	1.4344375
270	0.1873125	0.1888125	0.1558125	0.1584375	0.1903125	0.1911875	1.347	1.3471875	1.3029375	1.36275	1.3444375	1.4358125
271	0.1875	0.189625	0.1558125	0.1584375	0.19125	0.1928125	1.34775	1.348625	1.3029375	1.36275	1.345875	1.4355
272	0.180625	0.182625	0.1558125	0.1584375	0.18175	0.1855	1.3440625	1.3451875	1.3029375	1.36275	1.341	1.433
273	0.1874375	0.188625	0.1651875	0.1679375	0.1916875	0.20075	1.4183125	1.4201875	1.379	1.437375	1.4183125	1.51075
274	0.1885	0.1900625	0.1651875	0.1679375	0.1928125	0.20225	1.4196875	1.4199375	1.379	1.437375	1.4191875	1.5121875
275	0.1889375	0.1911875	0.1651875	0.1679375	0.193375	0.202875	1.4205	1.4209375	1.379	1.437375	1.4193125	1.51275
276	0.1870625	0.188375	0.1651875	0.1679375	0.19125	0.2005625	1.4179375	1.4196875	1.379	1.437375	1.41775	1.5105625
277	0.188375	0.1900625	0.1651875	0.1679375	0.192375	0.202	1.41975	1.4205625	1.379	1.437375	1.4189375	1.511625
278	0.1888125	0.191	0.1651875	0.1679375	0.19375	0.2034375	1.4208125	1.421	1.379	1.437375	1.4195	1.5130625
279	0.189875	0.1920625	0.1651875	0.1679375	0.194625	0.2043125	1.4215625	1.422125	1.379	1.437375	1.4200625	1.5140625
280	0.1875625	0.189875	0.1651875	0.1679375	0.1924375	0.2014375	1.4194375	1.419875	1.379	1.437375	1.418	1.51125
281	0.188875	0.191125	0.1651875	0.1679375	0.1929375	0.20275	1.42025	1.4218125	1.379	1.437375	1.4198125	1.51225
282	0.19	0.191875	0.1651875	0.1679375	0.1946875	0.2041875	1.421375	1.42225	1.379	1.437375	1.4206875	1.514
283	0.1905625	0.1923125	0.1651875	0.1679375	0.194875	0.2045625	1.4224375	1.422625	1.379	1.437375	1.4214375	1.5145625
284	0.1898125	0.1900625	0.1651875	0.1679375	0.192375	0.2006875	1.4206875	1.4204375	1.379	1.437375	1.4181875	1.51075
285	0.18975	0.191375	0.1651875	0.1679375	0.193375	0.20225	1.421875	1.4223125	1.379	1.437375	1.419375	1.512125
286	0.1915	0.192125	0.1651875	0.1679375	0.1949375	0.20325	1.42225	1.4230625	1.379	1.437375	1.4210625	1.5131875
287	0.1913125	0.1931875	0.1651875	0.1679375	0.195125	0.2039375	1.4229375	1.4241875	1.379	1.437375	1.421875	1.5136875
288	0.189875	0.192375	0.1651875	0.1679375	0.1909375	0.1950625	1.4193125	1.42075	1.379	1.437375	1.4163125	1.510875
289	0.1980625	0.1999375	0.1704375	0.1729375	0.202375	0.2038125	1.49225	1.4965	1.4530625	1.5125625	1.493375	1.5880625
290	0.199125	0.2006875	0.1704375	0.1729375	0.20375	0.2048125	1.4930625	1.4973125	1.4530625	1.5125625	1.4941875	1.5895625
291	0.1995625	0.201125	0.1704375	0.1729375	0.204125	0.2055	1.4944375	1.497375	1.4530625	1.5125625	1.495375	1.59
292	0.1973125	0.1989375	0.1704375	0.1729375	0.2025	0.2033125	1.4935625	1.4943125	1.4530625	1.5125625	1.4929375	1.587625
293	0.1990625	0.20025	0.1704375	0.1729375	0.203375	0.2044375	1.496375	1.4945625	1.4530625	1.5125625	1.4941875	1.589125
294	0.199875	0.2011875	0.1704375	0.1729375	0.204	0.206	1.4975625	1.4949375	1.4530625	1.5125625	1.4955625	1.590625
295	0.2005	0.202375	0.1704375	0.1729375	0.2049375	0.20675	1.49825	1.49575	1.4530625	1.5125625	1.4964375	1.59125
296	0.19825	0.2001875	0.1704375	0.1729375	0.2025	0.2045625	1.496125	1.493625	1.4530625	1.5125625	1.4940625	1.5888125
297	0.1995625	0.2014375	0.1704375	0.1729375	0.203875	0.2053125	1.497625	1.4950625	1.4530625	1.5125625	1.495	1.590125
298	0.2009375	0.2019375	0.1704375	0.1729375	0.2049375	0.2074375	1.498375	1.4958125	1.4530625	1.5125625	1.4961875	1.591375
299	0.20125	0.202625	0.1704375	0.1729375	0.206	0.207625	1.499125	1.496625	1.4530625	1.5125625	1.4965	1.5924375
300	0.1995625	0.201	0.1704375	0.1729375	0.203	0.20325	1.4963125	1.4955	1.4530625	1.5125625	1.4938125	1.58825
301	0.2010625	0.203	0.1704375	0.1729375	0.2048125	0.204375	1.4975	1.4969375	1.4530625	1.5125625	1.4954375	1.5890625
302	0.2011875	0.203375	0.1704375	0.1729375	0.2055	0.205625	1.4975625	1.498375	1.4530625	1.5125625	1.4964375	1.5908125
303	0.202	0.2038125	0.1704375	0.1729375	0.20575	0.2066875	1.4973125	1.500125	1.4530625	1.5125625	1.497	1.591
304	0.195125	0.1964375	0.1704375	0.1729375	0.196	0.199875	1.4933125	1.4974375	1.4530625	1.5125625	1.4914375	1.5889375
305	0.2023125	0.2035	0.1796875	0.1824375	0.20625	0.21525	1.569875	1.57	1.52775	1.587	1.5694375	1.6656875
306	0.2026875	0.20425	0.1796875	0.1824375	0.207625	0.216375	1.5701875	1.5710625	1.52775	1.587	1.5705625	1.667125
307	0.203625	0.20475	0.1796875	0.1824375	0.207875	0.21725	1.5709375	1.5718125	1.52775	1.587	1.5706875	1.6681875
308	0.2015625	0.203125	0.1796875	0.1824375	0.206375	0.21475	1.56875	1.5701875	1.52775	1.587	1.5685625	1.6656875
309	0.202875	0.204125	0.1796875	0.1824375	0.207875	0.216125	1.5705625	1.5714375	1.52775	1.587	1.5695	1.66725
310	0.203625	0.2054375	0.1796875	0.1824375	0.2089375	0.2175	1.571	1.5721875	1.52775	1.587	1.571125	1.6681875
311	0.2046875	0.205625	0.1796875	0.1824375	0.209125	0.218125	1.572125	1.5729375	1.52775	1.587	1.5719375	1.6683125
312	0.202125	0.204	0.1796875	0.1824375	0.20725	0.215625	1.5703125	1.5704375	1.52775	1.587	1.5694375	1.66675
313	0.20375	0.2054375	0.1796875	0.1824375	0.2081875	0.217	1.5714375	1.5719375	1.52775	1.587	1.571	1.6678125
314	0.2045	0.2056875	0.1796875	0.1824375	0.2091875	0.218375	1.5719375	1.573375	1.52775	1.587	1.571625	1.6691875
315	0.2049375	0.2070625	0.1796875	0.1824375	0.2096875	0.219375	1.572625	1.5738125	1.52775	1.587	1.572625	1.6693125
316	0.20325	0.204875	0.1796875	0.1824375	0.2071875	0.2148125	1.5708125	1.571625	1.52775	1.587	1.5699375	1.6656875
317	0.205	0.2058125	0.1796875	0.1824375	0.208	0.216125	1.572375	1.572875	1.52775	1.587	1.5708125	1.6668125
318	0.205375	0.2069375	0.1796875	0.1824375	0.209	0.21775	1.57275	1.57425	1.52775	1.587	1.572	1.668375
319	0.2066875	0.2076875	0.1796875	0.1824375	0.2093125	0.2191875	1.5735	1.5746875	1.52775	1.587	1.5725625	1.6686875
320	0.204875	0.205875	0.1796875	0.1824375	0.205375	0.209625	1.5708125	1.5709375	1.52775	1.587	1.5670625	1.66625
321	0.2125625	0.2140625	0.1848125	0.1879375	0.2175625	0.217625	1.6445	1.6456875	1.602	1.6621875	1.64425	1.743125
322	0.2134375	0.2145625	0.1848125	0.1879375	0.217625	0.219875	1.645875	1.64675	1.602	1.6621875	1.646	1.7445625
323	0.21375	0.2161875	0.1848125	0.1879375	0.2181875	0.2204375	1.646375	1.6475	1.602	1.6621875	1.6456875	1.745625
324	0.2121875	0.21375	0.1848125	0.1879375	0.217375	0.2175	1.6448125	1.64525	1.602	1.6621875	1.64375	1.742875
325	0.21325	0.2150625	0.1848125	0.1879375	0.2175	0.2199375	1.6463125	1.647125	1.602	1.6621875	1.64525	1.744625
326	0.2139375	0.215875	0.1848125	0.1879375	0.218875	0.2210625	1.64675	1.647875	1.602	1.6621875	1.6465	1.74625
327	0.215375	0.2165	0.1848125	0.1879375	0.21975	0.2209375	1.6478125	1.6483125	1.602	1.6621875	1.6463125	1.7463125
328	0.213375	0.2143125	0.1848125	0.1879375	0.217125	0.2186875	1.645625	1.6465	1.602	1.6621875	1.6453125	1.7440625
329	0.214	0.216375	0.1848125	0.1879375	0.218	0.220125	1.646875	1.648	1.602	1.6621875	1.645375	1.74575
330	0.215125	0.216375	0.1848125	0.1879375	0.2200625	0.221125	1.6479375	1.6484375	1.602	1.6621875	1.646875	1.7465
331	0.2163125	0.217125	0.1848125	0.1879375	0.220125	0.2218125	1.648375	1.6495	1.602	1.6621875	1.6480625	1.7473125
332	0.214	0.2155	0.1848125	0.1879375	0.217625	0.218125	1.6465625	1.647	1.602	1.6621875	1.64475	1.743125
333	0.21525	0.2168125	0.1848125	0.1879375	0.21825	0.2201875	1.6480625	1.648875	1.602	1.6621875	1.646	1.744375
334	0.216	0.2175625	0.1848125	0.1879375	0.220125	0.2205	1.648125	1.6483125	1.602	1.6621875	1.6468125	1.7461875
335	0.21675	0.2183125	0.1848125	0.1879375	0.220875	0.220875	1.6495625	1.650375	1.602	1.6621875	1.648125	1.7464375
336	0.209625	0.2113125	0.1848125	0.1879375	0.2110625	0.2141875	1.6455	1.6463125	1.602	1.6621875	1.643	1.7443125
337	0.2165625	0.2183125	0.1945	0.1969375	0.2204375	0.2300625	1.721375	1.7205625	1.6769375	1.7364375	1.7199375	1.821375
338	0.2173125	0.2190625	0.1945	0.1969375	0.2228125	0.2306875	1.7218125	1.72125	1.6769375	1.7364375	1.720875	1.8221875
339	0.21825	0.219125	0.1945	0.1969375	0.2226875	0.2314375	1.722875	1.7220625	1.6769375	1.7364375	1.7214375	1.823
340	0.216375	0.2173125	0.1945	0.1969375	0.221	0.2291875	1.720625	1.7205625	1.6769375	1.7364375	1.7198125	1.8208125
341	0.2178125	0.2185625	0.1945	0.1969375	0.223	0.230625	1.7221875	1.7219375	1.6769375	1.7364375	1.7210625	1.8221875
342	0.218125	0.2199375	0.1945	0.1969375	0.222375	0.2320625	1.7229375	1.72275	1.6769375	1.7364375	1.721625	1.8236875
343	0.2185625	0.220875	0.1945	0.1969375	0.223	0.233	1.724	1.723125	1.6769375	1.7364375	1.7221875	1.824
344	0.2169375	0.2188125	0.1945	0.1969375	0.22075	0.23175	1.7211875	1.7213125	1.6769375	1.7364375	1.72025	1.8218125
345	0.218625	0.2198125	0.1945	0.1969375	0.2219375	0.2315	1.722375	1.723125	1.6769375	1.7364375	1.7219375	1.8230625
346	0.2198125	0.2201875	0.1945	0.1969375	0.223875	0.232875	1.7225	1.724625	1.6769375	1.7364375	1.7224375	1.8241875
347	0.21975	0.2215625	0.1945	0.1969375	0.2235625	0.2336875	1.7235625	1.725	1.6769375	1.7364375	1.7230625	1.82525
348	0.2175	0.2194375	0.1945	0.1969375	0.221	0.2294375	1.72275	1.7219375	1.6769375	1.7364375	1.720375	1.82075
349	0.219125	0.221375	0.1945	0.1969375	0.222125	0.23225	1.7235625	1.723375	1.6769375	1.7364375	1.7215625	1.8223125
350	0.219875	0.2214375	0.1945	0.1969375	0.2235625	0.2319375	1.7233125	1.72575	1.6769375	1.7364375	1.72325	1.8234375
351	0.2209375	0.221875	0.1945	0.1969375	0.2238125	0.2331875	1.725	1.7255625	1.6769375	1.7364375	1.722875	1.8239375
352	0.2188125	0.2215625	0.1945	0.1969375	0.2199375	0.2236875	1.7216875	1.7215	1.6769375	1.7364375	1.7178125	1.8215625
353	0.22675	0.2286875	0.1994375	0.2021875	0.2316875	0.2325	1.7955625	1.7966875	1.750125	1.811625	1.7951875	1.8985625
354	0.2278125	0.229	0.1994375	0.2021875	0.2320625	0.2344375	1.796625	1.797125	1.750125	1.811625	1.7959375	1.9000625
355	0.2286875	0.22975	0.1994375	0.2021875	0.2326875	0.23475	1.797375	1.7981875	1.750125	1.811625	1.79775	1.9005
356	0.226375	0.227875	0.1994375	0.2021875	0.2315	0.232	1.7951875	1.796625	1.750125	1.811625	1.79475	1.8980625
357	0.2276875	0.23	0.1994375	0.2021875	0.233	0.2334375	1.7973125	1.7975	1.750125	1.811625	1.796	1.90025
358	0.2284375	0.2305625	0.1994375	0.2021875	0.233125	0.2350625	1.7974375	1.7985625	1.750125	1.811625	1.798	1.901375
359	0.229125	0.2310625	0.1994375	0.2021875	0.23425	0.2363125	1.7985	1.7993125	1.750125	1.811625	1.7979375	1.901375
360	0.2281875	0.2288125	0.1994375	0.2021875	0.2314375	0.2333125	1.796375	1.7975	1.750125	1.811625	1.79525	1.899375
361	0.2290625	0.230125	0.1994375	0.2021875	0.2325625	0.2359375	1.797875	1.7986875	1.750125	1.811625	1.7964375	1.9003125
362	0.2301875	0.230875	0.1994375	0.2021875	0.2339375	0.23625	1.798625	1.7995	1.750125	1.811625	1.7981875	1.90225
363	0.2300625	0.2315625	0.1994375	0.2021875	0.2345	0.236875	1.799375	1.80025	1.750125	1.811625	1.7985	1.902625
364	0.2288125	0.229625	0.1994375	0.2021875	0.2323125	0.2325625	1.79725	1.7980625	1.750125	1.811625	1.7960625	1.89825
365	0.2294375	0.2323125	0.1994375	0.2021875	0.2335	0.2336875	1.79875	1.7995625	1.750125	1.811625	1.7971875	1.899375
366	0.230125	0.2330625	0.1994375	0.2021875	0.2341875	0.235	1.7998125	1.8003125	1.750125	1.811625	1.798125	1.901
367	0.23125	0.233125	0.1994375	0.2021875	0.2353125	0.2356875	1.7999375	1.8010625	1.750125	1.811625	1.79875	1.90175
368	0.22375	0.226125	0.1994375	0.2021875	0.225	0.228625	1.796875	1.7976875	1.750125	1.811625	1.79375	1.8995
369	0.2315625	0.2325	0.20875	0.2113125	0.235125	0.24425	1.8713125	1.8721875	1.82575	1.8864375	1.8704375	1.976125
370	0.231375	0.233625	0.20875	0.2113125	0.2370625	0.2455	1.87175	1.8729375	1.82575	1.8864375	1.872	1.977375
371	0.2324375	0.2343125	0.20875	0.2113125	0.236875	0.2469375	1.8728125	1.8736875	1.82575	1.8864375	1.872625	1.978125
372	0.2305625	0.23175	0.20875	0.2113125	0.2350625	0.244125	1.8709375	1.87175	1.82575	1.8864375	1.8708125	1.975875
373	0.2325625	0.2334375	0.20875	0.2113125	0.2360625	0.2456875	1.8725	1.873	1.82575	1.8864375	1.8715	1.97725
374	0.2323125	0.234625	0.20875	0.2113125	0.23725	0.2465	1.8731875	1.874	1.82575	1.8864375	1.873375	1.9783125
375	0.234125	0.234625	0.20875	0.2113125	0.2374375	0.2475	1.874	1.87475	1.82575	1.8864375	1.873125	1.9789375
376	0.232125	0.23325	0.20875	0.2113125	0.2358125	0.2449375	1.8718125	1.872625	1.82575	1.8864375	1.870875	1.9768125
377	0.232375	0.2349375	0.20875	0.2113125	0.2368125	0.2465625	1.8733125	1.874125	1.82575	1.8864375	1.8724375	1.9780625
378	0.234	0.2346875	0.20875	0.2113125	0.2375625	0.248	1.87375	1.8749375	1.82575	1.8864375	1.87375	1.97925
379	0.23425	0.23625	0.20875	0.2113125	0.2390625	0.248375	1.874875	1.8756875	1.82575	1.8864375	1.8735	1.979875
380	0.2320625	0.2341875	0.20875	0.2113125	0.235875	0.24375	1.8726875	1.8735	1.82575	1.8864375	1.8714375	1.9759375
381	0.233625	0.2348125	0.20875	0.2113125	0.23675	0.2454375	1.8739375	1.8753125	1.82575	1.8864375	1.87275	1.977125
382	0.234	0.236	0.20875	0.2113125	0.2385	0.24675	1.8746875	1.876125	1.82575	1.8864375	1.8738125	1.9785625
383	0.23525	0.2363125	0.20875	0.2113125	0.238625	0.247375	1.87575	1.8765	1.82575	1.8864375	1.8736875	1.979125
384	0.2333125	0.2349375	0.20875	0.2113125	0.23475	0.2386875	1.8723125	1.8731875	1.82575	1.8864375	1.8684375	1.9768125
385	0.2415625	0.243125	0.213625	0.216125	0.2460625	0.2473125	1.9466875	1.9475625	1.899625	1.9609375	1.9455625	2.0540625
386	0.2426875	0.243875	0.213625	0.216125	0.24725	0.248625	1.9475	1.9483125	1.899625	1.9609375	1.9465625	2.055375
387	0.2428125	0.244625	0.213625	0.216125	0.2478125	0.2489375	1.9485625	1.9490625	1.899625	1.9609375	1.948	2.0555
388	0.241375	0.242375	0.213625	0.216125	0.245875	0.2468125	1.946375	1.947125	1.899625	1.9609375	1.9460625	2.053375
389	0.242375	0.2436875	0.213625	0.216125	0.247	0.248375	1.9478125	1.9486875	1.899625	1.9609375	1.94675	2.0551875
390	0.2435625	0.2448125	0.213625	0.216125	0.248125	0.2495625	1.9485625	1.94975	1.899625	1.9609375	1.948125	2.05575
391	0.2443125	0.2455625	0.213625	0.216125	0.2480625	0.25025	1.949375	1.9501875	1.899625	1.9609375	1.9488125	2.056625
392	0.242375	0.243625	0.213625	0.216125	0.2465625	0.248	1.94725	1.9483125	1.899625	1.9609375	1.94675	2.054125
393	0.2436875	0.2449375	0.213625	0.216125	0.247375	0.2488125	1.9490625	1.949875	1.899625	1.9609375	1.94775	2.0556875
394	0.2446875	0.245625	0.213625	0.216125	0.248375	0.250125	1.94975	1.9506875	1.899625	1.9609375	1.948875	2.057
395	0.2449375	0.246125	0.213625	0.216125	0.249	0.251125	1.95025	1.951	1.899625	1.9609375	1.9496875	2.0575
396	0.2429375	0.244875	0.213625	0.216125	0.246625	0.2466875	1.948125	1.948875	1.899625	1.9609375	1.9469375	2.0531875
397	0.2448125	0.24625	0.213625	0.216125	0.2481875	0.2485625	1.949625	1.95075	1.899625	1.9609375	1.9483125	2.0548125
398	0.245	0.246375	0.213625	0.216125	0.2486875	0.25	1.950625	1.9515	1.899625	1.9609375	1.9490625	2.056125
399	0.2454375	0.2473125	0.213625	0.216125	0.2491875	0.2501875	1.9514375	1.95225	1.899625	1.9609375	1.9496875	2.056625
400	0.23825	0.240625	0.213625	0.216125	0.2395	0.2435	1.9480625	1.9485	1.899625	1.9609375	1.944375	2.05425
401	0.24575	0.247	0.2235	0.2256875	0.2498125	0.2584375	2.02275	2.023875	1.9743125	2.0359375	2.02175	2.1310625
402	0.2461875	0.247625	0.2235	0.2256875	0.2508125	0.2601875	2.023875	2.02425	1.9743125	2.0359375	2.02275	2.132875
403	0.2469375	0.2485	0.2235	0.2256875	0.2520625	0.2610625	2.0243125	2.0250625	1.9743125	2.0359375	2.023375	2.133
404	0.2448125	0.2463125	0.2235	0.2256875	0.249875	0.2583125	2.022375	2.0231875	1.9743125	2.0359375	2.0214375	2.1314375
405	0.2466875	0.2476875	0.2235	0.2256875	0.2505	0.26	2.023875	2.0246875	1.9743125	2.0359375	2.022625	2.1325
406	0.2474375	0.249	0.2235	0.2256875	0.25175	0.2616875	2.024625	2.02575	1.9743125	2.0359375	2.023875	2.133625
407	0.247875	0.2495625	0.2235	0.2256875	0.2525625	0.2623125	2.02575	2.0261875	1.9743125	2.0359375	2.0244375	2.1345
408	0.2459375	0.2475	0.2235	0.2256875	0.250125	0.26	2.023625	2.024	1.9743125	2.0359375	2.021625	2.1320625
409	0.24775	0.2489375	0.2235	0.2256875	0.251625	0.260875	2.02475	2.025875	1.9743125	2.0359375	2.0230625	2.1333125
410	0.248625	0.25025	0.2235	0.2256875	0.2523125	0.262875	2.0255	2.02625	1.9743125	2.0359375	2.0240625	2.1353125
411	0.24875	0.2503125	0.2235	0.2256875	0.252875	0.2633125	2.0265	2.0270625	1.9743125	2.0359375	2.0248125	2.135625
412	0.2468125	0.248375	0.2235	0.2256875	0.250375	0.25875	2.0240625	2.0249375	1.9743125	2.0359375	2.0220625	2.13125
413	0.2480625	0.2495625	0.2235	0.2256875	0.2515625	0.2595625	2.025625	2.0265625	1.9743125	2.0359375	2.023375	2.1326875
414	0.248875	0.2504375	0.2235	0.2256875	0.2534375	0.2615625	2.0266875	2.0271875	1.9743125	2.0359375	2.0245625	2.1340625
415	0.249625	0.2514375	0.2235	0.2256875	0.2530625	0.2623125	2.027375	2.0279375	1.9743125	2.0359375	2.025125	2.134625
416	0.248125	0.249375	0.2235	0.2256875	0.2498125	0.253125	2.0236875	2.0245625	1.9743125	2.0359375	2.019875	2.131875
417	0.2560625	0.257625	0.228125	0.2318125	0.2610625	0.2619375	2.0978125	2.099375	2.04875	2.111125	2.096875	2.209
418	0.2565	0.258125	0.228125	0.2318125	0.2614375	0.2625	2.0989375	2.0998125	2.04875	2.111125	2.098375	2.20975
419	0.2578125	0.2593125	0.228125	0.2318125	0.2626875	0.263625	2.1000625	2.1005	2.04875	2.111125	2.0989375	2.211
420	0.2559375	0.257875	0.228125	0.2318125	0.2605	0.26125	2.097875	2.0985625	2.04875	2.111125	2.0968125	2.2088125
421	0.2575	0.2586875	0.228125	0.2318125	0.261	0.263	2.099	2.1001875	2.04875	2.111125	2.0976875	2.2101875
422	0.25775	0.2593125	0.228125	0.2318125	0.2625	0.264125	2.09975	2.10125	2.04875	2.111125	2.098875	2.2114375
423	0.258625	0.260125	0.228125	0.2318125	0.262875	0.26475	2.1005	2.1023125	2.04875	2.111125	2.099125	2.212375
424	0.2563125	0.258125	0.228125	0.2318125	0.2605	0.2625	2.0986875	2.0995	2.04875	2.111125	2.09725	2.2095
425	0.2581875	0.259125	0.228125	0.2318125	0.2620625	0.2639375	2.1001875	2.101	2.04875	2.111125	2.0985625	2.211
426	0.258625	0.26025	0.228125	0.2318125	0.26325	0.26525	2.1013125	2.1014375	2.04875	2.111125	2.099875	2.2123125
427	0.2595	0.2609375	0.228125	0.2318125	0.2635	0.2660625	2.101375	2.1025625	2.04875	2.111125	2.099625	2.213375
428	0.2571875	0.259375	0.228125	0.2318125	0.261	0.2614375	2.0995625	2.10075	2.04875	2.111125	2.097375	2.2085625
429	0.2588125	0.2603125	0.228125	0.2318125	0.2624375	0.2626875	2.1010625	2.1015625	2.04875	2.111125	2.0995	2.209875
430	0.2595	0.2614375	0.228125	0.2318125	0.26325	0.2646875	2.1018125	2.102625	2.04875	2.111125	2.0995	2.21175
431	0.2605625	0.2614375	0.228125	0.2318125	0.26375	0.264625	2.102875	2.1030625	2.04875	2.111125	2.1009375	2.21175
432	0.253125	0.25475	0.228125	0.2318125	0.2540625	0.258625	2.098875	2.1	2.04875	2.111125	2.09525	2.2093125
433	0.260375	0.2615625	0.237625	0.2408125	0.26425	0.27375	2.1738125	2.174625	2.1230625	2.18525	2.17225	2.2861875
434	0.2606875	0.2625625	0.237625	0.2408125	0.266	0.274875	2.1745625	2.175375	2.1230625	2.18525	2.1736875	2.2880625
435	0.26175	0.2633125	0.237625	0.2408125	0.265625	0.2756875	2.175375	2.17575	2.1230625	2.18525	2.1743125	2.2885625
436	0.2596875	0.261125	0.237625	0.2408125	0.264375	0.2734375	2.1734375	2.1739375	2.1230625	2.18525	2.1720625	2.285875
437	0.260875	0.263125	0.237625	0.2408125	0.2655	0.2748125	2.1749375	2.1758125	2.1230625	2.18525	2.173375	2.287625
438	0.2616875	0.2628125	0.237625	0.2408125	0.266375	0.275875	2.17575	2.1765625	2.1230625	2.18525	2.1741875	2.2890625
439	0.262375	0.263875	0.237625	0.2408125	0.2665625	0.2768125	2.1764375	2.1769375	2.1230625	2.18525	2.1750625	2.2889375
440	0.2604375	0.2624375	0.237625	0.2408125	0.264625	0.274125	2.174375	2.174875	2.1230625	2.18525	2.1725625	2.2875625
441	0.262375	0.2633125	0.237625	0.2408125	0.2660625	0.27575	2.1758125	2.1766875	2.1230625	2.18525	2.173625	2.288625
442	0.2628125	0.2640625	0.237625	0.2408125	0.2668125	0.2773125	2.17625	2.177375	2.1230625	2.18525	2.1744375	2.289875
443	0.26325	0.2655	0.237625	0.2408125	0.267	0.27825	2.177375	2.1778125	2.1230625	2.18525	2.1756875	2.290375
444	0.262	0.2629375	0.237625	0.2408125	0.2645625	0.273	2.17525	2.1756875	2.1230625	2.18525	2.1729375	2.286375
445	0.2626875	0.2641875	0.237625	0.2408125	0.2661875	0.2744375	2.17675	2.1775	2.1230625	2.18525	2.1743125	2.288
446	0.263375	0.265	0.237625	0.2408125	0.2670625	0.27575	2.1775	2.17825	2.1230625	2.18525	2.1748125	2.28925
447	0.2644375	0.26575	0.237625	0.2408125	0.2675	0.27675	2.1781875	2.179	2.1230625	2.18525	2.175375	2.28975
448	0.2629375	0.2645625	0.237625	0.2408125	0.26375	0.26825	2.1745	2.1753125	2.1230625	2.18525	2.1700625	2.28725
449	0.270875	0.272125	0.2425625	0.2463125	0.274875	0.275625	2.249125	2.2503125	2.1973125	2.2600625	2.2470625	2.36425
450	0.2714375	0.272875	0.2425625	0.2463125	0.27625	0.27725	2.2501875	2.251125	2.1973125	2.2600625	2.2495625	2.3643125
451	0.2719375	0.2739375	0.2425625	0.2463125	0.276875	0.278	2.251	2.251875	2.1973125	2.2600625	2.2498125	2.36575
452	0.270125	0.27175	0.2425625	0.2463125	0.274375	0.276125	2.2484375	2.2503125	2.1973125	2.2600625	2.2478125	2.3644375
453	0.2711875	0.2734375	0.2425625	0.2463125	0.276	0.2775625	2.2505625	2.2510625	2.1973125	2.2600625	2.2485625	2.3656875
454	0.27275	0.2735	0.2425625	0.2463125	0.276625	0.2788125	2.251375	2.2515	2.1973125	2.2600625	2.249	2.367375
455	0.27325	0.2751875	0.2425625	0.2463125	0.277375	0.2795625	2.25175	2.252875	2.1973125	2.2600625	2.249375	2.3673125
456	0.2711875	0.2729375	0.2425625	0.2463125	0.2749375	0.277375	2.249625	2.2511875	2.1973125	2.2600625	2.24775	2.364625
457	0.2728125	0.2735625	0.2425625	0.2463125	0.2770625	0.278125	2.2515	2.2523125	2.1973125	2.2600625	2.2494375	2.366125
458	0.2733125	0.2755625	0.2425625	0.2463125	0.2773125	0.280125	2.252625	2.2526875	2.1973125	2.2600625	2.250625	2.3673125
459	0.273875	0.275375	0.2425625	0.2463125	0.2785	0.2801875	2.253	2.2538125	2.1973125	2.2600625	2.251	2.368125
460	0.272125	0.2733125	0.2425625	0.2463125	0.275625	0.2765625	2.250875	2.2516875	2.1973125	2.2600625	2.2485	2.363625
461	0.273625	0.2745	0.2425625	0.2463125	0.2769375	0.2771875	2.252375	2.253125	2.1973125	2.2600625	2.249625	2.365
462	0.273625	0.27625	0.2425625	0.2463125	0.2774375	0.2788125	2.253125	2.2539375	2.1973125	2.2600625	2.2506875	2.3664375
463	0.2745	0.276625	0.2425625	0.2463125	0.2781875	0.278875	2.253875	2.2546875	2.1973125	2.2600625	2.251	2.3670625
464	0.2675625	0.2690625	0.2425625	0.2463125	0.269	0.2725625	2.2508125	2.251	2.1973125	2.2600625	2.246	2.36475
465	0.274125	0.276	0.2528125	0.2549375	0.2785625	0.28775	2.3250625	2.325875	2.27225	2.3350625	2.3230625	2.441375
466	0.2755	0.27675	0.2528125	0.2549375	0.2798125	0.288875	2.3261875	2.326625	2.27225	2.3350625	2.32475	2.4426875
467	0.2761875	0.2771875	0.2528125	0.2549375	0.2800625	0.2900625	2.3265625	2.32775	2.27225	2.3350625	2.3255625	2.4431875
468	0.274	0.2759375	0.2528125	0.2549375	0.2788125	0.2879375	2.324625	2.3255	2.27225	2.3350625	2.323375	2.441625
469	0.27575	0.2769375	0.2528125	0.2549375	0.2796875	0.288875	2.3261875	2.327	2.27225	2.3350625	2.323875	2.4430625
470	0.2758125	0.277375	0.2528125	0.2549375	0.2808125	0.2903125	2.3273125	2.32775	2.27225	2.3350625	2.3248125	2.444375
471	0.2773125	0.2780625	0.2528125	0.2549375	0.282	0.291	2.328	2.3285	2.27225	2.3350625	2.3261875	2.4444375
472	0.274875	0.2771875	0.2528125	0.2549375	0.2794375	0.289125	2.325625	2.3263125	2.27225	2.3350625	2.323	2.443375
473	0.2765625	0.2780625	0.2528125	0.2549375	0.2799375	0.2900625	2.327	2.3278125	2.27225	2.3350625	2.324	2.4443125
474	0.2770625	0.2789375	0.2528125	0.2549375	0.28175	0.2915625	2.32775	2.3285625	2.27225	2.3350625	2.3255625	2.4455
475	0.277375	0.2793125	0.2528125	0.2549375	0.2818125	0.291875	2.3285	2.3293125	2.27225	2.3350625	2.327125	2.4458125
476	0.2763125	0.277	0.2528125	0.2549375	0.2793125	0.288125	2.326375	2.327625	2.27225	2.3350625	2.323625	2.4414375
477	0.2769375	0.2795625	0.2528125	0.2549375	0.2805	0.2886875	2.32825	2.32875	2.27225	2.3350625	2.3246875	2.443
478	0.277625	0.2791875	0.2528125	0.2549375	0.281625	0.29025	2.329	2.3294375	2.27225	2.3350625	2.3263125	2.4445625
479	0.279125	0.2801875	0.2528125	0.2549375	0.2820625	0.29125	2.32975	2.33025	2.27225	2.3350625	2.3273125	2.445125
480	0.277375	0.2784375	0.2528125	0.2549375	0.27825	0.282375	2.326375	2.326875	2.27225	2.3350625	2.3215625	2.4419375
481	0.28575	0.2866875	0.2573125	0.25975	0.29	0.2905	2.4005625	2.4016875	2.3470625	2.4099375	2.3985625	2.519125
482	0.28625	0.287375	0.2573125	0.25975	0.290125	0.2925625	2.4013125	2.402125	2.3470625	2.4099375	2.3999375	2.520625
483	0.2865625	0.288125	0.2573125	0.25975	0.291	0.2928125	2.4020625	2.402875	2.3470625	2.4099375	2.4003125	2.5214375
484	0.285	0.286875	0.2573125	0.25975	0.288875	0.2905	2.4001875	2.4009375	2.3470625	2.4099375	2.398375	2.519
485	0.2868125	0.2871875	0.2573125	0.25975	0.2908125	0.291375	2.4016875	2.4028125	2.3470625	2.4099375	2.399625	2.520375
486	0.2870625	0.288375	0.2573125	0.25975	0.2920625	0.2930625	2.40275	2.4033125	2.3470625	2.4099375	2.400875	2.5216875
487	0.287375	0.2890625	0.2573125	0.25975	0.2915625	0.293875	2.4031875	2.4036875	2.3470625	2.4099375	2.400875	2.5221875
488	0.2851875	0.2873125	0.2573125	0.25975	0.29025	0.2910625	2.400375	2.40225	2.3470625	2.4099375	2.398875	2.5205625
489	0.2871875	0.2884375	0.2573125	0.25975	0.2911875	0.292625	2.4025625	2.403375	2.3470625	2.4099375	2.3999375	2.52125
490	0.2873125	0.288875	0.2573125	0.25975	0.2925	0.2943125	2.4036875	2.4034375	2.3470625	2.4099375	2.40125	2.522625
491	0.288375	0.29025	0.2573125	0.25975	0.292125	0.294625	2.40375	2.40525	2.3470625	2.4099375	2.4020625	2.5236875
492	0.2865625	0.28775	0.2573125	0.25975	0.291	0.29025	2.4019375	2.4030625	2.3470625	2.4099375	2.399375	2.519375
493	0.2881875	0.2891875	0.2573125	0.25975	0.2918125	0.2914375	2.4038125	2.4039375	2.3470625	2.4099375	2.4008125	2.520625
494	0.2881875	0.2900625	0.2573125	0.25975	0.2918125	0.2928125	2.4035	2.4056875	2.3470625	2.4099375	2.402	2.522
495	0.2895625	0.2908125	0.2573125	0.25975	0.293	0.29375	2.405625	2.4054375	2.3470625	2.4099375	2.40275	2.5225
496	0.2820625	0.2838125	0.2573125	0.25975	0.2834375	0.286625	2.4011875	2.4026875	2.3470625	2.4099375	2.396875	2.520375
497	0.289	0.2908125	0.2675	0.269375	0.2936875	0.3026875	2.4778125	2.4753125	2.4216875	2.484375	2.4743125	2.5974375
498	0.289875	0.2915625	0.2675	0.269375	0.2943125	0.3035625	2.47525	2.479375	2.4216875	2.484375	2.475375	2.5981875
499	0.2905	0.292125	0.2675	0.269375	0.2946875	0.30425	2.4793125	2.47675	2.4216875	2.484375	2.47575	2.599125
500	0.2889375	0.290125	0.2675	0.269375	0.2930625	0.3020625	2.475125	2.4763125	2.4216875	2.484375	2.4745625	2.596375
501	0.289875	0.2914375	0.2675	0.269375	0.2950625	0.303625	2.475625	2.47975	2.4216875	2.484375	2.4746875	2.5981875
502	0.2913125	0.291875	0.2675	0.269375	0.295375	0.3050625	2.4796875	2.4771875	2.4216875	2.484375	2.476625	2.5994375
503	0.2915	0.293125	0.2675	0.269375	0.296375	0.3055	2.4770625	2.48125	2.4216875	2.484375	2.4765625	2.6001875
504	0.289625	0.290625	0.2675	0.269375	0.29325	0.302875	2.4783125	2.4758125	2.4216875	2.484375	2.4746875	2.5978125
505	0.2914375	0.292375	0.2675	0.269375	0.2948125	0.3046875	2.4765	2.480625	2.4216875	2.484375	2.4756875	2.598875
506	0.2918125	0.2934375	0.2675	0.269375	0.2955625	0.305375	2.4805625	2.4780625	2.4216875	2.484375	2.4769375	2.6004375
507	0.29225	0.2935	0.2675	0.269375	0.2968125	0.306375	2.478	2.4820625	2.4216875	2.484375	2.4774375	2.601
508	0.290625	0.2923125	0.2675	0.269375	0.2935	0.30225	2.4785	2.4766875	2.4216875	2.484375	2.474625	2.5966875
509	0.29225	0.2935	0.2675	0.269375	0.2953125	0.3034375	2.477375	2.4815	2.4216875	2.484375	2.4760625	2.5980625
510	0.2928125	0.2945625	0.2675	0.269375	0.29675	0.30475	2.478125	2.4815625	2.4216875	2.484375	2.4774375	2.5995625
511	0.2938125	0.29475	0.2675	0.269375	0.296625	0.3056875	2.4821875	2.4796875	2.4216875	2.484375	2.47825	2.6001875
512	0.291875	0.2938125	0.2675	0.269375	0.2933125	0.2963125	2.4755	2.479625	2.4216875	2.484375	2.4725625	2.5976875
513	0.2996875	0.3015625	0.2719375	0.274125	0.3043125	0.3056875	2.552125	2.55225	2.495625	2.55925	2.549375	2.674875
514	0.300625	0.301875	0.2719375	0.274125	0.304625	0.306	2.55225	2.553375	2.495625	2.55925	2.5505	2.6760625
515	0.3010625	0.3024375	0.2719375	0.274125	0.30575	0.3073125	2.5533125	2.554125	2.495625	2.55925	2.5513125	2.6766875
516	0.2995	0.3004375	0.2719375	0.274125	0.3040625	0.3050625	2.5514375	2.551625	2.495625	2.55925	2.549	2.6750625
517	0.3005	0.3026875	0.2719375	0.274125	0.3045	0.306375	2.5519375	2.55375	2.495625	2.55925	2.5503125	2.6758125
518	0.30125	0.3028125	0.2719375	0.274125	0.306125	0.307875	2.554	2.554125	2.495625	2.55925	2.55125	2.6770625
519	0.3016875	0.3035625	0.2719375	0.274125	0.3065625	0.308125	2.5544375	2.5549375	2.495625	2.55925	2.5515625	2.6780625
520	0.3004375	0.301625	0.2719375	0.274125	0.3045625	0.306	2.551625	2.5534375	2.495625	2.55925	2.5496875	2.6756875
521	0.3014375	0.3029375	0.2719375	0.274125	0.305375	0.30725	2.554125	2.5543125	2.495625	2.55925	2.5515625	2.6760625
522	0.3021875	0.3033125	0.2719375	0.274125	0.306875	0.3089375	2.5545625	2.5550625	2.495625	2.55925	2.5521875	2.678
523	0.3029375	0.3041875	0.2719375	0.274125	0.308	0.3098125	2.554625	2.5564375	2.495625	2.55925	2.553	2.6785625
524	0.3013125	0.3025	0.2719375	0.274125	0.304625	0.3048125	2.5528125	2.554	2.495625	2.55925	2.5503125	2.6746875
525	0.3021875	0.3045	0.2719375	0.274125	0.3059375	0.3065	2.5546875	2.5548125	2.495625	2.55925	2.550875	2.6758125
526	0.303	0.3045625	0.2719375	0.274125	0.307375	0.3081875	2.5554375	2.555875	2.495625	2.55925	2.5520625	2.6773125
527	0.3044375	0.3053125	0.2719375	0.274125	0.3073125	0.307875	2.5555	2.5573125	2.495625	2.55925	2.5529375	2.6773125
528	0.2968125	0.2983125	0.2719375	0.274125	0.298125	0.3018125	2.5524375	2.5539375	2.495625	2.55925	2.547125	2.67525
529	0.3034375	0.3053125	0.2811875	0.28375	0.3076875	0.31775	2.62725	2.6274375	2.5703125	2.6345	2.62475	2.75175
530	0.3041875	0.306375	0.2811875	0.28375	0.3088125	0.318	2.628	2.6285	2.5703125	2.6345	2.6259375	2.753875
531	0.30525	0.3071875	0.2811875	0.28375	0.3095	0.3189375	2.6284375	2.6291875	2.5703125	2.6345	2.6270625	2.7541875
532	0.30275	0.3045	0.2811875	0.28375	0.307875	0.3170625	2.626875	2.627375	2.5703125	2.6345	2.6248125	2.7516875
533	0.3049375	0.3059375	0.2811875	0.28375	0.3093125	0.318625	2.6280625	2.6291875	2.5703125	2.6345	2.6260625	2.753
534	0.3048125	0.306625	0.2811875	0.28375	0.31	0.319375	2.62875	2.6299375	2.5703125	2.6345	2.6268125	2.7545625
535	0.3061875	0.3073125	0.2811875	0.28375	0.3108125	0.3199375	2.629875	2.6303125	2.5703125	2.6345	2.627125	2.7556875
536	0.30425	0.3058125	0.2811875	0.28375	0.308125	0.3175625	2.6274375	2.6285625	2.5703125	2.6345	2.625625	2.752875
537	0.30525	0.3070625	0.2811875	0.28375	0.3095625	0.3191875	2.62925	2.62975	2.5703125	2.6345	2.6269375	2.7538125
538	0.306125	0.307375	0.2811875	0.28375	0.3103125	0.3201875	2.63	2.6305	2.5703125	2.6345	2.628375	2.755
539	0.3071875	0.309	0.2811875	0.28375	0.3108125	0.320875	2.6304375	2.63125	2.5703125	2.6345	2.629125	2.7553125
540	0.3051875	0.3065	0.2811875	0.28375	0.308375	0.3165625	2.6283125	2.6294375	2.5703125	2.6345	2.6255	2.75175
541	0.3064375	0.30775	0.2811875	0.28375	0.3098125	0.3184375	2.62975	2.631	2.5703125	2.6345	2.626375	2.7529375
542	0.3069375	0.309125	0.2811875	0.28375	0.3109375	0.318875	2.630875	2.631375	2.5703125	2.6345	2.627625	2.7541875
543	0.3083125	0.3095	0.2811875	0.28375	0.3115	0.3203125	2.6313125	2.6324375	2.5703125	2.6345	2.6280625	2.7548125
544	0.3065	0.3078125	0.2811875	0.28375	0.3069375	0.3116875	2.6279375	2.62875	2.5703125	2.6345	2.6224375	2.7525
545	0.31375	0.315625	0.286125	0.2893125	0.3186875	0.31975	2.7021875	2.7036875	2.64575	2.7086875	2.7003125	2.8293125
546	0.314625	0.316125	0.286125	0.2893125	0.3194375	0.3208125	2.703625	2.704125	2.64575	2.7086875	2.7011875	2.8305625
547	0.3159375	0.3173125	0.286125	0.2893125	0.320125	0.3221875	2.704375	2.7049375	2.64575	2.7086875	2.701625	2.8313125
548	0.314	0.3155625	0.286125	0.2893125	0.3183125	0.3196875	2.7025	2.703	2.64575	2.7086875	2.6999375	2.8291875
549	0.3153125	0.3165625	0.286125	0.2893125	0.3193125	0.32075	2.703625	2.7048125	2.64575	2.7086875	2.7006875	2.8308125
550	0.3160625	0.317625	0.286125	0.2893125	0.3204375	0.3226875	2.7043125	2.7055625	2.64575	2.7086875	2.7024375	2.831875
551	0.3163125	0.318375	0.286125	0.2893125	0.3219375	0.3231875	2.705125	2.706	2.64575	2.7086875	2.7028125	2.8325625
552	0.315	0.3164375	0.286125	0.2893125	0.319125	0.32025	2.702625	2.70425	2.64575	2.7086875	2.7005625	2.830375
553	0.3161875	0.3174375	0.286125	0.2893125	0.3201875	0.3219375	2.7041875	2.705375	2.64575	2.7086875	2.7019375	2.832
554	0.3165625	0.3186875	0.286125	0.2893125	0.3215625	0.3231875	2.704875	2.7065	2.64575	2.7086875	2.702875	2.8330625
555	0.317	0.319	0.286125	0.2893125	0.3215	0.3239375	2.706	2.706875	2.64575	2.7086875	2.703875	2.8336875
556	0.315625	0.317	0.286125	0.2893125	0.319	0.319	2.7041875	2.7045	2.64575	2.7086875	2.7009375	2.8294375
557	0.316625	0.318625	0.286125	0.2893125	0.3199375	0.321	2.705375	2.70625	2.64575	2.7086875	2.7020625	2.8306875
558	0.3171875	0.31875	0.286125	0.2893125	0.3211875	0.3223125	2.7064375	2.707	2.64575	2.7086875	2.70325	2.831625
559	0.3189375	0.3198125	0.286125	0.2893125	0.3221875	0.3228125	2.706875	2.70775	2.64575	2.7086875	2.7039375	2.832625
560	0.31125	0.313125	0.286125	0.2893125	0.312	0.316125	2.7038125	2.704375	2.64575	2.7086875	2.698375	2.8301875
561	0.3179375	0.3194375	0.29625	0.298375	0.3223125	0.331625	2.7778125	2.7789375	2.71975	2.7838125	2.775625	2.9076875
562	0.3190625	0.3205625	0.29625	0.298375	0.323375	0.332875	2.778875	2.77975	2.71975	2.7838125	2.777625	2.9081875
563	0.3194375	0.3213125	0.29625	0.298375	0.3244375	0.332875	2.779625	2.7805	2.71975	2.7838125	2.77725	2.9094375
564	0.317875	0.319125	0.29625	0.298375	0.3221875	0.3320625	2.7776875	2.778625	2.71975	2.7838125	2.775125	2.907625
565	0.3198125	0.320125	0.29625	0.298375	0.3231875	0.3325	2.778875	2.7800625	2.71975	2.7838125	2.7770625	2.9078125
566	0.3199375	0.3208125	0.29625	0.298375	0.3241875	0.3339375	2.7796875	2.780125	2.71975	2.7838125	2.77775	2.9098125
567	0.320375	0.3223125	0.29625	0.298375	0.325	0.334125	2.7808125	2.7815625	2.71975	2.7838125	2.778875	2.9105625
568	0.31875	0.3196875	0.29625	0.298375	0.3233125	0.3324375	2.7786875	2.7795	2.71975	2.7838125	2.7760625	2.9081875
569	0.319875	0.3214375	0.29625	0.298375	0.323375	0.3336875	2.7801875	2.781	2.71975	2.7838125	2.777375	2.9093125
570	0.32025	0.3224375	0.29625	0.298375	0.325125	0.3349375	2.7805625	2.7810625	2.71975	2.7838125	2.7783125	2.91025
571	0.3213125	0.323125	0.29625	0.298375	0.325375	0.3356875	2.7816875	2.7825	2.71975	2.7838125	2.779125	2.9114375
572	0.3198125	0.3205625	0.29625	0.298375	0.3229375	0.330875	2.7795	2.780375	2.71975	2.7838125	2.7761875	2.9073125
573	0.320625	0.322	0.29625	0.298375	0.324125	0.3328125	2.7810625	2.781875	2.71975	2.7838125	2.7770625	2.9084375
574	0.321625	0.3231875	0.29625	0.298375	0.325	0.333375	2.78175	2.7825625	2.71975	2.7838125	2.7793125	2.9091875
575	0.322125	0.324	0.29625	0.298375	0.325625	0.3348125	2.7821875	2.783	2.71975	2.7838125	2.77925	2.91
576	0.320625	0.32275	0.29625	0.298375	0.3218125	0.3255	2.779125	2.7795625	2.71975	2.7838125	2.774125	2.9083125
577	0.32825	0.3306875	0.30075	0.3035625	0.3331875	0.334	2.853125	2.8545625	2.7936875	2.859	2.8513125	2.9844375
578	0.3295	0.3305625	0.30075	0.3035625	0.3345625	0.335625	2.8541875	2.8556875	2.7936875	2.859	2.8525	2.9861875
579	0.3306875	0.331375	0.30075	0.3035625	0.3348125	0.3360625	2.855625	2.85575	2.7936875	2.859	2.852875	2.9871875
580	0.3284375	0.3299375	0.30075	0.3035625	0.3325	0.3338125	2.85275	2.8545625	2.7936875	2.859	2.8506875	2.9844375
581	0.3300625	0.33075	0.30075	0.3035625	0.3344375	0.335125	2.85525	2.8554375	2.7936875	2.859	2.852625	2.986125
582	0.330625	0.3319375	0.30075	0.3035625	0.3353125	0.3366875	2.855	2.8568125	2.7936875	2.859	2.85325	2.9874375
583	0.3313125	0.33225	0.30075	0.3035625	0.336125	0.337625	2.8560625	2.8565625	2.7936875	2.859	2.8540625	2.98825
584	0.3290625	0.3309375	0.30075	0.3035625	0.3335625	0.33475	2.8543125	2.85475	2.7936875	2.859	2.8516875	2.9855625
585	0.3306875	0.332625	0.30075	0.3035625	0.3340625	0.3359375	2.8558125	2.8559375	2.7936875	2.859	2.8530625	2.987
586	0.331125	0.3330625	0.30075	0.3035625	0.3358125	0.3370625	2.85625	2.8576875	2.7936875	2.859	2.85425	2.9885
587	0.33225	0.33325	0.30075	0.3035625	0.3361875	0.3385	2.85725	2.857375	2.7936875	2.859	2.8546875	2.9889375
588	0.3303125	0.3315	0.30075	0.3035625	0.3331875	0.33375	2.8555	2.8556875	2.7936875	2.859	2.8521875	2.98475
589	0.331375	0.33275	0.30075	0.3035625	0.33475	0.334875	2.8566875	2.85675	2.7936875	2.859	2.8533125	2.9860625
590	0.332	0.333375	0.30075	0.3035625	0.3355625	0.336625	2.85775	2.857875	2.7936875	2.859	2.854	2.9873125
591	0.3324375	0.3341875	0.30075	0.3035625	0.3361875	0.3375	2.8585	2.8583125	2.7936875	2.859	2.854625	2.9878125
592	0.3260625	0.3279375	0.30075	0.3035625	0.32675	0.3304375	2.8540625	2.8559375	2.7936875	2.859	2.849375	2.9856875
593	0.3324375	0.334	0.310375	0.3128125	0.33675	0.3460625	2.9289375	2.9298125	2.868625	2.9333125	2.927	3.0628125
594	0.3335	0.3350625	0.310375	0.3128125	0.337875	0.347125	2.930125	2.9305625	2.868625	2.9333125	2.9284375	3.0635
595	0.3339375	0.335375	0.310375	0.3128125	0.338375	0.34775	2.9305	2.9313125	2.868625	2.9333125	2.9289375	3.0641875
596	0.332125	0.334	0.310375	0.3128125	0.33625	0.345625	2.929	2.9294375	2.868625	2.9333125	2.92675	3.062625
597	0.3336875	0.33525	0.310375	0.3128125	0.338125	0.3473125	2.9300625	2.930875	2.868625	2.9333125	2.9281875	3.0636875
598	0.334125	0.335375	0.310375	0.3128125	0.3389375	0.3483125	2.930875	2.931625	2.868625	2.9333125	2.9285	3.0655
599	0.33575	0.3365	0.310375	0.3128125	0.3396875	0.349	2.9315625	2.93275	2.868625	2.9333125	2.9298125	3.0651875
600	0.333125	0.3345	0.310375	0.3128125	0.3374375	0.346875	2.9298125	2.9303125	2.868625	2.9333125	2.927625	3.063
601	0.3349375	0.3354375	0.310375	0.3128125	0.338375	0.3481875	2.93125	2.9318125	2.868625	2.9333125	2.9286875	3.064375
602	0.3358125	0.3363125	0.310375	0.3128125	0.33975	0.3491875	2.9316875	2.9328125	2.868625	2.9333125	2.9293125	3.0661875
603	0.3359375	0.337375	0.310375	0.3128125	0.3405625	0.349875	2.9325	2.933625	2.868625	2.9333125	2.9308125	3.066125
604	0.334125	0.3355	0.310375	0.3128125	0.3376875	0.3455	2.930375	2.9315625	2.868625	2.9333125	2.927625	3.0625
605	0.3354375	0.3365	0.310375	0.3128125	0.3388125	0.347	2.9318125	2.932625	2.868625	2.9333125	2.928875	3.0634375
606	0.3368125	0.337125	0.310375	0.3128125	0.34	0.347875	2.932625	2.9334375	2.868625	2.9333125	2.929875	3.0655625
607	0.336875	0.3383125	0.310375	0.3128125	0.340625	0.3489375	2.9333125	2.934125	2.868625	2.9333125	2.9308125	3.06525
608	0.3351875	0.33675	0.310375	0.3128125	0.336125	0.340375	2.9299375	2.9308125	2.868625	2.9333125	2.925375	3.0633125
609	0.3436875	0.3443125	0.3151875	0.3176875	0.347375	0.3486875	3.0045625	3.005375	2.9430625	3.0081875	3.002625	3.139625
610	0.3438125	0.3460625	0.3151875	0.3176875	0.3490625	0.349625	3.0053125	3.006125	2.9430625	3.0081875	3.0036875	3.1415
611	0.345	0.3463125	0.3151875	0.3176875	0.35	0.3505625	3.0064375	3.006875	2.9430625	3.0081875	3.0040625	3.142
612	0.342625	0.3446875	0.3151875	0.3176875	0.346875	0.3491875	3.0041875	3.0050625	2.9430625	3.0081875	3.0020625	3.1399375
613	0.3441875	0.34525	0.3151875	0.3176875	0.348125	0.3500625	3.0056875	3.0065	2.9430625	3.0081875	3.0035625	3.1415625
614	0.345	0.3466875	0.3151875	0.3176875	0.349375	0.35175	3.006375	3.00725	2.9430625	3.0081875	3.0045625	3.142875
615	0.3458125	0.3475	0.3151875	0.3176875	0.3500625	0.3516875	3.0071875	3.008	2.9430625	3.0081875	3.0050625	3.1435625
616	0.3441875	0.345125	0.3151875	0.3176875	0.3478125	0.349625	3.0050625	3.0059375	2.9430625	3.0081875	3.003	3.1415
617	0.345125	0.3469375	0.3151875	0.3176875	0.34925	0.350625	3.006875	3.007375	2.9430625	3.0081875	3.003875	3.1421875
618	0.3460625	0.3471875	0.3151875	0.3176875	0.3509375	0.3516875	3.0073125	3.008125	2.9430625	3.0081875	3.00525	3.1434375
619	0.346125	0.3485	0.3151875	0.3176875	0.35075	0.3536875	3.0080625	3.008875	2.9430625	3.0081875	3.0058125	3.1444375
620	0.344875	0.3456875	0.3151875	0.3176875	0.3483125	0.3479375	3.005875	3.0068125	2.9430625	3.0081875	3.003125	3.140125
621	0.345875	0.34725	0.3151875	0.3176875	0.3489375	0.3499375	3.0074375	3.0081875	2.9430625	3.0081875	3.0041875	3.1413125
622	0.3465	0.3483125	0.3151875	0.3176875	0.3515	0.3510625	3.0081875	3.009	2.9430625	3.0081875	3.0054375	3.1428125
623	0.34775	0.3485	0.3151875	0.3176875	0.350375	0.35225	3.00925	3.00975	2.9430625	3.0081875	3.0061875	3.1434375
624	0.339875	0.34225	0.3151875	0.3176875	0.3409375	0.345	3.0055625	3.006375	2.9430625	3.0081875	3.000625	3.141
625	0.346625	0.3496875	0.3246875	0.327125	0.351875	0.36	3.0796875	3.0811875	3.0173125	3.0833125	3.078125	3.217375
626	0.3478125	0.34925	0.3246875	0.327125	0.352625	0.3613125	3.0810625	3.08125	3.0173125	3.0833125	3.079125	3.2195625
627	0.3484375	0.3506875	0.3246875	0.327125	0.353125	0.36225	3.0811875	3.0826875	3.0173125	3.0833125	3.0798125	3.22
628	0.34625	0.3488125	0.3246875	0.327125	0.3515	0.359875	3.07925	3.080875	3.0173125	3.0833125	3.078	3.2180625
629	0.3481875	0.34975	0.3246875	0.327125	0.3529375	0.362125	3.0815	3.081625	3.0173125	3.0833125	3.0790625	3.2195625
630	0.349125	0.3501875	0.3246875	0.327125	0.353125	0.3635	3.0815625	3.082375	3.0173125	3.0833125	3.080125	3.221
631	0.3495625	0.350625	0.3246875	0.327125	0.3538125	0.3641875	3.083	3.083125	3.0173125	3.0833125	3.0811875	3.2218125
632	0.3470625	0.3493125	0.3246875	0.327125	0.3520625	0.360625	3.080875	3.0810625	3.0173125	3.0833125	3.0786875	3.218875
633	0.3486875	0.35075	0.3246875	0.327125	0.3534375	0.3620625	3.082375	3.0825625	3.0173125	3.0833125	3.08	3.2205
634	0.3501875	0.3510625	0.3246875	0.327125	0.353875	0.3646875	3.08275	3.0831875	3.0173125	3.0833125	3.080625	3.2216875
635	0.35025	0.353	0.3246875	0.327125	0.3545	0.3644375	3.0831875	3.0846875	3.0173125	3.0833125	3.081875	3.2214375
636	0.3481875	0.3496875	0.3246875	0.327125	0.35225	0.3603125	3.081	3.0819375	3.0173125	3.0833125	3.0785625	3.217
637	0.35	0.350875	0.3246875	0.327125	0.3526875	0.3614375	3.0825	3.0840625	3.0173125	3.0833125	3.0795	3.2185
638	0.3506875	0.3523125	0.3246875	0.327125	0.354625	0.36275	3.084	3.084125	3.0173125	3.0833125	3.0808125	3.22
639	0.35075	0.353375	0.3246875	0.327125	0.355	0.3644375	3.0840625	3.0855625	3.0173125	3.0833125	3.081375	3.22175
640	0.349625	0.3511875	0.3246875	0.327125	0.351	0.3545	3.0806875	3.0815	3.0173125	3.0833125	3.0761875	3.219125
641	0.3575	0.3594375	0.3298125	0.3331875	0.3615625	0.364	3.15525	3.1560625	3.0919375	3.1575	3.153625	3.2959375
642	0.3593125	0.3595625	0.3298125	0.3331875	0.362875	0.3644375	3.156625	3.156375	3.0919375	3.1575	3.15475	3.2970625
643	0.358875	0.36075	0.3298125	0.3331875	0.3638125	0.365	3.1566875	3.1581875	3.0919375	3.1575	3.155	3.297625
644	0.3575625	0.3586875	0.3298125	0.3331875	0.3620625	0.363625	3.1551875	3.1560625	3.0919375	3.1575	3.153125	3.2956875
645	0.3588125	0.3600625	0.3298125	0.3331875	0.3630625	0.3645625	3.157	3.1571875	3.0919375	3.1575	3.154375	3.297125
646	0.359875	0.360625	0.3298125	0.3331875	0.363875	0.3655625	3.1570625	3.1581875	3.0919375	3.1575	3.155375	3.298375
647	0.3603125	0.362	0.3298125	0.3331875	0.365125	0.36625	3.157875	3.158625	3.0919375	3.1575	3.1559375	3.2989375
648	0.3583125	0.35975	0.3298125	0.3331875	0.36225	0.3638125	3.1560625	3.1565625	3.0919375	3.1575	3.1538125	3.2965625
649	0.3600625	0.3609375	0.3298125	0.3331875	0.3636875	0.366375	3.1571875	3.1586875	3.0919375	3.1575	3.154625	3.2980625
650	0.3601875	0.362375	0.3298125	0.3331875	0.3644375	0.3674375	3.158625	3.15875	3.0919375	3.1575	3.15625	3.299375
651	0.360875	0.3625625	0.3298125	0.3331875	0.365625	0.3676875	3.159	3.1591875	3.0919375	3.1575	3.15675	3.29975
652	0.3590625	0.3611875	0.3298125	0.3331875	0.362875	0.3633125	3.1565625	3.1574375	3.0919375	3.1575	3.15375	3.295625
653	0.36025	0.362	0.3298125	0.3331875	0.363375	0.364875	3.1580625	3.1595	3.0919375	3.1575	3.1553125	3.2966875
654	0.361125	0.3626875	0.3298125	0.3331875	0.3648125	0.365875	3.1591875	3.16	3.0919375	3.1575	3.1564375	3.2981875
655	0.361625	0.3639375	0.3298125	0.3331875	0.3655	0.3668125	3.1595625	3.1606875	3.0919375	3.1575	3.1568125	3.2988125
656	0.354375	0.356	0.3298125	0.3331875	0.356125	0.359625	3.1561875	3.157375	3.0919375	3.1575	3.1514375	3.29675
657	0.3614375	0.363	0.339875	0.3420625	0.3660625	0.3748125	3.231875	3.231	3.165875	3.23275	3.229125	3.3729375
658	0.3621875	0.3644375	0.339875	0.3420625	0.3668125	0.3761875	3.2309375	3.233375	3.165875	3.23275	3.23	3.375125
659	0.3629375	0.3645625	0.339875	0.3420625	0.367125	0.3773125	3.2316875	3.2341875	3.165875	3.23275	3.2308125	3.37575
660	0.3611875	0.3623125	0.339875	0.3420625	0.3653125	0.3745625	3.2314375	3.2306875	3.165875	3.23275	3.2286875	3.372875
661	0.362375	0.36425	0.339875	0.3420625	0.367125	0.3758125	3.2313125	3.2338125	3.165875	3.23275	3.229875	3.374875
662	0.363625	0.3646875	0.339875	0.3420625	0.3680625	0.377375	3.2320625	3.2345	3.165875	3.23275	3.2315	3.376375
663	0.3641875	0.3655625	0.339875	0.3420625	0.3684375	0.3780625	3.2344375	3.2335625	3.165875	3.23275	3.2313125	3.3766875
664	0.3621875	0.3635	0.339875	0.3420625	0.3664375	0.3754375	3.2323125	3.2315625	3.165875	3.23275	3.2291875	3.374375
665	0.36325	0.3653125	0.339875	0.3420625	0.36725	0.377	3.2321875	3.234625	3.165875	3.23275	3.2306875	3.3755625
666	0.365125	0.3656875	0.339875	0.3420625	0.369	0.3781875	3.2329375	3.2354375	3.165875	3.23275	3.231875	3.3770625
667	0.3654375	0.3660625	0.339875	0.3420625	0.36925	0.37925	3.2336875	3.2361875	3.165875	3.23275	3.2320625	3.3775625
668	0.36275	0.3644375	0.339875	0.3420625	0.366625	0.3744375	3.2315625	3.234125	3.165875	3.23275	3.2291875	3.373625
669	0.364125	0.36575	0.339875	0.3420625	0.3675	0.376125	3.233	3.2355625	3.165875	3.23275	3.2305	3.3746875
670	0.365625	0.3665625	0.339875	0.3420625	0.3685	0.37725	3.2341875	3.235625	3.165875	3.23275	3.23175	3.37625
671	0.366	0.3674375	0.339875	0.3420625	0.369375	0.3779375	3.2345625	3.2366875	3.165875	3.23275	3.2323125	3.3765625
672	0.364125	0.366375	0.339875	0.3420625	0.365125	0.369375	3.231125	3.2336875	3.165875	3.23275	3.226875	3.374375
673	0.3721875	0.3736875	0.3448125	0.346875	0.37675	0.378	3.306375	3.3071875	3.24075	3.307625	3.3041875	3.4509375
674	0.3730625	0.3745	0.3448125	0.346875	0.37775	0.379	3.307125	3.3079375	3.24075	3.307625	3.3054375	3.45225
675	0.3734375	0.3758125	0.3448125	0.346875	0.378375	0.380375	3.3078125	3.3086875	3.24075	3.307625	3.3060625	3.4528125
676	0.3723125	0.373625	0.3448125	0.346875	0.3759375	0.377625	3.3063125	3.3068125	3.24075	3.307625	3.3039375	3.451125
677	0.3734375	0.3745625	0.3448125	0.346875	0.3773125	0.3784375	3.3074375	3.3083125	3.24075	3.307625	3.3050625	3.4521875
678	0.3741875	0.376	0.3448125	0.346875	0.37825	0.3804375	3.30825	3.3090625	3.24075	3.307625	3.3069375	3.453625
679	0.374625	0.3765625	0.3448125	0.346875	0.379125	0.38075	3.308625	3.3098125	3.24075	3.307625	3.3071875	3.4546875
680	0.3726875	0.374125	0.3448125	0.346875	0.376875	0.3780625	3.3071875	3.30775	3.24075	3.307625	3.304875	3.45225
681	0.3745625	0.375875	0.3448125	0.346875	0.3785	0.379625	3.3084375	3.3095	3.24075	3.307625	3.3058125	3.453375
682	0.3745625	0.376	0.3448125	0.346875	0.378625	0.381125	3.3090625	3.309875	3.24075	3.307625	3.3070625	3.4544375
683	0.3750625	0.3771875	0.3448125	0.346875	0.3803125	0.382125	3.3101875	3.3106875	3.24075	3.307625	3.307625	3.4549375
684	0.3734375	0.3753125	0.3448125	0.346875	0.3774375	0.3778125	3.30775	3.3085625	3.24075	3.307625	3.3046875	3.4511875
685	0.375125	0.3766875	0.3448125	0.346875	0.3785	0.379	3.30925	3.30975	3.24075	3.307625	3.305875	3.451875
686	0.3751875	0.3770625	0.3448125	0.346875	0.379375	0.379875	3.31	3.3108125	3.24075	3.307625	3.3075625	3.4533125
687	0.3763125	0.3778125	0.3448125	0.346875	0.38025	0.3808125	3.31075	3.3115625	3.24075	3.307625	3.3079375	3.4544375
688	0.369125	0.3714375	0.3448125	0.346875	0.37025	0.374375	3.3073125	3.3081875	3.24075	3.307625	3.30225	3.4518125
689	0.376	0.3771875	0.354	0.3561875	0.3805625	0.389375	3.3819375	3.38275	3.3150625	3.382125	3.38	3.52825
690	0.3770625	0.378875	0.354	0.3561875	0.3816875	0.390875	3.3826875	3.3835625	3.3150625	3.382125	3.3811875	3.5305
691	0.3774375	0.3795	0.354	0.3561875	0.381875	0.3919375	3.3835	3.3843125	3.3150625	3.382125	3.3819375	3.53025
692	0.37625	0.37775	0.354	0.3561875	0.380375	0.389625	3.3815	3.382375	3.3150625	3.382125	3.38025	3.528875
693	0.3769375	0.3781875	0.354	0.3561875	0.3814375	0.3905625	3.3830625	3.383875	3.3150625	3.382125	3.3806875	3.5296875
694	0.378	0.3794375	0.354	0.3561875	0.382625	0.3923125	3.3838125	3.384375	3.3150625	3.382125	3.382125	3.5309375
695	0.3784375	0.379625	0.354	0.3561875	0.3831875	0.392875	3.3845625	3.3854375	3.3150625	3.382125	3.3825	3.5318125
696	0.3761875	0.378	0.354	0.3561875	0.3809375	0.39025	3.3825	3.3833125	3.3150625	3.382125	3.3806875	3.5291875
697	0.3780625	0.379625	0.354	0.3561875	0.38175	0.391375	3.383625	3.38475	3.3150625	3.382125	3.381625	3.5306875
698	0.3789375	0.3800625	0.354	0.3561875	0.383125	0.392625	3.3846875	3.3851875	3.3150625	3.382125	3.3829375	3.5316875
699	0.3796875	0.3815	0.354	0.3561875	0.3840625	0.393375	3.3854375	3.38625	3.3150625	3.382125	3.383125	3.533
700	0.3773125	0.3785625	0.354	0.3561875	0.380875	0.389625	3.383375	3.3841875	3.3150625	3.382125	3.3805	3.5288125
701	0.379	0.3811875	0.354	0.3561875	0.38225	0.390875	3.384875	3.3856875	3.3150625	3.382125	3.38125	3.53025
702	0.3800625	0.3813125	0.354	0.3561875	0.3835	0.39175	3.3855625	3.386375	3.3150625	3.382125	3.383125	3.531625
703	0.3805	0.38175	0.354	0.3561875	0.3833125	0.3925625	3.3863125	3.3871875	3.3150625	3.382125	3.3833125	3.531875
704	0.3785625	0.380375	0.354	0.3561875	0.379875	0.3831875	3.3825625	3.3834375	3.3150625	3.382125	3.37825	3.5294375
705	0.3866875	0.387875	0.359	0.3615	0.3911875	0.3925625	3.458875	3.45675	3.39	3.4565625	3.4555625	3.6061875
706	0.387625	0.3895625	0.359	0.3615	0.3926875	0.3931875	3.4589375	3.458375	3.39	3.4565625	3.4569375	3.608125
707	0.3880625	0.39075	0.359	0.3615	0.393	0.3939375	3.4586875	3.459875	3.39	3.4565625	3.4578125	3.6084375
708	0.3861875	0.3880625	0.359	0.3615	0.390625	0.3923125	3.4565	3.4586875	3.39	3.4565625	3.4554375	3.606
709	0.3875	0.3893125	0.359	0.3615	0.392125	0.39325	3.457	3.4608125	3.39	3.4565625	3.4565625	3.6074375
710	0.38825	0.3905625	0.359	0.3615	0.393375	0.3945625	3.45775	3.461625	3.39	3.4565625	3.4576875	3.608625
711	0.3895625	0.39075	0.359	0.3615	0.3935625	0.3954375	3.4585	3.462375	3.39	3.4565625	3.458375	3.6091875
712	0.38775	0.388375	0.359	0.3615	0.3921875	0.3926875	3.456375	3.46025	3.39	3.4565625	3.4563125	3.607125
713	0.3885625	0.3906875	0.359	0.3615	0.39325	0.39425	3.45825	3.461375	3.39	3.4565625	3.4568125	3.608875
714	0.3890625	0.391375	0.359	0.3615	0.3944375	0.3955625	3.459	3.462125	3.39	3.4565625	3.457875	3.6100625
715	0.3901875	0.391875	0.359	0.3615	0.3949375	0.3965625	3.459375	3.4631875	3.39	3.4565625	3.45875	3.61
716	0.38825	0.3895	0.359	0.3615	0.391125	0.3924375	3.4571875	3.4615	3.39	3.4565625	3.456125	3.6060625
717	0.39	0.3908125	0.359	0.3615	0.39275	0.393875	3.45875	3.462875	3.39	3.4565625	3.457375	3.6073125
718	0.390625	0.39125	0.359	0.3615	0.39375	0.395625	3.4595	3.4633125	3.39	3.4565625	3.4588125	3.6086875
719	0.3904375	0.392375	0.359	0.3615	0.3949375	0.395875	3.4611875	3.4633125	3.39	3.4565625	3.459375	3.6094375
720	0.383625	0.38525	0.359	0.3615	0.384625	0.389125	3.4585	3.459	3.39	3.4565625	3.453375	3.60725
721	0.390125	0.392625	0.3685625	0.3706875	0.3949375	0.404125	3.533375	3.5338125	3.4645625	3.5315	3.530125	3.684375
722	0.3915	0.3936875	0.3685625	0.3706875	0.39625	0.40475	3.53375	3.534875	3.4645625	3.5315	3.531375	3.68525
723	0.39225	0.3936875	0.3685625	0.3706875	0.3965	0.406	3.5345625	3.5356875	3.4645625	3.5315	3.5325	3.68525
724	0.3905	0.3915	0.3685625	0.3706875	0.395125	0.4036875	3.532625	3.533875	3.4645625	3.5315	3.530875	3.68325
725	0.39175	0.39325	0.3685625	0.3706875	0.3960625	0.405	3.5341875	3.5353125	3.4645625	3.5315	3.5325625	3.684375
726	0.3924375	0.3936875	0.3685625	0.3706875	0.3971875	0.406625	3.5349375	3.5360625	3.4645625	3.5315	3.534125	3.68575
727	0.392875	0.394125	0.3685625	0.3706875	0.397625	0.40775	3.535625	3.5364375	3.4645625	3.5315	3.53375	3.687375
728	0.3909375	0.3921875	0.3685625	0.3706875	0.3955625	0.4044375	3.533875	3.5344375	3.4645625	3.5315	3.5305	3.6854375
729	0.3926875	0.3938125	0.3685625	0.3706875	0.3965625	0.40625	3.5350625	3.535875	3.4645625	3.5315	3.531375	3.686125
730	0.3930625	0.39475	0.3685625	0.3706875	0.3973125	0.4074375	3.5358125	3.5369375	3.4645625	3.5315	3.5336875	3.6864375
731	0.3939375	0.3955625	0.3685625	0.3706875	0.3980625	0.407875	3.5365	3.5376875	3.4645625	3.5315	3.5351875	3.6874375
732	0.392125	0.3934375	0.3685625	0.3706875	0.3954375	0.40375	3.5344375	3.535375	3.4645625	3.5315	3.5314375	3.684125
733	0.393875	0.395	0.3685625	0.3706875	0.3966875	0.4051875	3.5361875	3.53675	3.4645625	3.5315	3.5315	3.685875
734	0.3939375	0.3963125	0.3685625	0.3706875	0.3976875	0.4069375	3.5363125	3.5374375	3.4645625	3.5315	3.533875	3.6855
735	0.3953125	0.39625	0.3685625	0.3706875	0.399125	0.4069375	3.5374375	3.5385	3.4645625	3.5315	3.536	3.686125
736	0.393625	0.3950625	0.3685625	0.3706875	0.3949375	0.3976875	3.5340625	3.534875	3.4645625	3.5315	3.529875	3.6843125
737	0.401	0.403	0.37375	0.376	0.405375	0.406875	3.6091875	3.609	3.53875	3.6064375	3.6065	3.7615
738	0.40175	0.4035	0.37375	0.376	0.4068125	0.407625	3.609625	3.610125	3.53875	3.6064375	3.6075625	3.762875
739	0.4031875	0.403875	0.37375	0.376	0.4070625	0.4089375	3.610375	3.6105625	3.53875	3.6064375	3.6080625	3.7631875
740	0.40125	0.40225	0.37375	0.376	0.404875	0.406625	3.6088125	3.608375	3.53875	3.6064375	3.6060625	3.7615625
741	0.4026875	0.4035625	0.37375	0.376	0.4063125	0.4083125	3.61	3.6101875	3.53875	3.6064375	3.6074375	3.7626875
742	0.403625	0.405	0.37375	0.376	0.407375	0.4090625	3.60975	3.611875	3.53875	3.6064375	3.608125	3.76375
743	0.40375	0.4054375	0.37375	0.376	0.4085625	0.40975	3.6115	3.6113125	3.53875	3.6064375	3.6093125	3.76425
744	0.4014375	0.403125	0.37375	0.376	0.406125	0.407375	3.60875	3.61025	3.53875	3.6064375	3.606625	3.7623125
745	0.403375	0.4048125	0.37375	0.376	0.4071875	0.4093125	3.61025	3.61175	3.53875	3.6064375	3.6079375	3.7635
746	0.403625	0.4063125	0.37375	0.376	0.408375	0.4104375	3.611625	3.611875	3.53875	3.6064375	3.609625	3.765
747	0.404125	0.405625	0.37375	0.376	0.4093125	0.411125	3.6124375	3.612875	3.53875	3.6064375	3.6096875	3.765375
748	0.403125	0.4045	0.37375	0.376	0.406	0.4069375	3.6099375	3.61075	3.53875	3.6064375	3.6069375	3.760875
749	0.4034375	0.4053125	0.37375	0.376	0.407125	0.4085	3.611375	3.61225	3.53875	3.6064375	3.6085625	3.762875
750	0.404875	0.406625	0.37375	0.376	0.4080625	0.409125	3.6125	3.6126875	3.53875	3.6064375	3.6088125	3.764
751	0.405125	0.407	0.37375	0.376	0.4090625	0.410625	3.6135625	3.6134375	3.53875	3.6064375	3.6100625	3.7646875
752	0.39775	0.400125	0.37375	0.376	0.399625	0.403375	3.6095625	3.6103125	3.53875	3.6064375	3.604625	3.762375
753	0.404625	0.4069375	0.383	0.3853125	0.40925	0.419	3.684	3.6848125	3.612375	3.6808125	3.6818125	3.8395625
754	0.4053125	0.407375	0.383	0.3853125	0.4103125	0.4195	3.6844375	3.685875	3.612375	3.6808125	3.68275	3.8403125
755	0.4064375	0.408875	0.383	0.3853125	0.4113125	0.4199375	3.6855625	3.686375	3.612375	3.6808125	3.6839375	3.841
756	0.4046875	0.4058125	0.383	0.3853125	0.409375	0.4180625	3.683625	3.6841875	3.612375	3.6808125	3.6810625	3.838875
757	0.406	0.40775	0.383	0.3853125	0.41025	0.4199375	3.6848125	3.6863125	3.612375	3.6808125	3.6826875	3.840375
758	0.4070625	0.4083125	0.383	0.3853125	0.4114375	0.42125	3.685875	3.686375	3.612375	3.6808125	3.6835625	3.841875
759	0.40775	0.40925	0.383	0.3853125	0.4123125	0.4216875	3.686625	3.6871875	3.612375	3.6808125	3.6848125	3.842625
760	0.405625	0.407	0.383	0.3853125	0.4099375	0.419375	3.6844375	3.685	3.612375	3.6808125	3.682	3.8393125
761	0.407375	0.4083125	0.383	0.3853125	0.4114375	0.4205	3.6859375	3.6871875	3.612375	3.6808125	3.6833125	3.8416875
762	0.4078125	0.40975	0.383	0.3853125	0.4120625	0.42225	3.6866875	3.6875625	3.612375	3.6808125	3.68475	3.8425625
763	0.40825	0.4104375	0.383	0.3853125	0.412875	0.4220625	3.6875625	3.6883125	3.612375	3.6808125	3.68525	3.8430625
764	0.4065	0.4080625	0.383	0.3853125	0.4105625	0.418	3.685	3.6865625	3.612375	3.6808125	3.683	3.83875
765	0.407375	0.409375	0.383	0.3853125	0.4116875	0.4196875	3.6865625	3.6879375	3.612375	3.6808125	3.683625	3.8401875
766	0.408625	0.4099375	0.383	0.3853125	0.4120625	0.4216875	3.687625	3.688375	3.612375	3.6808125	3.684625	3.84175
767	0.4098125	0.4114375	0.383	0.3853125	0.413	0.421875	3.68875	3.688875	3.612375	3.6808125	3.6856875	3.842125
768	0.4078125	0.4095	0.383	0.3853125	0.40875	0.4131875	3.6846875	3.68575	3.612375	3.6808125	3.6798125	3.8398125
769	0.4155625	0.4175	0.3879375	0.3905	0.4196875	0.4216875	3.759125	3.7605625	3.68825	3.7558125	3.7570625	3.916125
770	0.4166875	0.418	0.3879375	0.3905	0.4210625	0.4225625	3.7605625	3.7614375	3.68825	3.7558125	3.7586875	3.9178125
771	0.4184375	0.4183125	0.3879375	0.3905	0.4213125	0.4236875	3.76125	3.7618125	3.68825	3.7558125	3.759375	3.9186875
772	0.415	0.41775	0.3879375	0.3905	0.4200625	0.4208125	3.7590625	3.76025	3.68825	3.7558125	3.756625	3.916375
773	0.4174375	0.418125	0.3879375	0.3905	0.4210625	0.4223125	3.7605625	3.76175	3.68825	3.7558125	3.7584375	3.9175
774	0.417625	0.4195	0.3879375	0.3905	0.4219375	0.4235625	3.7616875	3.762125	3.68825	3.7558125	3.7596875	3.9189375
775	0.4185625	0.4199375	0.3879375	0.3905	0.42275	0.4243125	3.76175	3.7635625	3.68825	3.7558125	3.7604375	3.9195625
776	0.4168125	0.418	0.3879375	0.3905	0.4205	0.422	3.7603125	3.7610625	3.68825	3.7558125	3.7576875	3.9175625
777	0.418375	0.419875	0.3879375	0.3905	0.42175	0.423625	3.76175	3.762625	3.68825	3.7558125	3.7590625	3.9185625
778	0.418	0.42025	0.3879375	0.3905	0.42275	0.4246875	3.7625625	3.7626875	3.68825	3.7558125	3.7601875	3.9204375
779	0.418875	0.4208125	0.3879375	0.3905	0.4234375	0.4261875	3.7629375	3.764125	3.68825	3.7558125	3.7603125	3.9208125
780	0.4179375	0.419	0.3879375	0.3905	0.420875	0.4210625	3.7608125	3.7620625	3.68825	3.7558125	3.75775	3.916625
781	0.418625	0.4199375	0.3879375	0.3905	0.422	0.4223125	3.762625	3.7634375	3.68825	3.7558125	3.7594375	3.9175
782	0.419375	0.4205625	0.3879375	0.3905	0.42275	0.42375	3.7630625	3.7645625	3.68825	3.7558125	3.7604375	3.919625
783	0.4201875	0.4213125	0.3879375	0.3905	0.423625	0.4244375	3.764125	3.7645625	3.68825	3.7558125	3.7613125	3.92
784	0.413	0.4144375	0.3879375	0.3905	0.4135	0.4176875	3.76075	3.7613125	3.68825	3.7558125	3.755375	3.917125
785	0.4195625	0.421375	0.3976875	0.3996875	0.4238125	0.4333125	3.8351875	3.8356875	3.7625625	3.8306875	3.832875	3.9944375
786	0.4205	0.4220625	0.3976875	0.3996875	0.425375	0.434	3.8355625	3.8364375	3.7625625	3.8306875	3.8338125	3.9956875
787	0.4209375	0.422875	0.3976875	0.3996875	0.4255	0.43525	3.836625	3.837125	3.7625625	3.8306875	3.8344375	3.9959375
788	0.419125	0.4208125	0.3976875	0.3996875	0.423625	0.432625	3.8345	3.8353125	3.7625625	3.8306875	3.83225	3.9943125
789	0.4203125	0.4225	0.3976875	0.3996875	0.425	0.4348125	3.8359375	3.8368125	3.7625625	3.8306875	3.8336875	3.9955
790	0.4218125	0.4231875	0.3976875	0.3996875	0.426375	0.4356875	3.83675	3.837875	3.7625625	3.8306875	3.835125	3.9973125
791	0.422375	0.4235	0.3976875	0.3996875	0.4268125	0.436375	3.8374375	3.8386875	3.7625625	3.8306875	3.8358125	3.9976875
792	0.41975	0.422125	0.3976875	0.3996875	0.4245625	0.4334375	3.8356875	3.8365625	3.7625625	3.8306875	3.8330625	3.9951875
793	0.4215625	0.423125	0.3976875	0.3996875	0.42525	0.43475	3.8371875	3.8376875	3.7625625	3.8306875	3.8345	3.9965625
794	0.4220625	0.42375	0.3976875	0.3996875	0.4265	0.4361875	3.8379375	3.8384375	3.7625625	3.8306875	3.83575	3.99775
795	0.4230625	0.424625	0.3976875	0.3996875	0.4273125	0.437	3.8386875	3.839125	3.7625625	3.8306875	3.83575	3.9984375
796	0.421125	0.422875	0.3976875	0.3996875	0.4244375	0.4330625	3.8365	3.8370625	3.7625625	3.8306875	3.833	3.9943125
797	0.42225	0.424	0.3976875	0.3996875	0.426125	0.4346875	3.8380625	3.8385	3.7625625	3.8306875	3.8344375	3.99575
798	0.4235625	0.4248125	0.3976875	0.3996875	0.427	0.435625	3.8388125	3.8393125	3.7625625	3.8306875	3.8353125	3.9968125
799	0.42375	0.425875	0.3976875	0.3996875	0.4280625	0.4365625	3.83925	3.83975	3.7625625	3.8306875	3.8368125	3.997375
800	0.4224375	0.4243125	0.3976875	0.3996875	0.42425	0.427	3.836125	3.837	3.7625625	3.8306875	3.830625	3.99525
801	0.4301875	0.432125	0.4023125	0.4051875	0.4344375	0.4358125	3.9098125	3.911375	3.8366875	3.9055	3.9080625	4.07225
802	0.431125	0.4330625	0.4023125	0.4051875	0.435875	0.437375	3.9105625	3.912125	3.8366875	3.9055	3.909	4.0735625
803	0.432625	0.4334375	0.4023125	0.4051875	0.4361875	0.438375	3.911375	3.9124375	3.8366875	3.9055	3.909875	4.0741875
804	0.4298125	0.4311875	0.4023125	0.4051875	0.4341875	0.4356875	3.910125	3.9103125	3.8366875	3.9055	3.9079375	4.071625
805	0.4314375	0.4329375	0.4023125	0.4051875	0.4354375	0.4369375	3.9116875	3.9118125	3.8366875	3.9055	3.9089375	4.07325
806	0.4326875	0.4343125	0.4023125	0.4051875	0.4364375	0.437875	3.912	3.91325	3.8366875	3.9055	3.910125	4.074625
807	0.433	0.4344375	0.4023125	0.4051875	0.4371875	0.4391875	3.91275	3.914	3.8366875	3.9055	3.9106875	4.075375
808	0.43125	0.432125	0.4023125	0.4051875	0.435125	0.4364375	3.910625	3.9119375	3.8366875	3.9055	3.9083125	4.0728125
809	0.433125	0.433625	0.4023125	0.4051875	0.4364375	0.438	3.9125	3.913	3.8366875	3.9055	3.9091875	4.0746875
810	0.4328125	0.4339375	0.4023125	0.4051875	0.4370625	0.4390625	3.9129375	3.91375	3.8366875	3.9055	3.910875	4.0754375
811	0.433125	0.435125	0.4023125	0.4051875	0.438125	0.4399375	3.913375	3.9144375	3.8366875	3.9055	3.9116875	4.07575
812	0.4324375	0.4336875	0.4023125	0.4051875	0.4353125	0.43525	3.911875	3.912125	3.8366875	3.9055	3.9085	4.0720625
813	0.43275	0.434625	0.4023125	0.4051875	0.4364375	0.4366875	3.913375	3.9139375	3.8366875	3.9055	3.9099375	4.0731875
814	0.4335	0.4354375	0.4023125	0.4051875	0.4375625	0.4385625	3.913875	3.9149375	3.8366875	3.9055	3.910625	4.075125
815	0.43425	0.436125	0.4023125	0.4051875	0.437875	0.43925	3.9145625	3.915375	3.8366875	3.9055	3.912	4.0751875
816	0.427	0.4294375	0.4023125	0.4051875	0.4285625	0.432	3.910875	3.9119375	3.8366875	3.9055	3.906125	4.0725625
817	0.434	0.435875	0.4120625	0.4145	0.43825	0.4479375	3.9860625	3.9869375	3.9113125	3.9803125	3.9834375	4.1498125
818	0.435375	0.436	0.4120625	0.4145	0.439625	0.44925	3.98675	3.9876875	3.9113125	3.9803125	3.9849375	4.151125
819	0.4355625	0.4371875	0.4120625	0.4145	0.440375	0.4495625	3.9875625	3.9884375	3.9113125	3.9803125	3.985125	4.151625
820	0.433375	0.4351875	0.4120625	0.4145	0.438375	0.4470625	3.98575	3.9865	3.9113125	3.9803125	3.9833125	4.149
821	0.435125	0.4365625	0.4120625	0.4145	0.438875	0.44925	3.9871875	3.9880625	3.9113125	3.9803125	3.984375	4.15075
822	0.4358125	0.4375	0.4120625	0.4145	0.4406875	0.4499375	3.988	3.9888125	3.9113125	3.9803125	3.9851875	4.1523125
823	0.4366875	0.4381875	0.4120625	0.4145	0.4411875	0.450375	3.988625	3.9895	3.9113125	3.9803125	3.986375	4.152125
824	0.43475	0.4363125	0.4120625	0.4145	0.438625	0.448875	3.986625	3.9875	3.9113125	3.9803125	3.984125	4.150125
825	0.4363125	0.43775	0.4120625	0.4145	0.4399375	0.4498125	3.9880625	3.988875	3.9113125	3.9803125	3.9844375	4.1516875
826	0.4375	0.438375	0.4120625	0.4145	0.441375	0.451	3.9888125	3.9896875	3.9113125	3.9803125	3.9864375	4.1524375
827	0.4375625	0.43925	0.4120625	0.4145	0.4416875	0.4521875	3.9895625	3.9904375	3.9113125	3.9803125	3.987125	4.1531875
828	0.4363125	0.4371875	0.4120625	0.4145	0.43925	0.4476875	3.9875	3.988375	3.9113125	3.9803125	3.98375	4.150125
829	0.4369375	0.4385625	0.4120625	0.4145	0.4401875	0.4484375	3.9889375	3.98975	3.9113125	3.9803125	3.985375	4.1501875
830	0.4373125	0.4395	0.4120625	0.4145	0.4414375	0.450375	3.9896875	3.9905	3.9113125	3.9803125	3.986625	4.152375
831	0.4385	0.440125	0.4120625	0.4145	0.441375	0.4511875	3.9905	3.9913125	3.9113125	3.9803125	3.987375	4.152625
832	0.436875	0.4385	0.4120625	0.4145	0.4383125	0.4413125	3.9870625	3.987875	3.9113125	3.9803125	3.9816875	4.1496875
833	0.4449375	0.4468125	0.4165625	0.4195	0.44925	0.450375	4.0614375	4.0626875	3.9859375	4.055125	4.058625	4.22725
834	0.4458125	0.4470625	0.4165625	0.4195	0.450625	0.4515	4.06225	4.0634375	3.9859375	4.055125	4.060125	4.228625
835	0.4473125	0.4483125	0.4165625	0.4195	0.4515625	0.452	4.0633125	4.0638125	3.9859375	4.055125	4.0608125	4.22875
836	0.4441875	0.446125	0.4165625	0.4195	0.4486875	0.4503125	4.0615	4.0623125	3.9859375	4.055125	4.0588125	4.2268125
837	0.446625	0.4470625	0.4165625	0.4195	0.450375	0.4514375	4.0629375	4.0638125	3.9859375	4.055125	4.06	4.228125
838	0.446875	0.449125	0.4165625	0.4195	0.45075	0.4529375	4.0636875	4.0641875	3.9859375	4.055125	4.061125	4.229375
839	0.447	0.4495	0.4165625	0.4195	0.4510625	0.454	4.0648125	4.065	3.9859375	4.055125	4.0618125	4.2299375
840	0.445625	0.446375	0.4165625	0.4195	0.449875	0.4506875	4.0623125	4.062875	3.9859375	4.055125	4.0595625	4.2279375
841	0.446875	0.4493125	0.4165625	0.4195	0.4505	0.452625	4.063875	4.0643125	3.9859375	4.055125	4.0605625	4.2290625
842	0.447125	0.4495625	0.4165625	0.4195	0.4514375	0.4541875	4.064625	4.0650625	3.9859375	4.055125	4.061375	4.230375
843	0.44875	0.4490625	0.4165625	0.4195	0.453	0.454125	4.0650625	4.0665	3.9859375	4.055125	4.0623125	4.231125
844	0.44725	0.4480625	0.4165625	0.4195	0.449875	0.4501875	4.0635625	4.0636875	3.9859375	4.055125	4.0596875	4.2271875
845	0.44725	0.448625	0.4165625	0.4195	0.450625	0.4521875	4.0650625	4.06525	3.9859375	4.055125	4.0609375	4.228
846	0.4480625	0.4491875	0.4165625	0.4195	0.4525	0.4525	4.065125	4.066625	3.9859375	4.055125	4.0620625	4.2295
847	0.44875	0.4506875	0.4165625	0.4195	0.45325	0.4535625	4.0658125	4.0670625	3.9859375	4.055125	4.06275	4.23
848	0.4419375	0.443375	0.4165625	0.4195	0.4425	0.447	4.062875	4.063625	3.9859375	4.055125	4.057125	4.227875
849	0.4485625	0.4500625	0.4266875	0.429375	0.4530625	0.462	4.1375	4.1380625	4.060625	4.1294375	4.1350625	4.305
850	0.4499375	0.450375	0.4266875	0.429375	0.4545	0.4631875	4.1383125	4.13875	4.060625	4.1294375	4.1358125	4.306375
851	0.450625	0.4515	0.4266875	0.429375	0.45525	0.4634375	4.1390625	4.139875	4.060625	4.1294375	4.1365625	4.3066875
852	0.44825	0.4496875	0.4266875	0.429375	0.45325	0.461875	4.136875	4.1379375	4.060625	4.1294375	4.13425	4.3045
853	0.449	0.4520625	0.4266875	0.429375	0.45375	0.4639375	4.1383125	4.1395	4.060625	4.1294375	4.1355	4.305625
854	0.450125	0.4521875	0.4266875	0.429375	0.454375	0.4655	4.13875	4.14025	4.060625	4.1294375	4.1365	4.307375
855	0.4509375	0.4525625	0.4266875	0.429375	0.4549375	0.4663125	4.1395	4.141	4.060625	4.1294375	4.1373125	4.308
856	0.449375	0.4505	0.4266875	0.429375	0.4534375	0.4628125	4.137375	4.1391875	4.060625	4.1294375	4.13525	4.3054375
857	0.4510625	0.4514375	0.4266875	0.429375	0.45425	0.4641875	4.138875	4.140375	4.060625	4.1294375	4.136	4.3065625
858	0.451375	0.4525625	0.4266875	0.429375	0.4564375	0.464875	4.14	4.141125	4.060625	4.1294375	4.137625	4.3084375
859	0.4520625	0.453625	0.4266875	0.429375	0.458125	0.4655	4.141375	4.14125	4.060625	4.1294375	4.1378125	4.3088125
860	0.4504375	0.45175	0.4266875	0.429375	0.4540625	0.461125	4.138625	4.1394375	4.060625	4.1294375	4.135375	4.305125
861	0.451375	0.4530625	0.4266875	0.429375	0.4551875	0.463	4.1396875	4.141625	4.060625	4.1294375	4.136375	4.3060625
862	0.45175	0.454125	0.4266875	0.429375	0.456	0.465	4.1411875	4.141625	4.060625	4.1294375	4.137875	4.307375
863	0.45225	0.4560625	0.4266875	0.429375	0.456375	0.466	4.1415625	4.1424375	4.060625	4.1294375	4.1381875	4.3079375
864	0.45075	0.453	0.4266875	0.429375	0.4524375	0.4556875	4.1381875	4.1393125	4.060625	4.1294375	4.1331875	4.304875
865	0.4598125	0.46025	0.4310625	0.43375	0.464	0.4645	4.213375	4.2138125	4.135	4.2046875	4.2105	4.3819375
866	0.4610625	0.4610625	0.4310625	0.43375	0.4640625	0.4669375	4.2136875	4.2149375	4.135	4.2046875	4.2118125	4.383625
867	0.4611875	0.4631875	0.4310625	0.43375	0.464625	0.467625	4.21475	4.2150625	4.135	4.2046875	4.2119375	4.3840625
868	0.4583125	0.460625	0.4310625	0.43375	0.4635	0.464625	4.2123125	4.2138125	4.135	4.2046875	4.2098125	4.382375
869	0.46	0.4628125	0.4310625	0.43375	0.465	0.4654375	4.2145	4.2145625	4.135	4.2046875	4.2111875	4.382875
870	0.463	0.4623125	0.4310625	0.43375	0.466375	0.4675	4.2151875	4.21575	4.135	4.2046875	4.2126875	4.3843125
871	0.4628125	0.46275	0.4310625	0.43375	0.465625	0.4684375	4.21525	4.2168125	4.135	4.2046875	4.2133125	4.3848125
872	0.4595625	0.46175	0.4310625	0.43375	0.46375	0.4665	4.2135	4.2146875	4.135	4.2046875	4.21075	4.382875
873	0.4605	0.465	0.4310625	0.43375	0.465875	0.46625	4.2153125	4.2154375	4.135	4.2046875	4.21175	4.3839375
874	0.461375	0.4635625	0.4310625	0.43375	0.4673125	0.4675625	4.216125	4.2163125	4.135	4.2046875	4.2128125	4.386
875	0.4629375	0.4635625	0.4310625	0.43375	0.466125	0.47	4.2168125	4.2173125	4.135	4.2046875	4.213375	4.3866875
876	0.4600625	0.464375	0.4310625	0.43375	0.4643125	0.4649375	4.2143125	4.2151875	4.135	4.2046875	4.21075	4.3824375
877	0.461375	0.4636875	0.4310625	0.43375	0.466125	0.4653125	4.2155	4.217	4.135	4.2046875	4.211875	4.3831875
878	0.462875	0.4646875	0.4310625	0.43375	0.4671875	0.4666875	4.2159375	4.218125	4.135	4.2046875	4.2130625	4.384625
879	0.46425	0.4644375	0.4310625	0.43375	0.4664375	0.469375	4.2166875	4.2188125	4.135	4.2046875	4.2141875	4.38525
880	0.456125	0.4581875	0.4310625	0.43375	0.4576875	0.4611875	4.213625	4.215125	4.135	4.2046875	4.20825	4.3825
881	0.4633125	0.464125	0.4413125	0.4435	0.466875	0.476875	4.288625	4.289125	4.209625	4.2790625	4.285625	4.460125
882	0.463375	0.465875	0.4413125	0.4435	0.4690625	0.47725	4.2893125	4.2901875	4.209625	4.2790625	4.2863125	4.4610625
883	0.4654375	0.465625	0.4413125	0.4435	0.4685	0.4788125	4.2901875	4.291	4.209625	4.2790625	4.2873125	4.46175
884	0.462875	0.4641875	0.4413125	0.4435	0.46675	0.4780625	4.28825	4.2890625	4.209625	4.2790625	4.285375	4.4593125
885	0.4639375	0.466375	0.4413125	0.4435	0.469125	0.477125	4.2896875	4.290625	4.209625	4.2790625	4.286375	4.4610625
886	0.466125	0.465875	0.4413125	0.4435	0.4689375	0.479375	4.2905625	4.291375	4.209625	4.2790625	4.287125	4.4621875
887	0.465	0.4679375	0.4413125	0.4435	0.471125	0.479125	4.29125	4.292125	4.209625	4.2790625	4.2875625	4.463375
888	0.4644375	0.464625	0.4413125	0.4435	0.46725	0.4776875	4.289125	4.2899375	4.209625	4.2790625	4.2859375	4.4603125
889	0.4644375	0.4673125	0.4413125	0.4435	0.4685	0.478	4.290625	4.2914375	4.209625	4.2790625	4.286875	4.4618125
890	0.46575	0.4666875	0.4413125	0.4435	0.4694375	0.4805625	4.291375	4.291875	4.209625	4.2790625	4.2883125	4.4629375
891	0.465875	0.468375	0.4413125	0.4435	0.47225	0.48	4.292125	4.293	4.209625	4.2790625	4.2890625	4.4629375
892	0.4651875	0.4655625	0.4413125	0.4435	0.4675625	0.4765625	4.29	4.290875	4.209625	4.2790625	4.286125	4.4591875
893	0.46525	0.4675625	0.4413125	0.4435	0.4695	0.4770625	4.2911875	4.2926875	4.209625	4.2790625	4.2873125	4.460625
894	0.467375	0.4675625	0.4413125	0.4435	0.4696875	0.479875	4.2919375	4.2935	4.209625	4.2790625	4.288625	4.4624375
895	0.46675	0.4699375	0.4413125	0.4435	0.4723125	0.479125	4.2933125	4.293875	4.209625	4.2790625	4.2890625	4.4626875
896	0.466125	0.466875	0.4413125	0.4435	0.46775	0.4701875	4.289625	4.2904375	4.209625	4.2790625	4.284	4.459875
897	0.4731875	0.47575	0.445625	0.4495625	0.4781875	0.478625	4.3639375	4.36575	4.284	4.3539375	4.36125	4.53725
898	0.4751875	0.4755	0.445625	0.4495625	0.4785625	0.4809375	4.365375	4.365875	4.284	4.3539375	4.3625	4.5386875
899	0.4779375	0.47625	0.445625	0.4495625	0.479125	0.4819375	4.3665	4.3666875	4.284	4.3539375	4.362625	4.5395
900	0.472875	0.475375	0.445625	0.4495625	0.478	0.4785	4.36425	4.36475	4.284	4.3539375	4.361125	4.537125
901	0.474125	0.4779375	0.445625	0.4495625	0.4796875	0.479875	4.3651875	4.366625	4.284	4.3539375	4.3615625	4.5383125
902	0.4770625	0.4765	0.445625	0.4495625	0.48025	0.482875	4.3661875	4.3676875	4.284	4.3539375	4.363375	4.539125
903	0.477375	0.47725	0.445625	0.4495625	0.4800625	0.483	4.3673125	4.3680625	4.284	4.3539375	4.3635	4.54075
904	0.47475	0.475625	0.445625	0.4495625	0.477875	0.480375	4.3650625	4.3656875	4.284	4.3539375	4.3613125	4.5378125
905	0.4750625	0.479375	0.445625	0.4495625	0.4808125	0.4808125	4.3663125	4.3675625	4.284	4.3539375	4.3624375	4.5390625
906	0.4758125	0.47875	0.445625	0.4495625	0.481125	0.4820625	4.367375	4.36825	4.284	4.3539375	4.3639375	4.5405
907	0.479875	0.478125	0.445625	0.4495625	0.4819375	0.48275	4.3681875	4.3686875	4.284	4.3539375	4.3640625	4.5415625
908	0.477875	0.4761875	0.445625	0.4495625	0.478125	0.48075	4.3656875	4.366875	4.284	4.3539375	4.3620625	4.5368125
909	0.47675	0.4774375	0.445625	0.4495625	0.47925	0.4813125	4.3675	4.368375	4.284	4.3539375	4.3628125	4.538125
910	0.4766875	0.478625	0.445625	0.4495625	0.4803125	0.4823125	4.368375	4.36875	4.284	4.3539375	4.363625	4.5398125
911	0.477375	0.47975	0.445625	0.4495625	0.4829375	0.4821875	4.3686875	4.369875	4.284	4.3539375	4.364	4.5404375
912	0.47025	0.4726875	0.445625	0.4495625	0.4724375	0.475125	4.3656875	4.3665	4.284	4.3539375	4.3590625	4.537875
913	0.4775	0.478625	0.455875	0.45775	0.4814375	0.49225	4.4403125	4.4411875	4.358625	4.4289375	4.4356875	4.615625
914	0.478625	0.4794375	0.455875	0.45775	0.4824375	0.4935	4.441375	4.4411875	4.358625	4.4289375	4.438375	4.6155625
915	0.47975	0.480125	0.455875	0.45775	0.483375	0.493625	4.441125	4.443	4.358625	4.4289375	4.43675	4.618375
916	0.4773125	0.4783125	0.455875	0.45775	0.48125	0.491375	4.439875	4.4404375	4.358625	4.4289375	4.436625	4.6139375
917	0.4790625	0.4795625	0.455875	0.45775	0.4823125	0.4929375	4.44075	4.44225	4.358625	4.4289375	4.4369375	4.6168125
918	0.48	0.4803125	0.455875	0.45775	0.4834375	0.4943125	4.4421875	4.443	4.358625	4.4289375	4.4378125	4.6176875
919	0.4804375	0.481125	0.455875	0.45775	0.484625	0.49475	4.442625	4.4434375	4.358625	4.4289375	4.439	4.618875
920	0.4784375	0.479125	0.455875	0.45775	0.482125	0.49275	4.4408125	4.4416875	4.358625	4.4289375	4.436375	4.6163125
921	0.480125	0.4805	0.455875	0.45775	0.483375	0.4931875	4.4423125	4.4424375	4.358625	4.4289375	4.4388125	4.61675
922	0.4810625	0.4811875	0.455875	0.45775	0.4850625	0.4945	4.4426875	4.44425	4.358625	4.4289375	4.438375	4.619
923	0.4813125	0.4819375	0.455875	0.45775	0.4868125	0.4945	4.4434375	4.44425	4.358625	4.4289375	4.439125	4.619875
924	0.4811875	0.48	0.455875	0.45775	0.482875	0.4901875	4.4416875	4.4421875	4.358625	4.4289375	4.437125	4.614625
925	0.4808125	0.4825	0.455875	0.45775	0.4839375	0.4915625	4.4428125	4.444	4.358625	4.4289375	4.4375625	4.6169375
926	0.4805	0.4836875	0.455875	0.45775	0.4855625	0.4929375	4.44425	4.444375	4.358625	4.4289375	4.440125	4.6161875
927	0.4813125	0.4844375	0.455875	0.45775	0.48675	0.49425	4.444	4.44575	4.358625	4.4289375	4.43825	4.6195625
928	0.47975	0.481875	0.455875	0.45775	0.480875	0.487125	4.4413125	4.4414375	4.358625	4.4289375	4.4329375	4.6173125
929	0.4884375	0.490375	0.460125	0.4626875	0.492375	0.4941875	4.5158125	4.516	4.43275	4.5040625	4.51225	4.692875
930	0.4898125	0.4900625	0.460125	0.4626875	0.494	0.4945	4.5155625	4.5178125	4.43275	4.5040625	4.5125625	4.694125
931	0.4891875	0.493625	0.460125	0.4626875	0.494625	0.496375	4.5176875	4.517125	4.43275	4.5040625	4.513625	4.6946875
932	0.487875	0.4898125	0.460125	0.4626875	0.4925	0.494125	4.5144375	4.516875	4.43275	4.5040625	4.5111875	4.693375
933	0.4910625	0.4901875	0.460125	0.4626875	0.49425	0.4944375	4.5173125	4.517125	4.43275	4.5040625	4.51325	4.694375
934	0.489375	0.4943125	0.460125	0.4626875	0.494375	0.496875	4.517375	4.5178125	4.43275	4.5040625	4.513625	4.695
935	0.4915	0.49175	0.460125	0.4626875	0.495625	0.4974375	4.51775	4.519625	4.43275	4.5040625	4.5138125	4.6963125
936	0.488875	0.4909375	0.460125	0.4626875	0.493125	0.4941875	4.516625	4.5165	4.43275	4.5040625	4.51225	4.694125
937	0.489875	0.49275	0.460125	0.4626875	0.4935625	0.4963125	4.5174375	4.5183125	4.43275	4.5040625	4.5135	4.6949375
938	0.4915	0.491875	0.460125	0.4626875	0.4958125	0.496625	4.517875	4.5196875	4.43275	4.5040625	4.514375	4.696625
939	0.491	0.493375	0.460125	0.4626875	0.4955	0.4989375	4.5193125	4.5194375	4.43275	4.5040625	4.5148125	4.6971875
940	0.4921875	0.490625	0.460125	0.4626875	0.493125	0.49325	4.5175	4.517	4.43275	4.5040625	4.512875	4.691875
941	0.491125	0.4929375	0.460125	0.4626875	0.4949375	0.495	4.518	4.519875	4.43275	4.5040625	4.513375	4.69425
942	0.491375	0.4933125	0.460125	0.4626875	0.4951875	0.496875	4.5188125	4.520625	4.43275	4.5040625	4.51425	4.6956875
943	0.493	0.4938125	0.460125	0.4626875	0.4970625	0.4966875	4.5205	4.520375	4.43275	4.5040625	4.515625	4.6966875
944	0.48475	0.487625	0.460125	0.4626875	0.4859375	0.4901875	4.5171875	4.5165625	4.43275	4.5040625	4.510125	4.6939375
945	0.4921875	0.493125	0.47075	0.4721875	0.4973125	0.504875	4.5913125	4.592125	4.505625	4.579875	4.5871875	4.770125
946	0.492375	0.49475	0.47075	0.4721875	0.4970625	0.507875	4.592375	4.593	4.505625	4.579875	4.587875	4.77175
947	0.4946875	0.495	0.47075	0.4721875	0.4985	0.50725	4.5931875	4.593375	4.505625	4.579875	4.5890625	4.772125
948	0.491625	0.4939375	0.47075	0.4721875	0.4964375	0.50575	4.5913125	4.5914375	4.505625	4.579875	4.586875	4.7699375
949	0.493125	0.4950625	0.47075	0.4721875	0.497875	0.5069375	4.5920625	4.5933125	4.505625	4.579875	4.58775	4.772
950	0.494375	0.4951875	0.47075	0.4721875	0.4986875	0.508	4.5931875	4.594	4.505625	4.579875	4.589375	4.7731875
951	0.494	0.4970625	0.47075	0.4721875	0.49875	0.509375	4.59425	4.5948125	4.505625	4.579875	4.59	4.7736875
952	0.4931875	0.494125	0.47075	0.4721875	0.497625	0.5059375	4.5921875	4.592625	4.505625	4.579875	4.5875	4.77175
953	0.49375	0.4956875	0.47075	0.4721875	0.497875	0.5075625	4.5933125	4.594125	4.505625	4.579875	4.5889375	4.7726875
954	0.4945	0.4963125	0.47075	0.4721875	0.4988125	0.509625	4.5940625	4.5949375	4.505625	4.579875	4.59025	4.7735
955	0.49575	0.4965	0.47075	0.4721875	0.5011875	0.509375	4.5951875	4.5953125	4.505625	4.579875	4.5905	4.77475
956	0.493125	0.4955	0.47075	0.4721875	0.4969375	0.5053125	4.592625	4.5935	4.505625	4.579875	4.5878125	4.7698125
957	0.4948125	0.4965625	0.47075	0.4721875	0.4983125	0.5068125	4.593875	4.595	4.505625	4.579875	4.589	4.7715625
958	0.496125	0.496625	0.47075	0.4721875	0.49975	0.50775	4.594625	4.596125	4.505625	4.579875	4.5905	4.773125
959	0.496	0.498875	0.47075	0.4721875	0.4993125	0.50925	4.5953125	4.596875	4.505625	4.579875	4.5908125	4.7735625
960	0.494625	0.496625	0.47075	0.4721875	0.4954375	0.50025	4.5919375	4.593125	4.505625	4.579875	4.585375	4.7710625
961	0.5029375	0.504625	0.4753125	0.4771875	0.506875	0.5090625	4.666875	4.6678125	4.581875	4.653375	4.6624375	4.8479375
962	0.504	0.505375	0.4753125	0.4771875	0.5085625	0.5105	4.66725	4.6685625	4.581875	4.653375	4.66375	4.849125
963	0.5053125	0.506875	0.4753125	0.4771875	0.5090625	0.5108125	4.668375	4.6693125	4.581875	4.653375	4.6644375	4.84975
964	0.50275	0.503875	0.4753125	0.4771875	0.5068125	0.5078125	4.6665625	4.667375	4.581875	4.653375	4.6620625	4.8478125
965	0.504375	0.50525	0.4753125	0.4771875	0.5083125	0.5098125	4.667625	4.6691875	4.581875	4.653375	4.6631875	4.848875
966	0.50675	0.5059375	0.4753125	0.4771875	0.508875	0.510875	4.668375	4.6699375	4.581875	4.653375	4.664375	4.8500625
967	0.5066875	0.5065625	0.4753125	0.4771875	0.5098125	0.511875	4.6695	4.670375	4.581875	4.653375	4.665375	4.850625
968	0.5043125	0.5043125	0.4753125	0.4771875	0.507875	0.5090625	4.6670625	4.668625	4.581875	4.653375	4.6629375	4.848125
969	0.50625	0.50625	0.4753125	0.4771875	0.508875	0.5108125	4.6685625	4.6693125	4.581875	4.653375	4.663875	4.8499375
970	0.5056875	0.5066875	0.4753125	0.4771875	0.5101875	0.511875	4.6693125	4.670375	4.581875	4.653375	4.6648125	4.851125
971	0.506125	0.507625	0.4753125	0.4771875	0.5104375	0.5125	4.6700625	4.6711875	4.581875	4.653375	4.6661875	4.8515625
972	0.5065	0.5058125	0.4753125	0.4771875	0.5078125	0.508125	4.6679375	4.6694375	4.581875	4.653375	4.663625	4.8474375
973	0.5065	0.5068125	0.4753125	0.4771875	0.5094375	0.5095625	4.670125	4.67025	4.581875	4.653375	4.6645625	4.8490625
974	0.50625	0.507875	0.4753125	0.4771875	0.510125	0.5109375	4.6705	4.6710625	4.581875	4.653375	4.664875	4.850625
975	0.5070625	0.5083125	0.4753125	0.4771875	0.510875	0.5120625	4.67125	4.6720625	4.581875	4.653375	4.6666875	4.8505625
976	0.5001875	0.500875	0.4753125	0.4771875	0.50075	0.505	4.6675625	4.6686875	4.581875	4.653375	4.660875	4.8483125
977	0.5064375	0.508	0.484125	0.4874375	0.510875	0.5200625	4.74175	4.7433125	4.6561875	4.728375	4.737875	4.9255
978	0.5071875	0.509	0.484125	0.4874375	0.5121875	0.52125	4.7425	4.7443125	4.6561875	4.728375	4.7395	4.926875
979	0.5079375	0.510125	0.484125	0.4874375	0.513375	0.5216875	4.7441875	4.744125	4.6561875	4.728375	4.7395625	4.927125
980	0.5061875	0.508125	0.484125	0.4874375	0.5113125	0.519875	4.742	4.7425	4.6561875	4.728375	4.7375625	4.9248125
981	0.5080625	0.5095625	0.484125	0.4874375	0.511875	0.5215	4.7425625	4.745	4.6561875	4.728375	4.73925	4.9266875
982	0.508875	0.5098125	0.484125	0.4874375	0.51275	0.52275	4.7446875	4.7445	4.6561875	4.728375	4.740125	4.9278125
983	0.5086875	0.510625	0.484125	0.4874375	0.513625	0.5238125	4.744375	4.74625	4.6561875	4.728375	4.740875	4.928875
984	0.506625	0.5086875	0.484125	0.4874375	0.5123125	0.5208125	4.74325	4.74275	4.6561875	4.728375	4.7385	4.9259375
985	0.508375	0.5105	0.484125	0.4874375	0.5125	0.5220625	4.744	4.7453125	4.6561875	4.728375	4.7399375	4.92725
986	0.509	0.5106875	0.484125	0.4874375	0.5141875	0.5239375	4.745125	4.7456875	4.6561875	4.728375	4.7405	4.92875
987	0.509875	0.5115	0.484125	0.4874375	0.5141875	0.5245625	4.744875	4.747125	4.6561875	4.728375	4.74125	4.9295
988	0.5078125	0.5100625	0.484125	0.4874375	0.511625	0.519625	4.744125	4.74425	4.6561875	4.728375	4.738875	4.92425
989	0.508875	0.51125	0.484125	0.4874375	0.5130625	0.5215625	4.7445625	4.7465	4.6561875	4.728375	4.740125	4.9264375
990	0.5108125	0.511125	0.484125	0.4874375	0.514	0.5229375	4.74575	4.7465625	4.6561875	4.728375	4.74075	4.927625
991	0.511625	0.512875	0.484125	0.4874375	0.514375	0.5241875	4.7470625	4.746625	4.6561875	4.728375	4.741375	4.9285
992	0.509125	0.5110625	0.484125	0.4874375	0.51	0.51475	4.74275	4.7445625	4.6561875	4.728375	4.7360625	4.9259375
993	0.517625	0.519375	0.4896875	0.4916875	0.522125	0.5226875	4.818	4.81825	4.730375	4.80325	4.8134375	5.0028125
994	0.5186875	0.5201875	0.4896875	0.4916875	0.52275	0.524125	4.818875	4.819375	4.730375	4.80325	4.8146875	5.00425
995	0.51875	0.521125	0.4896875	0.4916875	0.5229375	0.5245	4.8195625	4.81975	4.730375	4.80325	4.8150625	5.004875
996	0.517	0.518375	0.4896875	0.4916875	0.5215	0.522625	4.818	4.817875	4.730375	4.80325	4.8131875	5.003
997	0.5185625	0.52125	0.4896875	0.4916875	0.523375	0.5239375	4.8195	4.8194375	4.730375	4.80325	4.8145625	5.003875
998	0.519125	0.5205	0.4896875	0.4916875	0.523625	0.525625	4.819875	4.820125	4.730375	4.80325	4.8156875	5.005125
999	0.519625	0.5210625	0.4896875	0.4916875	0.524125	0.5264375	4.8199375	4.821875	4.730375	4.80325	4.816	5.005875
1000	0.518	0.5196875	0.4896875	0.4916875	0.5220625	0.52325	4.8185625	4.818375	4.730375	4.80325	4.813875	5.0036875
1001	0.5190625	0.5205	0.4896875	0.4916875	0.52275	0.5243125	4.820375	4.82025	4.730375	4.80325	4.8146875	5.0048125
1002	0.5198125	0.5213125	0.4896875	0.4916875	0.5248125	0.5264375	4.8198125	4.8219375	4.730375	4.80325	4.8160625	5.0065
1003	0.5208125	0.52175	0.4896875	0.4916875	0.5245	0.527125	4.821875	4.82175	4.730375	4.80325	4.816375	5.0066875
1004	0.518375	0.52125	0.4896875	0.4916875	0.523	0.52225	4.8184375	4.820625	4.730375	4.80325	4.8138125	5.0028125
1005	0.5198125	0.521375	0.4896875	0.4916875	0.523125	0.5246875	4.821	4.8215	4.730375	4.80325	4.815	5.0036875
1006	0.5205	0.522125	0.4896875	0.4916875	0.5244375	0.5254375	4.821	4.8229375	4.730375	4.80325	4.816875	5.0054375
1007	0.5219375	0.522875	0.4896875	0.4916875	0.524875	0.5268125	4.8226875	4.822625	4.730375	4.80325	4.8175	5.005625
1008	0.5148125	0.5158125	0.4896875	0.4916875	0.515875	0.5195	4.8183125	4.8195	4.730375	4.80325	4.8116875	5.0035625
1009	0.521375	0.5228125	0.499	0.5020625	0.525625	0.5344375	4.89325	4.8938125	4.805	4.8776875	4.8888125	5.08075
1010	0.52175	0.5235	0.499	0.5020625	0.52675	0.5359375	4.894375	4.894875	4.805	4.8776875	4.89075	5.0816875
1011	0.5224375	0.52475	0.499	0.5020625	0.5270625	0.536625	4.8945	4.896	4.805	4.8776875	4.8904375	5.0826875
1012	0.521	0.5225625	0.499	0.5020625	0.525375	0.53475	4.89325	4.8938125	4.805	4.8776875	4.88925	5.07975
1013	0.52225	0.523625	0.499	0.5020625	0.5269375	0.536	4.8946875	4.8949375	4.805	4.8776875	4.889375	5.08175
1014	0.523625	0.5245625	0.499	0.5020625	0.527875	0.5368125	4.8948125	4.896375	4.805	4.8776875	4.891375	5.082875
1015	0.5230625	0.525625	0.499	0.5020625	0.5289375	0.538125	4.8959375	4.8964375	4.805	4.8776875	4.89225	5.0831875
1016	0.52175	0.523375	0.499	0.5020625	0.52625	0.5355	4.8938125	4.8943125	4.805	4.8776875	4.888875	5.0816875
1017	0.5233125	0.524625	0.499	0.5020625	0.52725	0.5364375	4.8953125	4.8965	4.805	4.8776875	4.8910625	5.0819375
1018	0.524	0.52525	0.499	0.5020625	0.529	0.53875	4.89575	4.89725	4.805	4.8776875	4.892375	5.0834375
1019	0.524875	0.526125	0.499	0.5020625	0.5286875	0.53925	4.89675	4.8973125	4.805	4.8776875	4.891625	5.0851875
1020	0.5225625	0.5245	0.499	0.5020625	0.5259375	0.534625	4.8946875	4.8955625	4.805	4.8776875	4.8901875	5.0798125
1021	0.524	0.5254375	0.499	0.5020625	0.5268125	0.535625	4.8965	4.8966875	4.805	4.8776875	4.8915	5.0811875
1022	0.524375	0.52625	0.499	0.5020625	0.52875	0.537375	4.896875	4.8974375	4.805	4.8776875	4.8913125	5.0835
1023	0.52625	0.5275	0.499	0.5020625	0.5295625	0.5385	4.897375	4.898875	4.805	4.8776875	4.893125	5.0829375
1024	0.523875	0.5253125	0.499	0.5020625	0.524875	0.528875	4.894625	4.8951875	4.805	4.8776875	4.886375	5.0816875
1025	0.5316875	0.53375	0.5039375	0.5065625	0.53625	0.5380625	4.969	4.9698125	4.8798125	4.9525	4.9643125	5.15825
1026	0.5331875	0.534875	0.5039375	0.5065625	0.5366875	0.5393125	4.96975	4.9706875	4.8798125	4.9525	4.9659375	5.159625
1027	0.53325	0.5354375	0.5039375	0.5065625	0.5374375	0.540125	4.9705	4.9713125	4.8798125	4.9525	4.966375	5.1601875
1028	0.5314375	0.53275	0.5039375	0.5065625	0.5356875	0.5371875	4.9683125	4.9691875	4.8798125	4.9525	4.9645625	5.157875
1029	0.533125	0.5354375	0.5039375	0.5065625	0.537	0.5385	4.970125	4.971	4.8798125	4.9525	4.9658125	5.1590625
1030	0.5334375	0.5350625	0.5039375	0.5065625	0.5380625	0.5403125	4.970875	4.97175	4.8798125	4.9525	4.9669375	5.1608125
1031	0.53375	0.536	0.5039375	0.5065625	0.5390625	0.540875	4.97175	4.9725	4.8798125	4.9525	4.9675	5.1613125
1032	0.5331875	0.5346875	0.5039375	0.5065625	0.5369375	0.5376875	4.9695	4.9704375	4.8798125	4.9525	4.96475	5.159
1033	0.533375	0.5356875	0.5039375	0.5065625	0.537875	0.5389375	4.970625	4.9711875	4.8798125	4.9525	4.9663125	5.1600625
1034	0.533875	0.5360625	0.5039375	0.5065625	0.538625	0.5413125	4.97175	4.972625	4.8798125	4.9525	4.9676875	5.1611875
1035	0.5349375	0.5368125	0.5039375	0.5065625	0.5396875	0.5415625	4.9724375	4.973375	4.8798125	4.9525	4.967625	5.1619375
1036	0.533625	0.535125	0.5039375	0.5065625	0.5365625	0.5374375	4.970375	4.97125	4.8798125	4.9525	4.9651875	5.1580625
1037	0.5343125	0.5355	0.5039375	0.5065625	0.5378125	0.5380625	4.9719375	4.9726875	4.8798125	4.9525	4.966375	5.1591875
1038	0.5350625	0.537	0.5039375	0.5065625	0.539125	0.5396875	4.972625	4.9735	4.8798125	4.9525	4.9679375	5.161
1039	0.5359375	0.5374375	0.5039375	0.5065625	0.539875	0.5411875	4.9733125	4.97425	4.8798125	4.9525	4.96825	5.16125
1040	0.529	0.530625	0.5039375	0.5065625	0.530125	0.534	4.97	4.9708125	4.8798125	4.9525	4.9629375	5.158875
1041	0.5360625	0.5375	0.5135625	0.516875	0.540125	0.54925	5.044125	5.045	4.954625	5.0271875	5.0406875	5.2355
1042	0.5365	0.538	0.5135625	0.516875	0.5415	0.550625	5.0448125	5.046125	4.954625	5.0271875	5.0413125	5.2368125
1043	0.537625	0.5385625	0.5135625	0.516875	0.5419375	0.550875	5.046	5.0465	4.954625	5.0271875	5.0420625	5.2374375
1044	0.5350625	0.5370625	0.5135625	0.516875	0.5399375	0.5493125	5.0438125	5.0449375	4.954625	5.0271875	5.040125	5.2354375
1045	0.5365625	0.538625	0.5135625	0.516875	0.54125	0.5505	5.0459375	5.046125	4.954625	5.0271875	5.04125	5.2368125
1046	0.5378125	0.5390625	0.5135625	0.516875	0.5425625	0.5519375	5.0463125	5.0468125	4.954625	5.0271875	5.042125	5.2381875
1047	0.538	0.5403125	0.5135625	0.516875	0.543	0.552375	5.0470625	5.047625	4.954625	5.0271875	5.0429375	5.238875
1048	0.5359375	0.5378125	0.5135625	0.516875	0.5409375	0.5495	5.044625	5.0458125	4.954625	5.0271875	5.040875	5.2363125
1049	0.53725	0.5393125	0.5135625	0.516875	0.5416875	0.5514375	5.0465	5.047375	4.954625	5.0271875	5.0420625	5.2375625
1050	0.5378125	0.5399375	0.5135625	0.516875	0.543	0.5525625	5.0471875	5.0476875	4.954625	5.0271875	5.04275	5.2391875
1051	0.53975	0.541	0.5135625	0.516875	0.5435	0.5541875	5.047625	5.0488125	4.954625	5.0271875	5.0434375	5.2396875
1052	0.537	0.5393125	0.5135625	0.516875	0.5408125	0.5491875	5.0455	5.04675	4.954625	5.0271875	5.0408125	5.2354375
1053	0.538625	0.5400625	0.5135625	0.516875	0.542	0.550375	5.0470625	5.0481875	4.954625	5.0271875	5.0421875	5.2365
1054	0.5390625	0.5414375	0.5135625	0.516875	0.5428125	0.5523125	5.04775	5.048625	4.954625	5.0271875	5.0430625	5.238125
1055	0.5401875	0.5415	0.5135625	0.516875	0.5439375	0.5529375	5.0485	5.049375	4.954625	5.0271875	5.044	5.238625
1056	0.5388125	0.5398125	0.5135625	0.516875	0.5398125	0.5434375	5.045125	5.0463125	4.954625	5.0271875	5.0385	5.236375
1057	0.5470625	0.548	0.5184375	0.521125	0.5506875	0.55175	5.119875	5.120375	5.0286875	5.102	5.115875	5.3133125
1058	0.547875	0.549375	0.5184375	0.521125	0.5519375	0.5534375	5.1203125	5.121125	5.0286875	5.102	5.1165625	5.3155625
1059	0.548	0.5500625	0.5184375	0.521125	0.5520625	0.553875	5.1210625	5.121875	5.0286875	5.102	5.1176875	5.315125
1060	0.546125	0.5476875	0.5184375	0.521125	0.550375	0.5516875	5.1195	5.12	5.0286875	5.102	5.11575	5.312875
1061	0.547625	0.5495625	0.5184375	0.521125	0.5520625	0.5534375	5.120625	5.1215	5.0286875	5.102	5.1165	5.3139375
1062	0.5476875	0.5503125	0.5184375	0.521125	0.55275	0.5544375	5.121375	5.1223125	5.0286875	5.102	5.1175625	5.3163125
1063	0.5485	0.5508125	0.5184375	0.521125	0.5531875	0.555625	5.1221875	5.123375	5.0286875	5.102	5.1184375	5.316
1064	0.54725	0.548875	0.5184375	0.521125	0.5514375	0.552875	5.120375	5.1209375	5.0286875	5.102	5.116125	5.3141875
1065	0.548125	0.5495625	0.5184375	0.521125	0.55225	0.553625	5.1215	5.1224375	5.0286875	5.102	5.1175	5.3153125
1066	0.548625	0.5501875	0.5184375	0.521125	0.5529375	0.5555625	5.12225	5.1235	5.0286875	5.102	5.118	5.316875
1067	0.54925	0.5506875	0.5184375	0.521125	0.5545625	0.556375	5.123	5.1239375	5.0286875	5.102	5.1191875	5.316875
1068	0.5485	0.5496875	0.5184375	0.521125	0.5513125	0.5514375	5.12125	5.1218125	5.0286875	5.102	5.1159375	5.31325
1069	0.549	0.55075	0.5184375	0.521125	0.5525625	0.5528125	5.1224375	5.1229375	5.0286875	5.102	5.1178125	5.3140625
1070	0.5495	0.551625	0.5184375	0.521125	0.5539375	0.5543125	5.1235	5.124	5.0286875	5.102	5.118125	5.316625
1071	0.551	0.5521875	0.5184375	0.521125	0.5544375	0.5558125	5.1239375	5.125125	5.0286875	5.102	5.1191875	5.3165625
1072	0.5435	0.54475	0.5184375	0.521125	0.544375	0.54825	5.1205	5.1216875	5.0286875	5.102	5.1135625	5.3144375
1073	0.5503125	0.5515625	0.52825	0.5313125	0.55475	0.56425	5.1949375	5.1958125	5.1029375	5.177125	5.1906875	5.3910625
1074	0.5511875	0.5526875	0.52825	0.5313125	0.55625	0.5648125	5.1960625	5.1965625	5.1029375	5.177125	5.1926875	5.3920625
1075	0.5516875	0.5543125	0.52825	0.5313125	0.5560625	0.5659375	5.1965	5.1983125	5.1029375	5.177125	5.1926875	5.393125
1076	0.5499375	0.551875	0.52825	0.5313125	0.554375	0.5634375	5.1951875	5.1954375	5.1029375	5.177125	5.191125	5.3908125
1077	0.5511875	0.5531875	0.52825	0.5313125	0.55525	0.5655	5.19675	5.197	5.1029375	5.177125	5.192125	5.391875
1078	0.552	0.553375	0.52825	0.5313125	0.5570625	0.5661875	5.196875	5.19875	5.1029375	5.177125	5.1933125	5.3933125
1079	0.552375	0.5545	0.52825	0.5313125	0.5579375	0.566625	5.197625	5.19875	5.1029375	5.177125	5.1936875	5.394
1080	0.5508125	0.5525625	0.52825	0.5313125	0.5545	0.5650625	5.196125	5.1963125	5.1029375	5.177125	5.191375	5.39175
1081	0.5524375	0.55375	0.52825	0.5313125	0.555875	0.565875	5.1973125	5.1981875	5.1029375	5.177125	5.1926875	5.393
1082	0.5529375	0.5538125	0.52825	0.5313125	0.5575625	0.5675	5.19775	5.1989375	5.1029375	5.177125	5.1936875	5.39425
1083	0.5534375	0.555375	0.52825	0.5313125	0.557125	0.568375	5.1988125	5.1996875	5.1029375	5.177125	5.1946875	5.395375
1084	0.5521875	0.5535625	0.52825	0.5313125	0.5551875	0.5634375	5.1963125	5.197875	5.1029375	5.177125	5.1920625	5.3906875
1085	0.553	0.55425	0.52825	0.5313125	0.5564375	0.5648125	5.19775	5.1993125	5.1029375	5.177125	5.1930625	5.3924375
1086	0.5538125	0.5558125	0.52825	0.5313125	0.5580625	0.566375	5.1985625	5.2001875	5.1029375	5.177125	5.1941875	5.3933125
1087	0.5543125	0.55575	0.52825	0.5313125	0.5583125	0.5674375	5.1996875	5.2008125	5.1029375	5.177125	5.1951875	5.394
1088	0.552875	0.5543125	0.52825	0.5313125	0.5534375	0.558625	5.1963125	5.197125	5.1029375	5.177125	5.1895625	5.391375
1089	0.56125	0.5628125	0.533125	0.5351875	0.5651875	0.5666875	5.270875	5.2715	5.17725	5.25225	5.2665	5.46825
1090	0.5626875	0.56325	0.533125	0.5351875	0.5663125	0.5675625	5.2713125	5.2725625	5.17725	5.25225	5.2675625	5.470375
1091	0.5618125	0.5648125	0.533125	0.5351875	0.566875	0.5685625	5.272375	5.2733125	5.17725	5.25225	5.268375	5.47025
1092	0.560375	0.5620625	0.533125	0.5351875	0.5655625	0.566125	5.2705	5.2710625	5.17725	5.25225	5.2660625	5.4684375
1093	0.5629375	0.56475	0.533125	0.5351875	0.5659375	0.5678125	5.2719375	5.2729375	5.17725	5.25225	5.2674375	5.469375
1094	0.5630625	0.5646875	0.533125	0.5351875	0.5675625	0.568625	5.2728125	5.273375	5.17725	5.25225	5.269	5.4709375
1095	0.563	0.56425	0.533125	0.5351875	0.568125	0.5704375	5.2735625	5.2744375	5.17725	5.25225	5.269375	5.4714375
1096	0.56225	0.5626875	0.533125	0.5351875	0.565875	0.567	5.271125	5.27225	5.17725	5.25225	5.2673125	5.4690625
1097	0.5625	0.5644375	0.533125	0.5351875	0.566875	0.5684375	5.2725625	5.2741875	5.17725	5.25225	5.268375	5.47025
1098	0.56375	0.565375	0.533125	0.5351875	0.568375	0.57	5.273625	5.274625	5.17725	5.25225	5.2691875	5.47225
1099	0.5643125	0.5654375	0.533125	0.5351875	0.5688125	0.5700625	5.274375	5.2749375	5.17725	5.25225	5.27	5.4724375
1100	0.563375	0.564625	0.533125	0.5351875	0.5658125	0.566125	5.2719375	5.2735	5.17725	5.25225	5.2681875	5.4680625
1101	0.5629375	0.565625	0.533125	0.5351875	0.5665	0.5674375	5.2734375	5.2746875	5.17725	5.25225	5.2688125	5.4696875
1102	0.56425	0.5655625	0.533125	0.5351875	0.5685625	0.568875	5.274875	5.275125	5.17725	5.25225	5.2694375	5.4713125
1103	0.5649375	0.567	0.533125	0.5351875	0.5685625	0.5701875	5.274875	5.2764375	5.17725	5.25225	5.2705	5.4713125
1104	0.557625	0.56	0.533125	0.5351875	0.5585	0.5631875	5.271875	5.2724375	5.17725	5.25225	5.2649375	5.4693125
1105	0.5645	0.5668125	0.5428125	0.545625	0.5691875	0.5780625	5.3466875	5.347625	5.2525	5.3265	5.3428125	5.546125
1106	0.56525	0.5670625	0.5428125	0.545625	0.570125	0.5793125	5.347125	5.348375	5.2525	5.3265	5.342125	5.5490625
1107	0.5661875	0.5678125	0.5428125	0.545625	0.570875	0.579625	5.3481875	5.348375	5.2525	5.3265	5.3438125	5.547375
1108	0.5638125	0.5664375	0.5428125	0.545625	0.5689375	0.5779375	5.3463125	5.346875	5.2525	5.3265	5.3433125	5.545
1109	0.566	0.567125	0.5428125	0.545625	0.56975	0.5799375	5.3475	5.3486875	5.2525	5.3265	5.3420625	5.5486875
1110	0.566625	0.568	0.5428125	0.545625	0.571125	0.5808125	5.348	5.349375	5.2525	5.3265	5.343125	5.5496875
1111	0.567	0.5691875	0.5428125	0.545625	0.5718125	0.5813125	5.349375	5.3498125	5.2525	5.3265	5.3455625	5.5476875
1112	0.5655625	0.567	0.5428125	0.545625	0.569125	0.579	5.34725	5.34775	5.2525	5.3265	5.344875	5.5454375
1113	0.566875	0.5676875	0.5428125	0.545625	0.570625	0.58025	5.34875	5.349625	5.2525	5.3265	5.3424375	5.549125
1114	0.567625	0.5693125	0.5428125	0.545625	0.572375	0.581875	5.349125	5.3500625	5.2525	5.3265	5.3435	5.5506875
1115	0.568125	0.5699375	0.5428125	0.545625	0.5724375	0.5831875	5.3495625	5.3510625	5.2525	5.3265	5.3440625	5.5514375
1116	0.5665625	0.5674375	0.5428125	0.545625	0.570375	0.577875	5.3480625	5.34825	5.2525	5.3265	5.3424375	5.5449375
1117	0.5676875	0.5691875	0.5428125	0.545625	0.57125	0.5795625	5.349875	5.34975	5.2525	5.3265	5.3463125	5.5454375
1118	0.56875	0.569875	0.5428125	0.545625	0.5725	0.58075	5.35	5.3515	5.2525	5.3265	5.347375	5.5466875
1119	0.5686875	0.570375	0.5428125	0.545625	0.5724375	0.5818125	5.3514375	5.351625	5.2525	5.3265	5.3465625	5.54825
1120	0.567625	0.568875	0.5428125	0.545625	0.5680625	0.5725	5.347375	5.3485625	5.2525	5.3265	5.3423125	5.545
1121	0.5754375	0.577	0.547125	0.5501875	0.5801875	0.5815	5.422375	5.4229375	5.327	5.4010625	5.4173125	5.6241875
1122	0.577	0.578375	0.547125	0.5501875	0.5805625	0.5820625	5.4231875	5.4236875	5.327	5.4010625	5.418375	5.6251875
1123	0.57675	0.5783125	0.547125	0.5501875	0.5816875	0.583	5.4235	5.42475	5.327	5.4010625	5.4193125	5.6261875
1124	0.5745	0.5763125	0.547125	0.5501875	0.5795	0.58	5.4216875	5.4229375	5.327	5.4010625	5.41775	5.6234375
1125	0.576625	0.5790625	0.547125	0.5501875	0.5809375	0.5823125	5.4231875	5.424375	5.327	5.4010625	5.4189375	5.62425
1126	0.5773125	0.579125	0.547125	0.5501875	0.5819375	0.5840625	5.4235625	5.425125	5.327	5.4010625	5.4199375	5.626125
1127	0.5773125	0.5793125	0.547125	0.5501875	0.583	0.58475	5.424375	5.425875	5.327	5.4010625	5.421	5.6268125
1128	0.5764375	0.5780625	0.547125	0.5501875	0.580125	0.5813125	5.4221875	5.42375	5.327	5.4010625	5.418375	5.6236875
1129	0.5774375	0.5794375	0.547125	0.5501875	0.5815	0.58275	5.4240625	5.42525	5.327	5.4010625	5.419875	5.624875
1130	0.577625	0.5790625	0.547125	0.5501875	0.5825625	0.5845	5.424875	5.426	5.327	5.4010625	5.4208125	5.6263125
1131	0.578875	0.579625	0.547125	0.5501875	0.5825	0.58475	5.425625	5.4268125	5.327	5.4010625	5.4210625	5.627375
1132	0.577	0.578875	0.547125	0.5501875	0.5806875	0.581	5.4234375	5.4246875	5.327	5.4010625	5.418125	5.6231875
1133	0.577375	0.5794375	0.547125	0.5501875	0.581	0.58225	5.425	5.4260625	5.327	5.4010625	5.4196875	5.62425
1134	0.5789375	0.579875	0.547125	0.5501875	0.582875	0.584125	5.4256875	5.426875	5.327	5.4010625	5.4206875	5.6263125
1135	0.5795625	0.5811875	0.547125	0.5501875	0.5828125	0.5836875	5.4265	5.42775	5.327	5.4010625	5.42075	5.6270625
1136	0.5728125	0.574125	0.547125	0.5501875	0.5736875	0.577375	5.4230625	5.4241875	5.327	5.4010625	5.415375	5.624375
1137	0.5794375	0.5801875	0.5586875	0.5595	0.5839375	0.5931875	5.499125	5.4970625	5.4	5.47425	5.4930625	5.70125
1138	0.58	0.5813125	0.5586875	0.5595	0.585125	0.5935625	5.500125	5.49775	5.4	5.47425	5.4940625	5.7025625
1139	0.5810625	0.5826875	0.5586875	0.5595	0.58525	0.5946875	5.501	5.4984375	5.4	5.47425	5.49425	5.703625
1140	0.579	0.579875	0.5586875	0.5595	0.5833125	0.59275	5.49875	5.4973125	5.4	5.47425	5.4925	5.70125
1141	0.580125	0.5815	0.5586875	0.5595	0.5845625	0.593625	5.499625	5.4994375	5.4	5.47425	5.4935	5.7025625
1142	0.5813125	0.5825	0.5586875	0.5595	0.5858125	0.5954375	5.499	5.50125	5.4	5.47425	5.4944375	5.703625
1143	0.5820625	0.5833125	0.5586875	0.5595	0.5859375	0.596625	5.49875	5.5029375	5.4	5.47425	5.495625	5.704625
1144	0.5795	0.5813125	0.5586875	0.5595	0.58375	0.593125	5.4975625	5.499875	5.4	5.47425	5.4928125	5.7020625
1145	0.5810625	0.583	0.5586875	0.5595	0.585625	0.5949375	5.500375	5.5	5.4	5.47425	5.494625	5.703125
1146	0.5816875	0.5833125	0.5586875	0.5595	0.58625	0.596375	5.50225	5.49975	5.4	5.47425	5.494875	5.70525
1147	0.582875	0.584	0.5586875	0.5595	0.5868125	0.597875	5.5013125	5.5025	5.4	5.47425	5.4956875	5.7055625
1148	0.580375	0.582375	0.5586875	0.5595	0.5840625	0.5921875	5.4975	5.50175	5.4	5.47425	5.493875	5.7013125
1149	0.58225	0.5831875	0.5586875	0.5595	0.584875	0.5943125	5.5003125	5.5018125	5.4	5.47425	5.494375	5.702625
1150	0.583375	0.5849375	0.5586875	0.5595	0.586375	0.595375	5.5030625	5.5006875	5.4	5.47425	5.4950625	5.70425
1151	0.58325	0.5850625	0.5586875	0.5595	0.5874375	0.597125	5.5024375	5.5030625	5.4	5.47425	5.49575	5.704125
1152	0.582	0.58325	0.5586875	0.5595	0.5824375	0.587125	5.497125	5.50125	5.4	5.47425	5.490875	5.7026875
1153	0.59075	0.59125	0.561625	0.5646875	0.594375	0.595375	5.5731875	5.574375	5.4755625	5.5508125	5.56775	5.7788125
1154	0.59125	0.5935	0.561625	0.5646875	0.5949375	0.5968125	5.574	5.5751875	5.4755625	5.5508125	5.5691875	5.780375
1155	0.5915	0.593875	0.561625	0.5646875	0.595875	0.5974375	5.575	5.575875	5.4755625	5.5508125	5.569625	5.7819375
1156	0.590125	0.5915	0.561625	0.5646875	0.5941875	0.5955	5.5728125	5.574125	5.4755625	5.5508125	5.5675	5.7784375
1157	0.591875	0.5935625	0.561625	0.5646875	0.5953125	0.597375	5.574625	5.5755625	5.4755625	5.5508125	5.5686875	5.781125
1158	0.5910625	0.5935625	0.561625	0.5646875	0.5959375	0.59825	5.5754375	5.576375	5.4755625	5.5508125	5.569875	5.78175
1159	0.59225	0.59375	0.561625	0.5646875	0.59725	0.5991875	5.5758125	5.577125	5.4755625	5.5508125	5.5709375	5.7814375
1160	0.590125	0.592375	0.561625	0.5646875	0.5946875	0.59625	5.5736875	5.5749375	5.4755625	5.5508125	5.568625	5.7799375
1161	0.591625	0.593125	0.561625	0.5646875	0.5965625	0.597	5.5755625	5.576375	5.4755625	5.5508125	5.5696875	5.7821875
1162	0.5925625	0.5935	0.561625	0.5646875	0.59725	0.5983125	5.576375	5.5771875	5.4755625	5.5508125	5.5705625	5.78275
1163	0.593625	0.594125	0.561625	0.5646875	0.59775	0.59925	5.5770625	5.577875	5.4755625	5.5508125	5.5711875	5.783
1164	0.5911875	0.5931875	0.561625	0.5646875	0.5948125	0.595125	5.5746875	5.5758125	5.4755625	5.5508125	5.5690625	5.7780625
1165	0.59225	0.59425	0.561625	0.5646875	0.596625	0.596875	5.576125	5.577	5.4755625	5.5508125	5.57075	5.7800625
1166	0.593875	0.5943125	0.561625	0.5646875	0.5979375	0.5979375	5.5771875	5.5776875	5.4755625	5.5508125	5.571	5.782375
1167	0.5945	0.5956875	0.561625	0.5646875	0.598375	0.597875	5.5779375	5.5788125	5.4755625	5.5508125	5.571875	5.7820625
1168	0.5865	0.5885625	0.561625	0.5646875	0.5881875	0.5920625	5.5745625	5.5750625	5.4755625	5.5508125	5.566125	5.77925
1169	0.5943125	0.5948125	0.571375	0.5741875	0.5980625	0.60775	5.6486875	5.649875	5.550875	5.6250625	5.64325	5.857
1170	0.5945625	0.5965	0.571375	0.5741875	0.599125	0.608375	5.64975	5.65025	5.550875	5.6250625	5.6444375	5.858125
1171	0.59525	0.5966875	0.571375	0.5741875	0.5995	0.6094375	5.6501875	5.6510625	5.550875	5.6250625	5.6454375	5.8591875
1172	0.5935	0.5943125	0.571375	0.5741875	0.598	0.6064375	5.648625	5.6491875	5.550875	5.6250625	5.64325	5.8573125
1173	0.5946875	0.596625	0.571375	0.5741875	0.599375	0.60875	5.650125	5.651	5.550875	5.6250625	5.6443125	5.85825
1174	0.5958125	0.59675	0.571375	0.5741875	0.59975	0.6106875	5.6509375	5.6515	5.550875	5.6250625	5.6450625	5.8591875
1175	0.596375	0.59725	0.571375	0.5741875	0.6008125	0.611375	5.6513125	5.652125	5.550875	5.6250625	5.646375	5.8605
1176	0.5949375	0.5955	0.571375	0.5741875	0.598125	0.60725	5.6495625	5.6500625	5.550875	5.6250625	5.64375	5.85775
1177	0.595	0.5973125	0.571375	0.5741875	0.600625	0.6090625	5.6506875	5.651875	5.550875	5.6250625	5.645	5.85925
1178	0.59625	0.598125	0.571375	0.5741875	0.601375	0.6104375	5.65175	5.652625	5.550875	5.6250625	5.6460625	5.8608125
1179	0.5966875	0.59925	0.571375	0.5741875	0.6011875	0.611375	5.6521875	5.652625	5.550875	5.6250625	5.646625	5.8613125
1180	0.594625	0.5976875	0.571375	0.5741875	0.59875	0.6075625	5.6500625	5.65125	5.550875	5.6250625	5.6443125	5.856875
1181	0.5966875	0.5978125	0.571375	0.5741875	0.5993125	0.608875	5.6519375	5.6525	5.550875	5.6250625	5.6455625	5.857625
1182	0.59775	0.598875	0.571375	0.5741875	0.6011875	0.610125	5.6523125	5.6535	5.550875	5.6250625	5.6463125	5.8588125
1183	0.5980625	0.599875	0.571375	0.5741875	0.601625	0.611625	5.6534375	5.6543125	5.550875	5.6250625	5.64725	5.86025
1184	0.5964375	0.59775	0.571375	0.5741875	0.596875	0.6020625	5.6500625	5.6505	5.550875	5.6250625	5.640875	5.857875
1185	0.605	0.6058125	0.576125	0.5786875	0.6086875	0.609875	5.7255	5.72475	5.624375	5.7013125	5.718375	5.935
1186	0.605375	0.607375	0.576125	0.5786875	0.609875	0.6111875	5.724625	5.7268125	5.624375	5.7013125	5.7201875	5.93575
1187	0.60625	0.607875	0.576125	0.5786875	0.6105625	0.6125	5.72575	5.7275	5.624375	5.7013125	5.7204375	5.9368125
1188	0.605	0.606	0.576125	0.5786875	0.608125	0.61	5.725125	5.724375	5.624375	5.7013125	5.718125	5.934875
1189	0.606375	0.6078125	0.576125	0.5786875	0.6095625	0.6114375	5.7249375	5.7271875	5.624375	5.7013125	5.72	5.9354375
1190	0.606625	0.607875	0.576125	0.5786875	0.6110625	0.612625	5.726375	5.7271875	5.624375	5.7013125	5.7206875	5.9369375
1191	0.6061875	0.6080625	0.576125	0.5786875	0.612	0.6133125	5.727125	5.7276875	5.624375	5.7013125	5.7209375	5.93825
1192	0.6055625	0.6074375	0.576125	0.5786875	0.608875	0.6105	5.7253125	5.725875	5.624375	5.7013125	5.7194375	5.935125
1193	0.605875	0.6075625	0.576125	0.5786875	0.6103125	0.6125	5.7268125	5.727	5.624375	5.7013125	5.7205625	5.9365625
1194	0.6066875	0.6081875	0.576125	0.5786875	0.6110625	0.6125625	5.727625	5.72775	5.624375	5.7013125	5.72125	5.938
1195	0.608	0.608625	0.576125	0.5786875	0.6115625	0.614	5.727375	5.729875	5.624375	5.7013125	5.7220625	5.9384375
1196	0.605875	0.6084375	0.576125	0.5786875	0.6089375	0.609625	5.7268125	5.726125	5.624375	5.7013125	5.7191875	5.9349375
1197	0.607	0.60875	0.576125	0.5786875	0.610125	0.611375	5.72675	5.72925	5.624375	5.7013125	5.7203125	5.935625
1198	0.6083125	0.608875	0.576125	0.5786875	0.6116875	0.612375	5.7278125	5.729	5.624375	5.7013125	5.721875	5.9375
1199	0.6086875	0.610625	0.576125	0.5786875	0.612125	0.61325	5.729875	5.729125	5.624375	5.7013125	5.7225625	5.9380625
1200	0.6011875	0.6035	0.576125	0.5786875	0.602625	0.6065625	5.725875	5.7263125	5.624375	5.7013125	5.716625	5.9350625
1201	0.6080625	0.609875	0.5864375	0.589	0.612875	0.6220625	5.800375	5.80125	5.699375	5.7750625	5.7946875	6.012125
1202	0.60925	0.61075	0.5864375	0.589	0.613875	0.62275	5.8010625	5.8019375	5.699375	5.7750625	5.79525	6.013375
1203	0.610125	0.611375	0.5864375	0.589	0.6149375	0.623625	5.801875	5.80275	5.699375	5.7750625	5.7941875	6.0139375
1204	0.6075625	0.61	0.5864375	0.589	0.612125	0.6216875	5.8	5.800875	5.699375	5.7750625	5.792875	6.011875
1205	0.6091875	0.61075	0.5864375	0.589	0.6140625	0.6225	5.8015	5.802375	5.699375	5.7750625	5.7956875	6.0131875
1206	0.610625	0.611125	0.5864375	0.589	0.6150625	0.623875	5.801875	5.803375	5.699375	5.7750625	5.7969375	6.0145
1207	0.610625	0.6126875	0.5864375	0.589	0.61525	0.625875	5.803	5.8041875	5.699375	5.7750625	5.79725	6.015375
1208	0.6088125	0.61	0.5864375	0.589	0.6136875	0.6221875	5.800875	5.8020625	5.699375	5.7750625	5.795	6.012375
1209	0.6103125	0.6116875	0.5864375	0.589	0.6141875	0.6240625	5.8026875	5.802875	5.699375	5.7750625	5.796375	6.0139375
1210	0.6111875	0.6125	0.5864375	0.589	0.6151875	0.62525	5.8035	5.803625	5.699375	5.7750625	5.797375	6.0153125
1211	0.6115625	0.61425	0.5864375	0.589	0.6159375	0.627125	5.8045	5.8044375	5.699375	5.7750625	5.7978125	6.0160625
1212	0.609125	0.611875	0.5864375	0.589	0.613	0.6215	5.8020625	5.8025625	5.699375	5.7750625	5.795375	6.0119375
1213	0.61125	0.6128125	0.5864375	0.589	0.6143125	0.6233125	5.8039375	5.80375	5.699375	5.7750625	5.7965625	6.0131875
1214	0.6111875	0.6134375	0.5864375	0.589	0.6153125	0.6250625	5.8043125	5.8045625	5.699375	5.7750625	5.79775	6.0143125
1215	0.613125	0.6138125	0.5864375	0.589	0.617125	0.6258125	5.80475	5.8055625	5.699375	5.7750625	5.79825	6.01525
1216	0.611375	0.612625	0.5864375	0.589	0.61275	0.615625	5.801	5.8025	5.699375	5.7750625	5.7924375	6.0126875
1217	0.619375	0.62075	0.590625	0.593875	0.6236875	0.624	5.876125	5.877	5.7739375	5.8495	5.8695625	6.0895625
1218	0.6203125	0.6218125	0.590625	0.593875	0.624625	0.6256875	5.8768125	5.8774375	5.7739375	5.8495	5.8708125	6.09125
1219	0.6201875	0.6225625	0.590625	0.593875	0.624875	0.6268125	5.8773125	5.8784375	5.7739375	5.8495	5.871625	6.091375
1220	0.61875	0.620125	0.590625	0.593875	0.6226875	0.6245625	5.87575	5.876625	5.7739375	5.8495	5.8694375	6.0895625
1221	0.62	0.623125	0.590625	0.593875	0.624125	0.625875	5.8775625	5.8778125	5.7739375	5.8495	5.870375	6.090375
1222	0.6201875	0.6221875	0.590625	0.593875	0.6256875	0.6275	5.87775	5.8791875	5.7739375	5.8495	5.8715625	6.0921875
1223	0.621	0.62225	0.590625	0.593875	0.6261875	0.627625	5.87875	5.8793125	5.7739375	5.8495	5.871625	6.09275
1224	0.62025	0.622	0.590625	0.593875	0.62425	0.6253125	5.877	5.877125	5.7739375	5.8495	5.8695625	6.0906875
1225	0.620375	0.622875	0.590625	0.593875	0.6245625	0.6261875	5.8778125	5.8793125	5.7739375	5.8495	5.87125	6.0916875
1226	0.6215	0.622625	0.590625	0.593875	0.625875	0.627625	5.8785625	5.87975	5.7739375	5.8495	5.8726875	6.0925
1227	0.622	0.623875	0.590625	0.593875	0.6265625	0.6284375	5.8793125	5.8805	5.7739375	5.8495	5.8723125	6.0935625
1228	0.6204375	0.6228125	0.590625	0.593875	0.6236875	0.6240625	5.8771875	5.8786875	5.7739375	5.8495	5.87	6.089375
1229	0.621375	0.6235	0.590625	0.593875	0.624875	0.6255625	5.878625	5.879875	5.7739375	5.8495	5.8713125	6.09075
1230	0.6230625	0.6235625	0.590625	0.593875	0.6266875	0.6268125	5.8794375	5.881	5.7739375	5.8495	5.872875	6.0920625
1231	0.6236875	0.624375	0.590625	0.593875	0.6270625	0.6274375	5.880125	5.8810625	5.7739375	5.8495	5.8731875	6.0923125
1232	0.61575	0.6171875	0.590625	0.593875	0.618125	0.621	5.877125	5.877625	5.7739375	5.8495	5.8675625	6.0905
1233	0.62225	0.6246875	0.60075	0.603375	0.6268125	0.6361875	5.9515	5.952375	5.8489375	5.9238125	5.944875	6.1675
1234	0.6229375	0.6255625	0.60075	0.603375	0.6280625	0.6371875	5.9523125	5.9530625	5.8489375	5.9238125	5.946125	6.168875
1235	0.6239375	0.6265	0.60075	0.603375	0.628625	0.6385	5.953375	5.9541875	5.8489375	5.9238125	5.9468125	6.1696875
1236	0.6225625	0.62375	0.60075	0.603375	0.6266875	0.635625	5.9514375	5.9523125	5.8489375	5.9238125	5.9445	6.167125
1237	0.6234375	0.6255625	0.60075	0.603375	0.6285	0.6375625	5.9525625	5.9535	5.8489375	5.9238125	5.9455625	6.1685625
1238	0.6244375	0.626375	0.60075	0.603375	0.6284375	0.639	5.953375	5.9545625	5.8489375	5.9238125	5.9464375	6.1699375
1239	0.625375	0.6268125	0.60075	0.603375	0.6301875	0.6398125	5.9544375	5.9553125	5.8489375	5.9238125	5.94725	6.1701875
1240	0.623625	0.6249375	0.60075	0.603375	0.627375	0.6371875	5.9523125	5.952875	5.8489375	5.9238125	5.944625	6.1679375
1241	0.62525	0.626	0.60075	0.603375	0.6285625	0.6379375	5.9534375	5.9546875	5.8489375	5.9238125	5.94625	6.169625
1242	0.6255625	0.6269375	0.60075	0.603375	0.6298125	0.6400625	5.954625	5.9554375	5.8489375	5.9238125	5.9475	6.1701875
1243	0.6263125	0.6280625	0.60075	0.603375	0.630375	0.641125	5.9549375	5.955875	5.8489375	5.9238125	5.948125	6.1710625
1244	0.6235625	0.626125	0.60075	0.603375	0.62775	0.636	5.9531875	5.9540625	5.8489375	5.9238125	5.94575	6.16725
1245	0.6259375	0.627125	0.60075	0.603375	0.6289375	0.6378125	5.954625	5.955625	5.8489375	5.9238125	5.946875	6.169125
1246	0.6259375	0.6283125	0.60075	0.603375	0.63025	0.6388125	5.9554375	5.956	5.8489375	5.9238125	5.947375	6.1698125
1247	0.6266875	0.62825	0.60075	0.603375	0.631	0.640625	5.95625	5.9570625	5.8489375	5.9238125	5.948375	6.17
1248	0.6255	0.6271875	0.60075	0.603375	0.627625	0.62975	5.9524375	5.9533125	5.8489375	5.9238125	5.94225	6.1685
1249	0.63325	0.635625	0.60525	0.6084375	0.6376875	0.6385625	6.027	6.0278125	5.9230625	5.999375	6.020375	6.2455
1250	0.6348125	0.6361875	0.60525	0.6084375	0.63975	0.6411875	6.02775	6.028625	5.9230625	5.999375	6.0211875	6.2474375
1251	0.6349375	0.6371875	0.60525	0.6084375	0.6394375	0.6410625	6.0285	6.029375	5.9230625	5.999375	6.02175	6.2481875
1252	0.633375	0.63525	0.60525	0.6084375	0.6371875	0.6390625	6.026625	6.0274375	5.9230625	5.999375	6.02	6.24575
1253	0.635375	0.637	0.60525	0.6084375	0.63875	0.64025	6.0285	6.0289375	5.9230625	5.999375	6.0209375	6.2461875
1254	0.6350625	0.6374375	0.60525	0.6084375	0.6396875	0.641125	6.0289375	6.0296875	5.9230625	5.999375	6.0221875	6.2476875
1255	0.635625	0.6374375	0.60525	0.6084375	0.640625	0.6419375	6.0299375	6.0305625	5.9230625	5.999375	6.0226875	6.24925
1256	0.6343125	0.636125	0.60525	0.6084375	0.6381875	0.6399375	6.0278125	6.028375	5.9230625	5.999375	6.0204375	6.2465625
1257	0.635375	0.637125	0.60525	0.6084375	0.6389375	0.640875	6.0289375	6.029875	5.9230625	5.999375	6.0218125	6.2481875
1258	0.635625	0.6376875	0.60525	0.6084375	0.6406875	0.641875	6.02975	6.031	5.9230625	5.999375	6.022625	6.2495
1259	0.6361875	0.6381875	0.60525	0.6084375	0.6414375	0.64375	6.0305625	6.0313125	5.9230625	5.999375	6.023625	6.2485625
1260	0.6353125	0.6370625	0.60525	0.6084375	0.638125	0.6389375	6.0284375	6.0293125	5.9230625	5.999375	6.020875	6.244125
1261	0.6358125	0.6379375	0.60525	0.6084375	0.639875	0.6403125	6.0301875	6.03075	5.9230625	5.999375	6.021875	6.2455
1262	0.6365625	0.638	0.60525	0.6084375	0.6411875	0.642	6.031	6.0315625	5.9230625	5.999375	6.023125	6.2484375
1263	0.637625	0.6385	0.60525	0.6084375	0.6405	0.641375	6.031375	6.0325625	5.9230625	5.999375	6.0233125	6.249
1264	0.631	0.6325625	0.60525	0.6084375	0.6319375	0.6355625	6.028125	6.02875	5.9230625	5.999375	6.01825	6.2453125
1265	0.63775	0.63825	0.6154375	0.6181875	0.6419375	0.6510625	6.1020625	6.103625	5.9973125	6.074125	6.0955	6.32325
1266	0.638375	0.6389375	0.6154375	0.6181875	0.643125	0.651625	6.1034375	6.10375	5.9973125	6.074125	6.0963125	6.3246875
1267	0.63875	0.64025	0.6154375	0.6181875	0.64325	0.6529375	6.1035	6.1054375	5.9973125	6.074125	6.096875	6.325375
1268	0.637	0.637875	0.6154375	0.6181875	0.641625	0.65075	6.1024375	6.1025625	5.9973125	6.074125	6.095125	6.3228125
1269	0.6388125	0.6390625	0.6154375	0.6181875	0.64275	0.65175	6.10325	6.104625	5.9973125	6.074125	6.0966875	6.3240625
1270	0.6393125	0.6415	0.6154375	0.6181875	0.643625	0.6538125	6.10475	6.1048125	5.9973125	6.074125	6.097375	6.3256875
1271	0.6398125	0.641375	0.6154375	0.6181875	0.6446875	0.6544375	6.105375	6.1055625	5.9973125	6.074125	6.098	6.325875
1272	0.6378125	0.63925	0.6154375	0.6181875	0.6415	0.651125	6.103125	6.1035	5.9973125	6.074125	6.096	6.32375
1273	0.6395625	0.640625	0.6154375	0.6181875	0.643625	0.653	6.1040625	6.105625	5.9973125	6.074125	6.09725	6.325125
1274	0.639875	0.6410625	0.6154375	0.6181875	0.64475	0.6545	6.10475	6.10675	5.9973125	6.074125	6.099125	6.3265
1275	0.6405625	0.642375	0.6154375	0.6181875	0.6454375	0.656125	6.10625	6.1065	5.9973125	6.074125	6.0984375	6.3271875
1276	0.6393125	0.6409375	0.6154375	0.6181875	0.6423125	0.650375	6.104125	6.1043125	5.9973125	6.074125	6.096375	6.3221875
1277	0.64	0.6415625	0.6154375	0.6181875	0.64375	0.65175	6.1059375	6.1058125	5.9973125	6.074125	6.0980625	6.324
1278	0.6408125	0.642375	0.6154375	0.6181875	0.6445625	0.6535	6.1066875	6.1065625	5.9973125	6.074125	6.0985625	6.3256875
1279	0.6414375	0.642625	0.6154375	0.6181875	0.645625	0.65475	6.1065	6.108375	5.9973125	6.074125	6.1	6.3266875
1280	0.6403125	0.64175	0.6154375	0.6181875	0.6404375	0.646625	6.1033125	6.1039375	5.9973125	6.074125	6.093625	6.32375
1281	0.6481875	0.649875	0.619625	0.623	0.6528125	0.653625	6.177875	6.17875	6.0723125	6.148375	6.1709375	6.400375
1282	0.6495625	0.651375	0.619625	0.623	0.652875	0.655	6.178375	6.1791875	6.0723125	6.148375	6.172625	6.4025
1283	0.6495625	0.652	0.619625	0.623	0.6540625	0.6553125	6.1794375	6.1803125	6.0723125	6.148375	6.1731875	6.40275
1284	0.6481875	0.64975	0.619625	0.623	0.652	0.6538125	6.1775625	6.1784375	6.0723125	6.148375	6.171375	6.4006875
1285	0.6503125	0.65175	0.619625	0.623	0.6535	0.6553125	6.179125	6.1799375	6.0723125	6.148375	6.1720625	6.401875
1286	0.6499375	0.6519375	0.619625	0.623	0.6546875	0.6558125	6.1798125	6.18075	6.0723125	6.148375	6.1735	6.403
1287	0.650125	0.6520625	0.619625	0.623	0.65525	0.656625	6.1805	6.1815	6.0723125	6.148375	6.1740625	6.40375
1288	0.6490625	0.6506875	0.619625	0.623	0.652375	0.654625	6.1784375	6.1789375	6.0723125	6.148375	6.171875	6.4010625
1289	0.65	0.651625	0.619625	0.623	0.653375	0.65525	6.1799375	6.1808125	6.0723125	6.148375	6.1733125	6.40225
1290	0.6498125	0.6515625	0.619625	0.623	0.65525	0.6570625	6.1800625	6.180875	6.0723125	6.148375	6.1739375	6.404125
1291	0.6510625	0.6524375	0.619625	0.623	0.65525	0.658125	6.1815	6.1823125	6.0723125	6.148375	6.1745625	6.4046875
1292	0.6494375	0.6518125	0.619625	0.623	0.652375	0.6534375	6.1793125	6.1801875	6.0723125	6.148375	6.17225	6.400875
1293	0.65	0.651875	0.619625	0.623	0.65425	0.654875	6.1808125	6.1816875	6.0723125	6.148375	6.1733125	6.4018125
1294	0.6515	0.652625	0.619625	0.623	0.6551875	0.6556875	6.1815	6.1824375	6.0723125	6.148375	6.1745	6.403
1295	0.6518125	0.6533125	0.619625	0.623	0.655625	0.6565	6.182375	6.183125	6.0723125	6.148375	6.175	6.4038125
1296	0.645125	0.647	0.619625	0.623	0.64675	0.65	6.179	6.17975	6.0723125	6.148375	6.1695625	6.4013125
1297	0.6516875	0.6533125	0.6291875	0.632375	0.6556875	0.6655625	6.253625	6.2545625	6.1461875	6.2240625	6.248875	6.4771875
1298	0.652625	0.6544375	0.6291875	0.632375	0.65675	0.665875	6.2545	6.255375	6.1461875	6.2240625	6.2508125	6.4781875
1299	0.6531875	0.65525	0.6291875	0.632375	0.658375	0.666875	6.2551875	6.256125	6.1461875	6.2240625	6.251	6.478625
1300	0.65075	0.65275	0.6291875	0.632375	0.65525	0.6655	6.2529375	6.2539375	6.1461875	6.2240625	6.249125	6.4763125
1301	0.653	0.653625	0.6291875	0.632375	0.6571875	0.666	6.2544375	6.255375	6.1461875	6.2240625	6.2504375	6.477625
1302	0.653625	0.6559375	0.6291875	0.632375	0.658375	0.66775	6.2555625	6.2565	6.1461875	6.2240625	6.2510625	6.479125
1303	0.655	0.655875	0.6291875	0.632375	0.6590625	0.669	6.2559375	6.2569375	6.1461875	6.2240625	6.24875	6.47975
1304	0.6520625	0.653875	0.6291875	0.632375	0.6560625	0.6653125	6.253875	6.2544375	6.1461875	6.2240625	6.2465625	6.477625
1305	0.65425	0.6551875	0.6291875	0.632375	0.6580625	0.666875	6.2558125	6.2563125	6.1461875	6.2240625	6.2474375	6.4799375
1306	0.6549375	0.6558125	0.6291875	0.632375	0.6590625	0.6691875	6.2565	6.257	6.1461875	6.2240625	6.2485	6.4831875
1307	0.654625	0.6566875	0.6291875	0.632375	0.659375	0.67	6.2568125	6.2584375	6.1461875	6.2240625	6.24925	6.4839375
1308	0.6538125	0.6546875	0.6291875	0.632375	0.6560625	0.6645	6.2550625	6.2559375	6.1461875	6.2240625	6.24675	6.4786875
1309	0.6544375	0.656375	0.6291875	0.632375	0.658375	0.6659375	6.256625	6.257125	6.1461875	6.2240625	6.2510625	6.4774375
1310	0.655625	0.6571875	0.6291875	0.632375	0.6590625	0.6686875	6.257625	6.257875	6.1461875	6.2240625	6.24875	6.4790625
1311	0.656	0.657625	0.6291875	0.632375	0.6599375	0.669	6.2580625	6.258625	6.1461875	6.2240625	6.2493125	6.482875
1312	0.6543125	0.6558125	0.6291875	0.632375	0.656625	0.659125	6.2544375	6.2555	6.1461875	6.2240625	6.24425	6.480875
1313	0.662875	0.663875	0.634125	0.6366875	0.667	0.6675	6.329	6.3298125	6.2206875	6.2985625	6.32175	6.55625
1314	0.66425	0.6656875	0.634125	0.6366875	0.667625	0.6695	6.32975	6.3305625	6.2206875	6.2985625	6.32325	6.557625
1315	0.6645	0.666	0.634125	0.6366875	0.66825	0.67025	6.3304375	6.3316875	6.2206875	6.2985625	6.3245625	6.55825
1316	0.66275	0.6636875	0.634125	0.6366875	0.6660625	0.6685	6.328875	6.3294375	6.2206875	6.2985625	6.3225625	6.5550625
1317	0.664	0.6650625	0.634125	0.6366875	0.6680625	0.6694375	6.3300625	6.3309375	6.2206875	6.2985625	6.3231875	6.5566875
1318	0.6641875	0.666	0.634125	0.6366875	0.668875	0.6703125	6.3308125	6.3320625	6.2206875	6.2985625	6.323875	6.55875
1319	0.665125	0.66625	0.634125	0.6366875	0.66925	0.6709375	6.3315	6.3325	6.2206875	6.2985625	6.3253125	6.558875
1320	0.66425	0.6656875	0.634125	0.6366875	0.6679375	0.6681875	6.3294375	6.330625	6.2206875	6.2985625	6.32325	6.5563125
1321	0.6639375	0.666	0.634125	0.6366875	0.6681875	0.67025	6.3309375	6.331875	6.2206875	6.2985625	6.323625	6.558
1322	0.664625	0.667125	0.634125	0.6366875	0.6693125	0.6710625	6.33175	6.3329375	6.2206875	6.2985625	6.325375	6.559125
1323	0.6660625	0.6674375	0.634125	0.6366875	0.66975	0.6723125	6.3326875	6.3333125	6.2206875	6.2985625	6.326375	6.56025
1324	0.664125	0.6661875	0.634125	0.6366875	0.6669375	0.66825	6.3306875	6.3311875	6.2206875	6.2985625	6.3229375	6.5563125
1325	0.66475	0.6664375	0.634125	0.6366875	0.6685	0.66925	6.332125	6.3326875	6.2206875	6.2985625	6.3243125	6.5571875
1326	0.66625	0.6670625	0.634125	0.6366875	0.669875	0.6699375	6.332625	6.3335	6.2206875	6.2985625	6.325	6.5585
1327	0.6666875	0.6684375	0.634125	0.6366875	0.6700625	0.671	6.3333125	6.33425	6.2206875	6.2985625	6.3258125	6.5594375
1328	0.6598125	0.6614375	0.634125	0.6366875	0.66075	0.6645625	6.33025	6.330875	6.2206875	6.2985625	6.320375	6.55725
1329	0.6664375	0.6679375	0.6444375	0.6463125	0.67025	0.6794375	6.4054375	6.405	6.2943125	6.3749375	6.398125	6.6339375
1330	0.6675625	0.6690625	0.6444375	0.6463125	0.671875	0.6813125	6.4051875	6.40675	6.2943125	6.3749375	6.398625	6.63525
1331	0.6685625	0.6693125	0.6444375	0.6463125	0.6719375	0.6825	6.406625	6.40725	6.2943125	6.3749375	6.3996875	6.6356875
1332	0.666125	0.667125	0.6444375	0.6463125	0.67075	0.6795	6.404375	6.405375	6.2943125	6.3749375	6.3975625	6.6335625
1333	0.6676875	0.6681875	0.6444375	0.6463125	0.6721875	0.681125	6.405875	6.407	6.2943125	6.3749375	6.399125	6.63475
1334	0.6685625	0.6695625	0.6444375	0.6463125	0.6730625	0.682	6.407	6.4071875	6.2943125	6.3749375	6.3995625	6.6365
1335	0.668875	0.671125	0.6444375	0.6463125	0.67375	0.6830625	6.407125	6.408875	6.2943125	6.3749375	6.4013125	6.6366875
1336	0.6664375	0.6683125	0.6444375	0.6463125	0.6716875	0.679875	6.4055625	6.405875	6.2943125	6.3749375	6.3978125	6.6345625
1337	0.66875	0.6690625	0.6444375	0.6463125	0.6725625	0.681375	6.406375	6.408375	6.2943125	6.3749375	6.3998125	6.635
1338	0.6685625	0.6708125	0.6444375	0.6463125	0.6738125	0.6830625	6.407875	6.40775	6.2943125	6.3749375	6.4001875	6.63725
1339	0.6693125	0.6711875	0.6444375	0.6463125	0.67325	0.68525	6.407625	6.4095	6.2943125	6.3749375	6.4015	6.6375
1340	0.667625	0.6699375	0.6444375	0.6463125	0.670875	0.679	6.4061875	6.4066875	6.2943125	6.3749375	6.3983125	6.633875
1341	0.6686875	0.67025	0.6444375	0.6463125	0.6724375	0.68075	6.407625	6.408875	6.2943125	6.3749375	6.39975	6.6346875
1342	0.669375	0.6710625	0.6444375	0.6463125	0.67325	0.68275	6.408375	6.40925	6.2943125	6.3749375	6.400375	6.6361875
1343	0.670625	0.672375	0.6444375	0.6463125	0.674	0.683875	6.4095	6.41	6.2943125	6.3749375	6.4021875	6.6368125
1344	0.668875	0.67075	0.6444375	0.6463125	0.6704375	0.6736875	6.405125	6.4073125	6.2943125	6.3749375	6.3956875	6.6341875
1345	0.6775625	0.6789375	0.64925	0.65225	0.681125	0.6826875	6.4786875	6.482875	6.3695625	6.448125	6.4735625	6.711125
1346	0.678	0.6808125	0.64925	0.65225	0.6818125	0.6843125	6.4828125	6.480375	6.3695625	6.448125	6.474125	6.7134375
1347	0.678375	0.680125	0.64925	0.65225	0.6831875	0.684625	6.4801875	6.4841875	6.3695625	6.448125	6.4743125	6.71425
1348	0.6765625	0.6789375	0.64925	0.65225	0.68125	0.682625	6.478375	6.4825625	6.3695625	6.448125	6.472875	6.710375
1349	0.6788125	0.6803125	0.64925	0.65225	0.68225	0.6845	6.4831875	6.4806875	6.3695625	6.448125	6.4739375	6.711375
1350	0.6786875	0.680625	0.64925	0.65225	0.6835625	0.6850625	6.4805625	6.48475	6.3695625	6.448125	6.4749375	6.7150625
1351	0.67875	0.6809375	0.64925	0.65225	0.684125	0.6855625	6.4846875	6.4821875	6.3695625	6.448125	6.474	6.714125
1352	0.6778125	0.680375	0.64925	0.65225	0.68225	0.6831875	6.4825625	6.480125	6.3695625	6.448125	6.4735	6.71125
1353	0.6785625	0.6804375	0.64925	0.65225	0.683375	0.68425	6.4806875	6.484875	6.3695625	6.448125	6.4745	6.714125
1354	0.6791875	0.6808125	0.64925	0.65225	0.684375	0.6855	6.484875	6.4823125	6.3695625	6.448125	6.4756875	6.7138125
1355	0.68	0.6815	0.64925	0.65225	0.6849375	0.6865	6.4855625	6.4830625	6.3695625	6.448125	6.47625	6.7160625
1356	0.6779375	0.68075	0.64925	0.65225	0.6820625	0.6818125	6.480125	6.4843125	6.3695625	6.448125	6.4738125	6.710375
1357	0.6794375	0.6805625	0.64925	0.65225	0.6836875	0.6845	6.481625	6.4858125	6.3695625	6.448125	6.4746875	6.7114375
1358	0.6801875	0.681625	0.64925	0.65225	0.684	0.684875	6.4855625	6.48325	6.3695625	6.448125	6.476	6.712625
1359	0.6811875	0.6825	0.64925	0.65225	0.684875	0.68575	6.486375	6.484	6.3695625	6.448125	6.476875	6.7153125
1360	0.673875	0.677	0.64925	0.65225	0.6760625	0.6789375	6.483	6.4804375	6.3695625	6.448125	6.471	6.711125
1361	0.6806875	0.6816875	0.65875	0.661	0.684875	0.6939375	6.5555	6.5566875	6.4445	6.5226875	6.5483125	6.7885
1362	0.6811875	0.6834375	0.65875	0.661	0.6858125	0.6951875	6.5563125	6.5578125	6.4445	6.5226875	6.549375	6.7904375
1363	0.682	0.6843125	0.65875	0.661	0.687125	0.6960625	6.557375	6.558	6.4445	6.5226875	6.54975	6.79075
1364	0.680375	0.681875	0.65875	0.661	0.6849375	0.6945	6.555875	6.55575	6.4445	6.5226875	6.5485625	6.7879375
1365	0.6814375	0.6838125	0.65875	0.661	0.6865	0.695625	6.5566875	6.5575	6.4445	6.5226875	6.5485	6.7905625
1366	0.6831875	0.68475	0.65875	0.661	0.6871875	0.6969375	6.5570625	6.558625	6.4445	6.5226875	6.550625	6.79125
1367	0.6826875	0.684875	0.65875	0.661	0.6885625	0.6980625	6.557875	6.5596875	6.4445	6.5226875	6.550125	6.79275
1368	0.6815625	0.68275	0.65875	0.661	0.685125	0.69475	6.556	6.55725	6.4445	6.5226875	6.54925	6.7894375
1369	0.682875	0.683625	0.65875	0.661	0.687	0.6964375	6.5581875	6.5584375	6.4445	6.5226875	6.5504375	6.7901875
1370	0.6833125	0.685	0.65875	0.661	0.6885625	0.6980625	6.559	6.559125	6.4445	6.5226875	6.550625	6.7925625
1371	0.68475	0.6854375	0.65875	0.661	0.688125	0.6991875	6.5600625	6.559625	6.4445	6.5226875	6.551375	6.7935
1372	0.6828125	0.68375	0.65875	0.661	0.685625	0.6943125	6.557625	6.5575	6.4445	6.5226875	6.54975	6.7876875
1373	0.6836875	0.685125	0.65875	0.661	0.68675	0.6955	6.559125	6.5589375	6.4445	6.5226875	6.5505	6.7891875
1374	0.6843125	0.68575	0.65875	0.661	0.688375	0.6973125	6.5595	6.5600625	6.4445	6.5226875	6.551625	6.7913125
1375	0.6853125	0.687125	0.65875	0.661	0.6889375	0.699	6.56025	6.5608125	6.4445	6.5226875	6.5520625	6.791375
1376	0.684	0.685125	0.65875	0.661	0.6859375	0.6876875	6.556875	6.5574375	6.4445	6.5226875	6.5468125	6.7895
1377	0.692	0.693	0.663125	0.6666875	0.695875	0.6969375	6.6315	6.632	6.51875	6.5973125	6.62375	6.8668125
1378	0.6934375	0.6953125	0.663125	0.6666875	0.6965625	0.6984375	6.6318125	6.63275	6.51875	6.5973125	6.6249375	6.8676875
1379	0.6931875	0.695125	0.663125	0.6666875	0.6975	0.698625	6.633	6.6335625	6.51875	6.5973125	6.62525	6.8686875
1380	0.691625	0.6931875	0.663125	0.6666875	0.695625	0.69675	6.6310625	6.631625	6.51875	6.5973125	6.623375	6.8664375
1381	0.692375	0.69475	0.663125	0.6666875	0.6963125	0.6981875	6.6323125	6.6334375	6.51875	6.5973125	6.623875	6.868
1382	0.6930625	0.695	0.663125	0.6666875	0.6976875	0.6994375	6.633	6.633875	6.51875	6.5973125	6.6255625	6.8691875
1383	0.69325	0.69475	0.663125	0.6666875	0.6984375	0.7	6.634125	6.6345625	6.51875	6.5973125	6.626375	6.8696875
1384	0.692625	0.6946875	0.663125	0.6666875	0.69575	0.6984375	6.631625	6.6324375	6.51875	6.5973125	6.6241875	6.86725
1385	0.6934375	0.695125	0.663125	0.6666875	0.6975625	0.6991875	6.6334375	6.6339375	6.51875	6.5973125	6.625125	6.8680625
1386	0.69325	0.6955	0.663125	0.6666875	0.69875	0.7004375	6.63425	6.63475	6.51875	6.5973125	6.6260625	6.870125
1387	0.69475	0.696125	0.663125	0.6666875	0.699125	0.7015625	6.635	6.6359375	6.51875	6.5973125	6.6271875	6.8704375
1388	0.6928125	0.6954375	0.663125	0.6666875	0.696125	0.6964375	6.6324375	6.6333125	6.51875	6.5973125	6.62475	6.86575
1389	0.69375	0.6954375	0.663125	0.6666875	0.697875	0.6988125	6.634	6.63525	6.51875	6.5973125	6.625625	6.867375
1390	0.694875	0.6965	0.663125	0.6666875	0.698375	0.6993125	6.63475	6.636	6.51875	6.5973125	6.626875	6.8693125
1391	0.69525	0.6973125	0.663125	0.6666875	0.69975	0.700375	6.6359375	6.636375	6.51875	6.5973125	6.627375	6.8695
1392	0.688625	0.6905	0.663125	0.6666875	0.6904375	0.6935625	6.6321875	6.6330625	6.51875	6.5973125	6.6214375	6.8669375
1393	0.6950625	0.697	0.6729375	0.6751875	0.6998125	0.709625	6.7064375	6.7076875	6.593625	6.6720625	6.6969375	6.94425
1394	0.6963125	0.6975625	0.6729375	0.6751875	0.7006875	0.7103125	6.7075	6.7085	6.593625	6.6720625	6.698125	6.9459375
1395	0.6968125	0.698875	0.6729375	0.6751875	0.701375	0.7106875	6.7083125	6.70925	6.593625	6.6720625	6.7020625	6.9463125
1396	0.694625	0.6958125	0.6729375	0.6751875	0.6994375	0.708875	6.70675	6.7073125	6.593625	6.6720625	6.7001875	6.94425
1397	0.696875	0.6975	0.6729375	0.6751875	0.7008125	0.7104375	6.7079375	6.7084375	6.593625	6.6720625	6.7009375	6.94525
1398	0.69775	0.6981875	0.6729375	0.6751875	0.701625	0.7116875	6.7086875	6.7099375	6.593625	6.6720625	6.702125	6.94675
1399	0.6981875	0.6990625	0.6729375	0.6751875	0.7026875	0.7135625	6.7094375	6.71	6.593625	6.6720625	6.6993125	6.9474375
1400	0.695625	0.697	0.6729375	0.6751875	0.699875	0.7095	6.7073125	6.7079375	6.593625	6.6720625	6.7005625	6.9450625
1401	0.6970625	0.6991875	0.6729375	0.6751875	0.7010625	0.711	6.7090625	6.709625	6.593625	6.6720625	6.7020625	6.9461875
1402	0.69775	0.7001875	0.6729375	0.6751875	0.7028125	0.7126875	6.7095625	6.7108125	6.593625	6.6720625	6.699625	6.94725
1403	0.6991875	0.699875	0.6729375	0.6751875	0.7025	0.7139375	6.7103125	6.71125	6.593625	6.6720625	6.703375	6.9481875
1404	0.696625	0.69875	0.6729375	0.6751875	0.7011875	0.70875	6.7085	6.709125	6.593625	6.6720625	6.7008125	6.9440625
1405	0.6983125	0.699375	0.6729375	0.6751875	0.70175	0.710125	6.7096875	6.710875	6.593625	6.6720625	6.7018125	6.9451875
1406	0.69925	0.7	0.6729375	0.6751875	0.7025	0.7120625	6.7104375	6.7113125	6.593625	6.6720625	6.70175	6.944375
1407	0.6999375	0.701625	0.6729375	0.6751875	0.7033125	0.71325	6.7115	6.712125	6.593625	6.6720625	6.7035	6.9471875
1408	0.69825	0.6995625	0.6729375	0.6751875	0.7004375	0.7021875	6.7078125	6.7089375	6.593625	6.6720625	6.698375	6.945125
1409	0.7069375	0.707875	0.678375	0.6805	0.71025	0.7120625	6.78225	6.7830625	6.6675625	6.747125	6.775	7.0216875
1410	0.708	0.7098125	0.678375	0.6805	0.71125	0.713375	6.7829375	6.7838125	6.6675625	6.747125	6.7758125	7.0231875
1411	0.7071875	0.7090625	0.678375	0.6805	0.7120625	0.713125	6.783875	6.784625	6.6675625	6.747125	6.776875	7.0236875
1412	0.7055	0.7076875	0.678375	0.6805	0.70975	0.7105	6.781875	6.78275	6.6675625	6.747125	6.7744375	7.0215625
1413	0.7065	0.710125	0.678375	0.6805	0.7114375	0.71225	6.783375	6.7839375	6.6675625	6.747125	6.774875	7.0228125
1414	0.70775	0.709875	0.678375	0.6805	0.7121875	0.7143125	6.7838125	6.78475	6.6675625	6.747125	6.7770625	7.0241875
1415	0.7078125	0.71	0.678375	0.6805	0.7124375	0.7155625	6.7848125	6.78575	6.6675625	6.747125	6.7766875	7.0249375
1416	0.7074375	0.709375	0.678375	0.6805	0.710625	0.7124375	6.78275	6.783625	6.6675625	6.747125	6.775875	7.0223125
1417	0.707625	0.70975	0.678375	0.6805	0.7126875	0.71275	6.7843125	6.785125	6.6675625	6.747125	6.776	7.0238125
1418	0.7085	0.709875	0.678375	0.6805	0.7129375	0.7146875	6.784625	6.785875	6.6675625	6.747125	6.77775	7.0255
1419	0.709	0.71075	0.678375	0.6805	0.7131875	0.7166875	6.7856875	6.786625	6.6675625	6.747125	6.778125	7.0263125
1420	0.707625	0.70975	0.678375	0.6805	0.711375	0.711125	6.7833125	6.784125	6.6675625	6.747125	6.7755	7.02175
1421	0.70825	0.71025	0.678375	0.6805	0.7123125	0.711875	6.7850625	6.7859375	6.6675625	6.747125	6.776375	7.0231875
1422	0.7090625	0.71075	0.678375	0.6805	0.713375	0.714	6.7855625	6.787	6.6675625	6.747125	6.7779375	7.0248125
1423	0.7100625	0.71175	0.678375	0.6805	0.71375	0.7154375	6.786625	6.7875625	6.6675625	6.747125	6.7783125	7.0249375
1424	0.7043125	0.705375	0.678375	0.6805	0.704375	0.7081875	6.7831875	6.784	6.6675625	6.747125	6.77225	7.02275
1425	0.7099375	0.7106875	0.68825	0.6905625	0.7153125	0.7233125	6.8580625	6.858125	6.7411875	6.8215	6.8494375	7.1
1426	0.7106875	0.712125	0.68825	0.6905625	0.7151875	0.725375	6.8586875	6.858625	6.7411875	6.8215	6.8515	7.100625
1427	0.71125	0.7131875	0.68825	0.6905625	0.7153125	0.726125	6.8595	6.85975	6.7411875	6.8215	6.8524375	7.1010625
1428	0.7094375	0.711	0.68825	0.6905625	0.7141875	0.7231875	6.8566875	6.8585	6.7411875	6.8215	6.84925	7.0995625
1429	0.7104375	0.712375	0.68825	0.6905625	0.7143125	0.7248125	6.8585	6.8600625	6.7411875	6.8215	6.851375	7.1003125
1430	0.711125	0.713375	0.68825	0.6905625	0.716625	0.725625	6.8599375	6.85975	6.7411875	6.8215	6.8525625	7.101375
1431	0.7121875	0.7133125	0.68825	0.6905625	0.7179375	0.7265625	6.859625	6.861625	6.7411875	6.8215	6.8534375	7.1020625
1432	0.7105625	0.712	0.68825	0.6905625	0.7145625	0.7241875	6.8585	6.85875	6.7411875	6.8215	6.8503125	7.1005625
1433	0.7115625	0.714	0.68825	0.6905625	0.7165625	0.72525	6.859	6.8605625	6.7411875	6.8215	6.8515625	7.1020625
1434	0.7126875	0.7138125	0.68825	0.6905625	0.7176875	0.727375	6.86075	6.861	6.7411875	6.8215	6.8520625	7.1038125
1435	0.7134375	0.7153125	0.68825	0.6905625	0.7171875	0.7280625	6.86125	6.8620625	6.7411875	6.8215	6.853375	7.103375
1436	0.7114375	0.7126875	0.68825	0.6905625	0.7146875	0.7234375	6.858375	6.8599375	6.7411875	6.8215	6.851	7.098875
1437	0.7130625	0.7146875	0.68825	0.6905625	0.7171875	0.724625	6.86025	6.8615	6.7411875	6.8215	6.851875	7.1004375
1438	0.7138125	0.7141875	0.68825	0.6905625	0.717875	0.7258125	6.8616875	6.8619375	6.7411875	6.8215	6.8538125	7.1015
1439	0.7148125	0.715625	0.68825	0.6905625	0.7185	0.7273125	6.8623125	6.8626875	6.7411875	6.8215	6.8538125	7.102625
1440	0.71225	0.714125	0.68825	0.6905625	0.71425	0.71675	6.858625	6.858875	6.7411875	6.8215	6.8485625	7.099625
1441	0.7215625	0.722125	0.693	0.695125	0.726375	0.7268125	6.9330625	6.93425	6.8166875	6.896375	6.9255625	7.1763125
1442	0.7211875	0.7245625	0.693	0.695125	0.725125	0.7278125	6.933875	6.935	6.8166875	6.896375	6.927	7.1775
1443	0.72125	0.7254375	0.693	0.695125	0.72725	0.7275	6.9345625	6.9354375	6.8166875	6.896375	6.926125	7.1785
1444	0.721375	0.7219375	0.693	0.695125	0.7241875	0.7256875	6.9326875	6.9335625	6.8166875	6.896375	6.9254375	7.176125
1445	0.7218125	0.724125	0.693	0.695125	0.7249375	0.728625	6.9345	6.9351875	6.8166875	6.896375	6.926625	7.1773125
1446	0.72175	0.725125	0.693	0.695125	0.7266875	0.7290625	6.9353125	6.935875	6.8166875	6.896375	6.927625	7.18
1447	0.7223125	0.7239375	0.693	0.695125	0.728875	0.72875	6.936	6.9365	6.8166875	6.896375	6.928375	7.179875
1448	0.72125	0.7246875	0.693	0.695125	0.724875	0.7268125	6.9335	6.934375	6.8166875	6.896375	6.92475	7.1788125
1449	0.722	0.7244375	0.693	0.695125	0.72625	0.7275625	6.935375	6.936	6.8166875	6.896375	6.9271875	7.17825
1450	0.723	0.723875	0.693	0.695125	0.72725	0.729625	6.9358125	6.9370625	6.8166875	6.896375	6.928375	7.1798125
1451	0.723125	0.725	0.693	0.695125	0.728125	0.731	6.9369375	6.93775	6.8166875	6.896375	6.929	7.180125
1452	0.72225	0.7235	0.693	0.695125	0.7263125	0.7255625	6.9345	6.935375	6.8166875	6.896375	6.9251875	7.1778125
1453	0.7225	0.7248125	0.693	0.695125	0.725875	0.7271875	6.936	6.937125	6.8166875	6.896375	6.9273125	7.17825
1454	0.723875	0.7254375	0.693	0.695125	0.72825	0.7281875	6.9366875	6.937875	6.8166875	6.896375	6.9284375	7.1789375
1455	0.724375	0.7261875	0.693	0.695125	0.728125	0.7299375	6.9374375	6.9383125	6.8166875	6.896375	6.9291875	7.179375
1456	0.7180625	0.719625	0.693	0.695125	0.7188125	0.7230625	6.934125	6.9349375	6.8166875	6.896375	6.9238125	7.1788125
1457	0.7243125	0.7255625	0.703	0.7046875	0.7288125	0.7379375	7.008625	7.0095	6.891625	6.9715	7.00075	7.2544375
1458	0.7260625	0.7275	0.703	0.7046875	0.7295625	0.73975	7.0094375	7.01025	6.891625	6.9715	7.0019375	7.256125
1459	0.72675	0.7266875	0.703	0.7046875	0.7300625	0.7399375	7.0101875	7.011375	6.891625	6.9715	7.0028125	7.256875
1460	0.72475	0.7248125	0.703	0.7046875	0.7298125	0.7371875	7.0085	7.009125	6.891625	6.9715	7.0006875	7.2535
1461	0.72525	0.7269375	0.703	0.7046875	0.72925	0.738625	7.0098125	7.0106875	6.891625	6.9715	7.0016875	7.2561875
1462	0.7253125	0.729	0.703	0.7046875	0.7311875	0.7408125	7.010875	7.0114375	6.891625	6.9715	7.0026875	7.2575625
1463	0.727375	0.72825	0.703	0.7046875	0.7310625	0.741625	7.01125	7.0121875	6.891625	6.9715	7.0034375	7.257625
1464	0.7264375	0.726375	0.703	0.7046875	0.7283125	0.739	7.0095	7.01	6.891625	6.9715	7.0013125	7.255625
1465	0.7264375	0.727	0.703	0.7046875	0.73025	0.7401875	7.010625	7.011875	6.891625	6.9715	7.0028125	7.25675
1466	0.7269375	0.728375	0.703	0.7046875	0.7320625	0.7421875	7.0114375	7.01225	6.891625	6.9715	7.0038125	7.2578125
1467	0.7275625	0.7296875	0.703	0.7046875	0.731625	0.7428125	7.0124375	7.013	6.891625	6.9715	7.004375	7.25875
1468	0.7255	0.72825	0.703	0.7046875	0.7301875	0.7374375	7.01	7.010875	6.891625	6.9715	7.001375	7.2544375
1469	0.7266875	0.7286875	0.703	0.7046875	0.73075	0.7394375	7.0115625	7.0123125	6.891625	6.9715	7.002625	7.25575
1470	0.7275	0.73	0.703	0.7046875	0.7321875	0.741375	7.01225	7.013125	6.891625	6.9715	7.00375	7.2564375
1471	0.7284375	0.7308125	0.703	0.7046875	0.732	0.7419375	7.013	7.014	6.891625	6.9715	7.004375	7.2578125
1472	0.727	0.7285625	0.703	0.7046875	0.72775	0.73275	7.0096875	7.0104375	6.891625	6.9715	6.9989375	7.254625
1473	0.73525	0.73725	0.707	0.7098125	0.739625	0.7398125	7.083875	7.0850625	6.9659375	7.046	7.0765	7.332125
1474	0.736625	0.7386875	0.707	0.7098125	0.7404375	0.742375	7.0853125	7.0858125	6.9659375	7.046	7.077625	7.333875
1475	0.7365625	0.7388125	0.707	0.7098125	0.741875	0.7423125	7.086	7.0861875	6.9659375	7.046	7.07775	7.334875
1476	0.7348125	0.7365	0.707	0.7098125	0.738875	0.740875	7.0835625	7.085	6.9659375	7.046	7.07575	7.332375
1477	0.7365	0.739	0.707	0.7098125	0.741125	0.74125	7.0856875	7.085875	6.9659375	7.046	7.07725	7.3336875
1478	0.736375	0.7390625	0.707	0.7098125	0.741625	0.74325	7.086375	7.086625	6.9659375	7.046	7.077875	7.334875
1479	0.737125	0.7383125	0.707	0.7098125	0.742375	0.743375	7.08675	7.087375	6.9659375	7.046	7.079125	7.335125
1480	0.7368125	0.7385625	0.707	0.7098125	0.7394375	0.7420625	7.085	7.08525	6.9659375	7.046	7.0768125	7.3330625
1481	0.7364375	0.7380625	0.707	0.7098125	0.7410625	0.7419375	7.0865	7.08675	6.9659375	7.046	7.078125	7.334375
1482	0.737125	0.7386875	0.707	0.7098125	0.7420625	0.7446875	7.0869375	7.0878125	6.9659375	7.046	7.0791875	7.3360625
1483	0.7379375	0.739625	0.707	0.7098125	0.7426875	0.74525	7.0873125	7.088875	6.9659375	7.046	7.079625	7.3356875
1484	0.737375	0.7381875	0.707	0.7098125	0.739875	0.7405625	7.0855625	7.0860625	6.9659375	7.046	7.077	7.3318125
1485	0.73725	0.7389375	0.707	0.7098125	0.7409375	0.742125	7.087125	7.0875625	6.9659375	7.046	7.0780625	7.3334375
1486	0.738	0.7395	0.707	0.7098125	0.7425	0.74325	7.087375	7.08875	6.9659375	7.046	7.0795	7.3349375
1487	0.739125	0.740875	0.707	0.7098125	0.7425625	0.7441875	7.088875	7.0890625	6.9659375	7.046	7.0800625	7.335
1488	0.732125	0.7339375	0.707	0.7098125	0.733625	0.7371875	7.0851875	7.086	6.9659375	7.046	7.0740625	7.3333125
1489	0.7390625	0.73975	0.717125	0.71975	0.7435625	0.752	7.1594375	7.160625	7.040625	7.120625	7.151125	7.411875
1490	0.7405625	0.7408125	0.717125	0.71975	0.7445625	0.754125	7.1605	7.161375	7.040625	7.120625	7.151875	7.4130625
1491	0.741125	0.741625	0.717125	0.71975	0.7453125	0.75425	7.1609375	7.162125	7.040625	7.120625	7.1529375	7.4105625
1492	0.738	0.739625	0.717125	0.71975	0.743875	0.752	7.1590625	7.1603125	7.040625	7.120625	7.1510625	7.4083125
1493	0.7398125	0.7415625	0.717125	0.71975	0.74425	0.75425	7.160875	7.1618125	7.040625	7.120625	7.152125	7.4126875
1494	0.7398125	0.74225	0.717125	0.71975	0.744875	0.75525	7.161625	7.1625	7.040625	7.120625	7.15325	7.4110625
1495	0.7409375	0.743375	0.717125	0.71975	0.7465	0.75575	7.1620625	7.1631875	7.040625	7.120625	7.153625	7.4151875
1496	0.7394375	0.74125	0.717125	0.71975	0.743	0.7530625	7.16025	7.1611875	7.040625	7.120625	7.154875	7.409375
1497	0.7405625	0.742875	0.717125	0.71975	0.744625	0.755	7.16175	7.1623125	7.040625	7.120625	7.1525625	7.410375
1498	0.7414375	0.743375	0.717125	0.71975	0.7459375	0.757	7.1624375	7.1634375	7.040625	7.120625	7.1536875	7.41525
1499	0.7418125	0.7445625	0.717125	0.71975	0.74575	0.7568125	7.162875	7.1638125	7.040625	7.120625	7.1543125	7.412625
1500	0.740125	0.7415625	0.717125	0.71975	0.744125	0.7518125	7.161125	7.1616875	7.040625	7.120625	7.1519375	7.4118125
1501	0.742	0.7434375	0.717125	0.71975	0.745	0.7536875	7.1623125	7.1630625	7.040625	7.120625	7.1528125	7.409375
1502	0.74225	0.7441875	0.717125	0.71975	0.7463125	0.755125	7.1626875	7.1638125	7.040625	7.120625	7.15425	7.4143125
1503	0.7441875	0.7443125	0.717125	0.71975	0.7465	0.756625	7.164125	7.165	7.040625	7.120625	7.154875	7.4115625
1504	0.741875	0.7430625	0.717125	0.71975	0.7428125	0.746125	7.1604375	7.161625	7.040625	7.120625	7.149375	7.40925
1505	0.749625	0.7510625	0.7214375	0.72375	0.7538125	0.7549375	7.2340625	7.236	7.1155	7.1959375	7.2271875	7.4879375
1506	0.750625	0.7533125	0.7214375	0.72375	0.75475	0.7566875	7.2365625	7.2356875	7.1155	7.1959375	7.228875	7.48875
1507	0.751125	0.7538125	0.7214375	0.72375	0.7558125	0.7564375	7.237	7.2365625	7.1155	7.1959375	7.229	7.4896875
1508	0.74975	0.7513125	0.7214375	0.72375	0.753625	0.7546875	7.2355	7.2346875	7.1155	7.1959375	7.2270625	7.4869375
1509	0.75075	0.753625	0.7214375	0.72375	0.7549375	0.75625	7.236875	7.2361875	7.1155	7.1959375	7.22775	7.489
1510	0.751125	0.7535	0.7214375	0.72375	0.7560625	0.7575625	7.2373125	7.23725	7.1155	7.1959375	7.229875	7.4894375
1511	0.7515625	0.7529375	0.7214375	0.72375	0.756625	0.758375	7.23675	7.239	7.1155	7.1959375	7.2298125	7.4906875
1512	0.750875	0.7534375	0.7214375	0.72375	0.7544375	0.755875	7.23475	7.2371875	7.1155	7.1959375	7.228	7.488125
1513	0.7509375	0.7531875	0.7214375	0.72375	0.7559375	0.756625	7.2361875	7.2386875	7.1155	7.1959375	7.229	7.4899375
1514	0.7513125	0.7531875	0.7214375	0.72375	0.756625	0.7583125	7.2379375	7.2380625	7.1155	7.1959375	7.23	7.4908125
1515	0.752625	0.754125	0.7214375	0.72375	0.757	0.7588125	7.2393125	7.2385625	7.1155	7.1959375	7.2304375	7.491
1516	0.7505625	0.753625	0.7214375	0.72375	0.754	0.7549375	7.2355	7.2380625	7.1155	7.1959375	7.22775	7.4878125
1517	0.7514375	0.7536875	0.7214375	0.72375	0.75525	0.7563125	7.237	7.2395625	7.1155	7.1959375	7.229	7.4886875
1518	0.7523125	0.75475	0.7214375	0.72375	0.75675	0.7575	7.239375	7.2386875	7.1155	7.1959375	7.230625	7.4895625
1519	0.7538125	0.755	0.7214375	0.72375	0.75725	0.75875	7.2388125	7.2404375	7.1155	7.1959375	7.230625	7.4906875
1520	0.7469375	0.74825	0.7214375	0.72375	0.7483125	0.7521875	7.2354375	7.2369375	7.1155	7.1959375	7.22575	7.4885
1521	0.7535625	0.7551875	0.732	0.7338125	0.7585625	0.7668125	7.3105625	7.311375	7.1899375	7.271	7.3019375	7.5659375
1522	0.7546875	0.75575	0.732	0.7338125	0.75825	0.7693125	7.3115625	7.312125	7.1899375	7.271	7.3039375	7.5655625
1523	0.7548125	0.755875	0.732	0.7338125	0.7596875	0.768375	7.312	7.31325	7.1899375	7.271	7.3046875	7.5665625
1524	0.75325	0.754625	0.732	0.7338125	0.758625	0.76675	7.3101875	7.311	7.1899375	7.271	7.3024375	7.5645
1525	0.75475	0.7561875	0.732	0.7338125	0.7581875	0.7676875	7.3119375	7.3125625	7.1899375	7.271	7.3035625	7.5664375
1526	0.7553125	0.7571875	0.732	0.7338125	0.76	0.769625	7.312375	7.3135625	7.1899375	7.271	7.3050625	7.567875
1527	0.75575	0.7569375	0.732	0.7338125	0.760625	0.771625	7.313125	7.314375	7.1899375	7.271	7.3053125	7.568125
1528	0.7534375	0.755125	0.732	0.7338125	0.7584375	0.767	7.3110625	7.312	7.1899375	7.271	7.3030625	7.5658125
1529	0.7556875	0.7564375	0.732	0.7338125	0.759125	0.768875	7.3128125	7.313375	7.1899375	7.271	7.304125	7.56775
1530	0.7561875	0.7574375	0.732	0.7338125	0.760625	0.7708125	7.3135625	7.314125	7.1899375	7.271	7.3053125	7.5683125
1531	0.75725	0.7583125	0.732	0.7338125	0.7609375	0.771625	7.314	7.31525	7.1899375	7.271	7.3059375	7.5693125
1532	0.75525	0.756	0.732	0.7338125	0.7589375	0.7661875	7.311875	7.3130625	7.1899375	7.271	7.303375	7.564125
1533	0.7556875	0.758	0.732	0.7338125	0.76	0.768625	7.3134375	7.3143125	7.1899375	7.271	7.3045	7.567
1534	0.7568125	0.75825	0.732	0.7338125	0.7606875	0.770125	7.3140625	7.315	7.1899375	7.271	7.3056875	7.568125
1535	0.75725	0.759375	0.732	0.7338125	0.76075	0.771125	7.314875	7.31575	7.1899375	7.271	7.305875	7.5686875
1536	0.7556875	0.758375	0.732	0.7338125	0.7568125	0.761625	7.3118125	7.312375	7.1899375	7.271	7.30075	7.56625


==> results/STM32F415_results.txt <==
HW crypto evaluator<\r><\n>
test 0000000001<\r><\n>
AES CTR<\r><\n>
enc 0000002169 cycles<\r><\n>
dec 0000002182 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc AES ERROR 0000003101<\r><\n>
test 0000000002<\r><\n>
AES CTR<\r><\n>
enc 0000002181 cycles<\r><\n>
dec 0000002248 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc AES ERROR 0000003101<\r><\n>
test 0000000003<\r><\n>
AES CTR<\r><\n>
enc 0000002193 cycles<\r><\n>
dec 0000002206 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc AES ERROR 0000003101<\r><\n>
test 0000000004<\r><\n>
AES CTR<\r><\n>
enc 0000002163 cycles<\r><\n>
dec 0000002176 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc AES ERROR 0000003101<\r><\n>
test 0000000005<\r><\n>
AES CTR<\r><\n>
enc 0000002187 cycles<\r><\n>
dec 0000002200 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc AES ERROR 0000003101<\r><\n>
test 0000000006<\r><\n>
AES CTR<\r><\n>
enc 0000002198 cycles<\r><\n>
dec 0000002212 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc AES ERROR 0000003101<\r><\n>
test 0000000007<\r><\n>
AES CTR<\r><\n>
enc 0000002211 cycles<\r><\n>
dec 0000002223 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc AES ERROR 0000003101<\r><\n>
test 0000000008<\r><\n>
AES CTR<\r><\n>
enc 0000002177 cycles<\r><\n>
dec 0000002190 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc AES ERROR 0000003101<\r><\n>
test 0000000009<\r><\n>
AES CTR<\r><\n>
enc 0000002255 cycles<\r><\n>
dec 0000002214 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc AES ERROR 0000003101<\r><\n>
test 0000000010<\r><\n>
AES CTR<\r><\n>
enc 0000002213 cycles<\r><\n>
dec 0000002226 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc AES ERROR 0000003101<\r><\n>
test 0000000011<\r><\n>
AES CTR<\r><\n>
enc 0000002225 cycles<\r><\n>
dec 0000002238 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc AES ERROR 0000003101<\r><\n>
test 0000000012<\r><\n>
AES CTR<\r><\n>
enc 0000002191 cycles<\r><\n>
dec 0000002204 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc AES ERROR 0000003101<\r><\n>
test 0000000013<\r><\n>
AES CTR<\r><\n>
enc 0000002215 cycles<\r><\n>
dec 0000002284 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc AES ERROR 0000003101<\r><\n>
test 0000000014<\r><\n>
AES CTR<\r><\n>
enc 0000002281 cycles<\r><\n>
dec 0000002240 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc AES ERROR 0000003101<\r><\n>
test 0000000015<\r><\n>
AES CTR<\r><\n>
enc 0000002239 cycles<\r><\n>
dec 0000002252 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc AES ERROR 0000003101<\r><\n>
test 0000000016<\r><\n>
AES CTR<\r><\n>
enc 0000002191 cycles<\r><\n>
dec 0000002204 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000001786 cycles<\r><\n>
dec 0000002653 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000002137 cycles<\r><\n>
dec 0000003100 cycles<\r><\n>
success<\r><\n>
test 0000000017<\r><\n>
AES CTR<\r><\n>
enc 0000003377 cycles<\r><\n>
dec 0000003390 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000003423 cycles<\r><\n>
dec 0000004276 cycles<\r><\n>
success<\r><\n>
test 0000000018<\r><\n>
AES CTR<\r><\n>
enc 0000003389 cycles<\r><\n>
dec 0000003402 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000003390 cycles<\r><\n>
dec 0000004296 cycles<\r><\n>
success<\r><\n>
test 0000000019<\r><\n>
AES CTR<\r><\n>
enc 0000003401 cycles<\r><\n>
dec 0000003414 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000003401 cycles<\r><\n>
dec 0000004310 cycles<\r><\n>
success<\r><\n>
test 0000000020<\r><\n>
AES CTR<\r><\n>
enc 0000003371 cycles<\r><\n>
dec 0000003438 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000003369 cycles<\r><\n>
dec 0000004274 cycles<\r><\n>
success<\r><\n>
test 0000000021<\r><\n>
AES CTR<\r><\n>
enc 0000003395 cycles<\r><\n>
dec 0000003408 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000003388 cycles<\r><\n>
dec 0000004351 cycles<\r><\n>
success<\r><\n>
test 0000000022<\r><\n>
AES CTR<\r><\n>
enc 0000003407 cycles<\r><\n>
dec 0000003474 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000003402 cycles<\r><\n>
dec 0000004314 cycles<\r><\n>
success<\r><\n>
test 0000000023<\r><\n>
AES CTR<\r><\n>
enc 0000003472 cycles<\r><\n>
dec 0000003432 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000003412 cycles<\r><\n>
dec 0000004380 cycles<\r><\n>
success<\r><\n>
test 0000000024<\r><\n>
AES CTR<\r><\n>
enc 0000003385 cycles<\r><\n>
dec 0000003398 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000003433 cycles<\r><\n>
dec 0000004291 cycles<\r><\n>
success<\r><\n>
test 0000000025<\r><\n>
AES CTR<\r><\n>
enc 0000003461 cycles<\r><\n>
dec 0000003422 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000003400 cycles<\r><\n>
dec 0000004361 cycles<\r><\n>
success<\r><\n>
test 0000000026<\r><\n>
AES CTR<\r><\n>
enc 0000003421 cycles<\r><\n>
dec 0000003434 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000003468 cycles<\r><\n>
dec 0000004332 cycles<\r><\n>
success<\r><\n>
test 0000000027<\r><\n>
AES CTR<\r><\n>
enc 0000003486 cycles<\r><\n>
dec 0000003446 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000003422 cycles<\r><\n>
dec 0000004337 cycles<\r><\n>
success<\r><\n>
test 0000000028<\r><\n>
AES CTR<\r><\n>
enc 0000003399 cycles<\r><\n>
dec 0000003412 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000003439 cycles<\r><\n>
dec 0000004272 cycles<\r><\n>
success<\r><\n>
test 0000000029<\r><\n>
AES CTR<\r><\n>
enc 0000003423 cycles<\r><\n>
dec 0000003436 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000003400 cycles<\r><\n>
dec 0000004290 cycles<\r><\n>
success<\r><\n>
test 0000000030<\r><\n>
AES CTR<\r><\n>
enc 0000003435 cycles<\r><\n>
dec 0000003448 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000003418 cycles<\r><\n>
dec 0000004313 cycles<\r><\n>
success<\r><\n>
test 0000000031<\r><\n>
AES CTR<\r><\n>
enc 0000003447 cycles<\r><\n>
dec 0000003513 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000003427 cycles<\r><\n>
dec 0000004326 cycles<\r><\n>
success<\r><\n>
test 0000000032<\r><\n>
AES CTR<\r><\n>
enc 0000003393 cycles<\r><\n>
dec 0000003405 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000002975 cycles<\r><\n>
dec 0000003847 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000003342 cycles<\r><\n>
dec 0000004286 cycles<\r><\n>
success<\r><\n>
test 0000000033<\r><\n>
AES CTR<\r><\n>
enc 0000004579 cycles<\r><\n>
dec 0000004591 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000004578 cycles<\r><\n>
dec 0000005564 cycles<\r><\n>
success<\r><\n>
test 0000000034<\r><\n>
AES CTR<\r><\n>
enc 0000004591 cycles<\r><\n>
dec 0000004657 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000004594 cycles<\r><\n>
dec 0000005535 cycles<\r><\n>
success<\r><\n>
test 0000000035<\r><\n>
AES CTR<\r><\n>
enc 0000004603 cycles<\r><\n>
dec 0000004616 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000004658 cycles<\r><\n>
dec 0000005546 cycles<\r><\n>
success<\r><\n>
test 0000000036<\r><\n>
AES CTR<\r><\n>
enc 0000004626 cycles<\r><\n>
dec 0000004586 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000004575 cycles<\r><\n>
dec 0000005565 cycles<\r><\n>
success<\r><\n>
test 0000000037<\r><\n>
AES CTR<\r><\n>
enc 0000004597 cycles<\r><\n>
dec 0000004610 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000004587 cycles<\r><\n>
dec 0000005585 cycles<\r><\n>
success<\r><\n>
test 0000000038<\r><\n>
AES CTR<\r><\n>
enc 0000004609 cycles<\r><\n>
dec 0000004675 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000004608 cycles<\r><\n>
dec 0000005552 cycles<\r><\n>
success<\r><\n>
test 0000000039<\r><\n>
AES CTR<\r><\n>
enc 0000004621 cycles<\r><\n>
dec 0000004634 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000004674 cycles<\r><\n>
dec 0000005559 cycles<\r><\n>
success<\r><\n>
test 0000000040<\r><\n>
AES CTR<\r><\n>
enc 0000004640 cycles<\r><\n>
dec 0000004600 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000004583 cycles<\r><\n>
dec 0000005523 cycles<\r><\n>
success<\r><\n>
test 0000000041<\r><\n>
AES CTR<\r><\n>
enc 0000004664 cycles<\r><\n>
dec 0000004624 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000004599 cycles<\r><\n>
dec 0000005595 cycles<\r><\n>
success<\r><\n>
test 0000000042<\r><\n>
AES CTR<\r><\n>
enc 0000004623 cycles<\r><\n>
dec 0000004690 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000004616 cycles<\r><\n>
dec 0000005568 cycles<\r><\n>
success<\r><\n>
test 0000000043<\r><\n>
AES CTR<\r><\n>
enc 0000004635 cycles<\r><\n>
dec 0000004648 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000004680 cycles<\r><\n>
dec 0000005575 cycles<\r><\n>
success<\r><\n>
test 0000000044<\r><\n>
AES CTR<\r><\n>
enc 0000004601 cycles<\r><\n>
dec 0000004614 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000004636 cycles<\r><\n>
dec 0000005508 cycles<\r><\n>
success<\r><\n>
test 0000000045<\r><\n>
AES CTR<\r><\n>
enc 0000004678 cycles<\r><\n>
dec 0000004638 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000004602 cycles<\r><\n>
dec 0000005579 cycles<\r><\n>
success<\r><\n>
test 0000000046<\r><\n>
AES CTR<\r><\n>
enc 0000004637 cycles<\r><\n>
dec 0000004650 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000004620 cycles<\r><\n>
dec 0000005603 cycles<\r><\n>
success<\r><\n>
test 0000000047<\r><\n>
AES CTR<\r><\n>
enc 0000004649 cycles<\r><\n>
dec 0000004714 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000004630 cycles<\r><\n>
dec 0000005558 cycles<\r><\n>
success<\r><\n>
test 0000000048<\r><\n>
AES CTR<\r><\n>
enc 0000004595 cycles<\r><\n>
dec 0000004608 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000004161 cycles<\r><\n>
dec 0000005092 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000004543 cycles<\r><\n>
dec 0000005520 cycles<\r><\n>
success<\r><\n>
test 0000000049<\r><\n>
AES CTR<\r><\n>
enc 0000005782 cycles<\r><\n>
dec 0000005848 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000005782 cycles<\r><\n>
dec 0000006747 cycles<\r><\n>
success<\r><\n>
test 0000000050<\r><\n>
AES CTR<\r><\n>
enc 0000005794 cycles<\r><\n>
dec 0000005861 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000005793 cycles<\r><\n>
dec 0000006774 cycles<\r><\n>
success<\r><\n>
test 0000000051<\r><\n>
AES CTR<\r><\n>
enc 0000005806 cycles<\r><\n>
dec 0000005872 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000005805 cycles<\r><\n>
dec 0000006835 cycles<\r><\n>
success<\r><\n>
test 0000000052<\r><\n>
AES CTR<\r><\n>
enc 0000005776 cycles<\r><\n>
dec 0000005842 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000005772 cycles<\r><\n>
dec 0000006796 cycles<\r><\n>
success<\r><\n>
test 0000000053<\r><\n>
AES CTR<\r><\n>
enc 0000005800 cycles<\r><\n>
dec 0000005813 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000005793 cycles<\r><\n>
dec 0000006822 cycles<\r><\n>
success<\r><\n>
test 0000000054<\r><\n>
AES CTR<\r><\n>
enc 0000005812 cycles<\r><\n>
dec 0000005825 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000005810 cycles<\r><\n>
dec 0000006838 cycles<\r><\n>
success<\r><\n>
test 0000000055<\r><\n>
AES CTR<\r><\n>
enc 0000005877 cycles<\r><\n>
dec 0000005837 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000005817 cycles<\r><\n>
dec 0000006800 cycles<\r><\n>
success<\r><\n>
test 0000000056<\r><\n>
AES CTR<\r><\n>
enc 0000005843 cycles<\r><\n>
dec 0000005803 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000005784 cycles<\r><\n>
dec 0000006755 cycles<\r><\n>
success<\r><\n>
test 0000000057<\r><\n>
AES CTR<\r><\n>
enc 0000005865 cycles<\r><\n>
dec 0000005827 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000005854 cycles<\r><\n>
dec 0000006779 cycles<\r><\n>
success<\r><\n>
test 0000000058<\r><\n>
AES CTR<\r><\n>
enc 0000005879 cycles<\r><\n>
dec 0000005838 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000005869 cycles<\r><\n>
dec 0000006801 cycles<\r><\n>
success<\r><\n>
test 0000000059<\r><\n>
AES CTR<\r><\n>
enc 0000005838 cycles<\r><\n>
dec 0000005851 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000005883 cycles<\r><\n>
dec 0000006808 cycles<\r><\n>
success<\r><\n>
test 0000000060<\r><\n>
AES CTR<\r><\n>
enc 0000005804 cycles<\r><\n>
dec 0000005871 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000005842 cycles<\r><\n>
dec 0000006744 cycles<\r><\n>
success<\r><\n>
test 0000000061<\r><\n>
AES CTR<\r><\n>
enc 0000005828 cycles<\r><\n>
dec 0000005895 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000005810 cycles<\r><\n>
dec 0000006764 cycles<\r><\n>
success<\r><\n>
test 0000000062<\r><\n>
AES CTR<\r><\n>
enc 0000005840 cycles<\r><\n>
dec 0000005907 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000005831 cycles<\r><\n>
dec 0000006843 cycles<\r><\n>
success<\r><\n>
test 0000000063<\r><\n>
AES CTR<\r><\n>
enc 0000005852 cycles<\r><\n>
dec 0000005919 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000005835 cycles<\r><\n>
dec 0000006856 cycles<\r><\n>
success<\r><\n>
test 0000000064<\r><\n>
AES CTR<\r><\n>
enc 0000005798 cycles<\r><\n>
dec 0000005811 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000005350 cycles<\r><\n>
dec 0000006231 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000005801 cycles<\r><\n>
dec 0000006760 cycles<\r><\n>
success<\r><\n>
test 0000000065<\r><\n>
AES CTR<\r><\n>
enc 0000006985 cycles<\r><\n>
dec 0000007051 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000006983 cycles<\r><\n>
dec 0000008037 cycles<\r><\n>
success<\r><\n>
test 0000000066<\r><\n>
AES CTR<\r><\n>
enc 0000006997 cycles<\r><\n>
dec 0000007064 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000006996 cycles<\r><\n>
dec 0000008059 cycles<\r><\n>
success<\r><\n>
test 0000000067<\r><\n>
AES CTR<\r><\n>
enc 0000007062 cycles<\r><\n>
dec 0000007022 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000007064 cycles<\r><\n>
dec 0000008014 cycles<\r><\n>
success<\r><\n>
test 0000000068<\r><\n>
AES CTR<\r><\n>
enc 0000006979 cycles<\r><\n>
dec 0000007044 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000006980 cycles<\r><\n>
dec 0000008035 cycles<\r><\n>
success<\r><\n>
test 0000000069<\r><\n>
AES CTR<\r><\n>
enc 0000007057 cycles<\r><\n>
dec 0000007016 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000007052 cycles<\r><\n>
dec 0000008006 cycles<\r><\n>
success<\r><\n>
test 0000000070<\r><\n>
AES CTR<\r><\n>
enc 0000007015 cycles<\r><\n>
dec 0000007081 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000007012 cycles<\r><\n>
dec 0000008083 cycles<\r><\n>
success<\r><\n>
test 0000000071<\r><\n>
AES CTR<\r><\n>
enc 0000007027 cycles<\r><\n>
dec 0000007040 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000007024 cycles<\r><\n>
dec 0000008090 cycles<\r><\n>
success<\r><\n>
test 0000000072<\r><\n>
AES CTR<\r><\n>
enc 0000007046 cycles<\r><\n>
dec 0000007006 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000007042 cycles<\r><\n>
dec 0000008000 cycles<\r><\n>
success<\r><\n>
test 0000000073<\r><\n>
AES CTR<\r><\n>
enc 0000007017 cycles<\r><\n>
dec 0000007083 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000007011 cycles<\r><\n>
dec 0000008073 cycles<\r><\n>
success<\r><\n>
test 0000000074<\r><\n>
AES CTR<\r><\n>
enc 0000007082 cycles<\r><\n>
dec 0000007042 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000007076 cycles<\r><\n>
dec 0000008042 cycles<\r><\n>
success<\r><\n>
test 0000000075<\r><\n>
AES CTR<\r><\n>
enc 0000007041 cycles<\r><\n>
dec 0000007107 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000007031 cycles<\r><\n>
dec 0000008106 cycles<\r><\n>
success<\r><\n>
test 0000000076<\r><\n>
AES CTR<\r><\n>
enc 0000007007 cycles<\r><\n>
dec 0000007020 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000006989 cycles<\r><\n>
dec 0000007984 cycles<\r><\n>
success<\r><\n>
test 0000000077<\r><\n>
AES CTR<\r><\n>
enc 0000007084 cycles<\r><\n>
dec 0000007044 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000007063 cycles<\r><\n>
dec 0000008004 cycles<\r><\n>
success<\r><\n>
test 0000000078<\r><\n>
AES CTR<\r><\n>
enc 0000007043 cycles<\r><\n>
dec 0000007109 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000007031 cycles<\r><\n>
dec 0000008077 cycles<\r><\n>
success<\r><\n>
test 0000000079<\r><\n>
AES CTR<\r><\n>
enc 0000007108 cycles<\r><\n>
dec 0000007068 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000007090 cycles<\r><\n>
dec 0000008036 cycles<\r><\n>
success<\r><\n>
test 0000000080<\r><\n>
AES CTR<\r><\n>
enc 0000007001 cycles<\r><\n>
dec 0000007067 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000006591 cycles<\r><\n>
dec 0000007423 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000007002 cycles<\r><\n>
dec 0000007998 cycles<\r><\n>
success<\r><\n>
test 0000000081<\r><\n>
AES CTR<\r><\n>
enc 0000008188 cycles<\r><\n>
dec 0000008256 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000008180 cycles<\r><\n>
dec 0000009274 cycles<\r><\n>
success<\r><\n>
test 0000000082<\r><\n>
AES CTR<\r><\n>
enc 0000008255 cycles<\r><\n>
dec 0000008267 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000008200 cycles<\r><\n>
dec 0000009301 cycles<\r><\n>
success<\r><\n>
test 0000000083<\r><\n>
AES CTR<\r><\n>
enc 0000008266 cycles<\r><\n>
dec 0000008226 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000008259 cycles<\r><\n>
dec 0000009259 cycles<\r><\n>
success<\r><\n>
test 0000000084<\r><\n>
AES CTR<\r><\n>
enc 0000008183 cycles<\r><\n>
dec 0000008252 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000008177 cycles<\r><\n>
dec 0000009223 cycles<\r><\n>
success<\r><\n>
test 0000000085<\r><\n>
AES CTR<\r><\n>
enc 0000008207 cycles<\r><\n>
dec 0000008273 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000008195 cycles<\r><\n>
dec 0000009296 cycles<\r><\n>
success<\r><\n>
test 0000000086<\r><\n>
AES CTR<\r><\n>
enc 0000008273 cycles<\r><\n>
dec 0000008232 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000008264 cycles<\r><\n>
dec 0000009319 cycles<\r><\n>
success<\r><\n>
test 0000000087<\r><\n>
AES CTR<\r><\n>
enc 0000008284 cycles<\r><\n>
dec 0000008243 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000008275 cycles<\r><\n>
dec 0000009274 cycles<\r><\n>
success<\r><\n>
test 0000000088<\r><\n>
AES CTR<\r><\n>
enc 0000008196 cycles<\r><\n>
dec 0000008266 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000008186 cycles<\r><\n>
dec 0000009292 cycles<\r><\n>
success<\r><\n>
test 0000000089<\r><\n>
AES CTR<\r><\n>
enc 0000008274 cycles<\r><\n>
dec 0000008287 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000008202 cycles<\r><\n>
dec 0000009309 cycles<\r><\n>
success<\r><\n>
test 0000000090<\r><\n>
AES CTR<\r><\n>
enc 0000008286 cycles<\r><\n>
dec 0000008246 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000008278 cycles<\r><\n>
dec 0000009334 cycles<\r><\n>
success<\r><\n>
test 0000000091<\r><\n>
AES CTR<\r><\n>
enc 0000008245 cycles<\r><\n>
dec 0000008258 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000008291 cycles<\r><\n>
dec 0000009288 cycles<\r><\n>
success<\r><\n>
test 0000000092<\r><\n>
AES CTR<\r><\n>
enc 0000008211 cycles<\r><\n>
dec 0000008278 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000008192 cycles<\r><\n>
dec 0000009276 cycles<\r><\n>
success<\r><\n>
test 0000000093<\r><\n>
AES CTR<\r><\n>
enc 0000008288 cycles<\r><\n>
dec 0000008302 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000008210 cycles<\r><\n>
dec 0000009292 cycles<\r><\n>
success<\r><\n>
test 0000000094<\r><\n>
AES CTR<\r><\n>
enc 0000008300 cycles<\r><\n>
dec 0000008259 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000008283 cycles<\r><\n>
dec 0000009317 cycles<\r><\n>
success<\r><\n>
test 0000000095<\r><\n>
AES CTR<\r><\n>
enc 0000008258 cycles<\r><\n>
dec 0000008272 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000008293 cycles<\r><\n>
dec 0000009272 cycles<\r><\n>
success<\r><\n>
test 0000000096<\r><\n>
AES CTR<\r><\n>
enc 0000008205 cycles<\r><\n>
dec 0000008272 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000007727 cycles<\r><\n>
dec 0000008670 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000008150 cycles<\r><\n>
dec 0000009296 cycles<\r><\n>
success<\r><\n>
test 0000000097<\r><\n>
AES CTR<\r><\n>
enc 0000009445 cycles<\r><\n>
dec 0000009405 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000009439 cycles<\r><\n>
dec 0000010521 cycles<\r><\n>
success<\r><\n>
test 0000000098<\r><\n>
AES CTR<\r><\n>
enc 0000009457 cycles<\r><\n>
dec 0000009417 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000009454 cycles<\r><\n>
dec 0000010543 cycles<\r><\n>
success<\r><\n>
test 0000000099<\r><\n>
AES CTR<\r><\n>
enc 0000009470 cycles<\r><\n>
dec 0000009428 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000009465 cycles<\r><\n>
dec 0000010554 cycles<\r><\n>
success<\r><\n>
test 0000000100<\r><\n>
AES CTR<\r><\n>
enc 0000009438 cycles<\r><\n>
dec 0000009452 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000009433 cycles<\r><\n>
dec 0000010519 cycles<\r><\n>
success<\r><\n>
test 0000000101<\r><\n>
AES CTR<\r><\n>
enc 0000009464 cycles<\r><\n>
dec 0000009476 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000009401 cycles<\r><\n>
dec 0000010536 cycles<\r><\n>
success<\r><\n>
test 0000000102<\r><\n>
AES CTR<\r><\n>
enc 0000009474 cycles<\r><\n>
dec 0000009487 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000009419 cycles<\r><\n>
dec 0000010564 cycles<\r><\n>
success<\r><\n>
test 0000000103<\r><\n>
AES CTR<\r><\n>
enc 0000009487 cycles<\r><\n>
dec 0000009500 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000009433 cycles<\r><\n>
dec 0000010571 cycles<\r><\n>
success<\r><\n>
test 0000000104<\r><\n>
AES CTR<\r><\n>
enc 0000009453 cycles<\r><\n>
dec 0000009467 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000009391 cycles<\r><\n>
dec 0000010534 cycles<\r><\n>
success<\r><\n>
test 0000000105<\r><\n>
AES CTR<\r><\n>
enc 0000009477 cycles<\r><\n>
dec 0000009490 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000009413 cycles<\r><\n>
dec 0000010551 cycles<\r><\n>
success<\r><\n>
test 0000000106<\r><\n>
AES CTR<\r><\n>
enc 0000009489 cycles<\r><\n>
dec 0000009502 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000009426 cycles<\r><\n>
dec 0000010579 cycles<\r><\n>
success<\r><\n>
test 0000000107<\r><\n>
AES CTR<\r><\n>
enc 0000009448 cycles<\r><\n>
dec 0000009515 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000009434 cycles<\r><\n>
dec 0000010588 cycles<\r><\n>
success<\r><\n>
test 0000000108<\r><\n>
AES CTR<\r><\n>
enc 0000009414 cycles<\r><\n>
dec 0000009481 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000009392 cycles<\r><\n>
dec 0000010465 cycles<\r><\n>
success<\r><\n>
test 0000000109<\r><\n>
AES CTR<\r><\n>
enc 0000009438 cycles<\r><\n>
dec 0000009504 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000009415 cycles<\r><\n>
dec 0000010488 cycles<\r><\n>
success<\r><\n>
test 0000000110<\r><\n>
AES CTR<\r><\n>
enc 0000009450 cycles<\r><\n>
dec 0000009516 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000009484 cycles<\r><\n>
dec 0000010507 cycles<\r><\n>
success<\r><\n>
test 0000000111<\r><\n>
AES CTR<\r><\n>
enc 0000009462 cycles<\r><\n>
dec 0000009529 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000009498 cycles<\r><\n>
dec 0000010514 cycles<\r><\n>
success<\r><\n>
test 0000000112<\r><\n>
AES CTR<\r><\n>
enc 0000009408 cycles<\r><\n>
dec 0000009474 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000008913 cycles<\r><\n>
dec 0000009809 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000009405 cycles<\r><\n>
dec 0000010477 cycles<\r><\n>
success<\r><\n>
test 0000000113<\r><\n>
AES CTR<\r><\n>
enc 0000010594 cycles<\r><\n>
dec 0000010607 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000010641 cycles<\r><\n>
dec 0000011756 cycles<\r><\n>
success<\r><\n>
test 0000000114<\r><\n>
AES CTR<\r><\n>
enc 0000010659 cycles<\r><\n>
dec 0000010672 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000010604 cycles<\r><\n>
dec 0000011781 cycles<\r><\n>
success<\r><\n>
test 0000000115<\r><\n>
AES CTR<\r><\n>
enc 0000010671 cycles<\r><\n>
dec 0000010685 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000010665 cycles<\r><\n>
dec 0000011736 cycles<\r><\n>
success<\r><\n>
test 0000000116<\r><\n>
AES CTR<\r><\n>
enc 0000010644 cycles<\r><\n>
dec 0000010601 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000010635 cycles<\r><\n>
dec 0000011757 cycles<\r><\n>
success<\r><\n>
test 0000000117<\r><\n>
AES CTR<\r><\n>
enc 0000010665 cycles<\r><\n>
dec 0000010678 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000010597 cycles<\r><\n>
dec 0000011777 cycles<\r><\n>
success<\r><\n>
test 0000000118<\r><\n>
AES CTR<\r><\n>
enc 0000010623 cycles<\r><\n>
dec 0000010690 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000010672 cycles<\r><\n>
dec 0000011746 cycles<\r><\n>
success<\r><\n>
test 0000000119<\r><\n>
AES CTR<\r><\n>
enc 0000010689 cycles<\r><\n>
dec 0000010649 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000010679 cycles<\r><\n>
dec 0000011811 cycles<\r><\n>
success<\r><\n>
test 0000000120<\r><\n>
AES CTR<\r><\n>
enc 0000010656 cycles<\r><\n>
dec 0000010667 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000010589 cycles<\r><\n>
dec 0000011718 cycles<\r><\n>
success<\r><\n>
test 0000000121<\r><\n>
AES CTR<\r><\n>
enc 0000010626 cycles<\r><\n>
dec 0000010692 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000010661 cycles<\r><\n>
dec 0000011791 cycles<\r><\n>
success<\r><\n>
test 0000000122<\r><\n>
AES CTR<\r><\n>
enc 0000010690 cycles<\r><\n>
dec 0000010651 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000010681 cycles<\r><\n>
dec 0000011814 cycles<\r><\n>
success<\r><\n>
test 0000000123<\r><\n>
AES CTR<\r><\n>
enc 0000010703 cycles<\r><\n>
dec 0000010716 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000010639 cycles<\r><\n>
dec 0000011768 cycles<\r><\n>
success<\r><\n>
test 0000000124<\r><\n>
AES CTR<\r><\n>
enc 0000010616 cycles<\r><\n>
dec 0000010629 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000010648 cycles<\r><\n>
dec 0000011754 cycles<\r><\n>
success<\r><\n>
test 0000000125<\r><\n>
AES CTR<\r><\n>
enc 0000010693 cycles<\r><\n>
dec 0000010706 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000010614 cycles<\r><\n>
dec 0000011782 cycles<\r><\n>
success<\r><\n>
test 0000000126<\r><\n>
AES CTR<\r><\n>
enc 0000010652 cycles<\r><\n>
dec 0000010719 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000010686 cycles<\r><\n>
dec 0000011750 cycles<\r><\n>
success<\r><\n>
test 0000000127<\r><\n>
AES CTR<\r><\n>
enc 0000010718 cycles<\r><\n>
dec 0000010677 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000010697 cycles<\r><\n>
dec 0000011805 cycles<\r><\n>
success<\r><\n>
test 0000000128<\r><\n>
AES CTR<\r><\n>
enc 0000010664 cycles<\r><\n>
dec 0000010674 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000010155 cycles<\r><\n>
dec 0000011054 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000010555 cycles<\r><\n>
dec 0000011718 cycles<\r><\n>
success<\r><\n>
test 0000000129<\r><\n>
AES CTR<\r><\n>
enc 0000011795 cycles<\r><\n>
dec 0000011809 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000011843 cycles<\r><\n>
dec 0000012999 cycles<\r><\n>
success<\r><\n>
test 0000000130<\r><\n>
AES CTR<\r><\n>
enc 0000011861 cycles<\r><\n>
dec 0000011874 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000011858 cycles<\r><\n>
dec 0000013023 cycles<\r><\n>
success<\r><\n>
test 0000000131<\r><\n>
AES CTR<\r><\n>
enc 0000011873 cycles<\r><\n>
dec 0000011886 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000011817 cycles<\r><\n>
dec 0000013033 cycles<\r><\n>
success<\r><\n>
test 0000000132<\r><\n>
AES CTR<\r><\n>
enc 0000011790 cycles<\r><\n>
dec 0000011803 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000011839 cycles<\r><\n>
dec 0000012998 cycles<\r><\n>
success<\r><\n>
test 0000000133<\r><\n>
AES CTR<\r><\n>
enc 0000011867 cycles<\r><\n>
dec 0000011879 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000011855 cycles<\r><\n>
dec 0000013016 cycles<\r><\n>
success<\r><\n>
test 0000000134<\r><\n>
AES CTR<\r><\n>
enc 0000011879 cycles<\r><\n>
dec 0000011892 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000011821 cycles<\r><\n>
dec 0000012986 cycles<\r><\n>
success<\r><\n>
test 0000000135<\r><\n>
AES CTR<\r><\n>
enc 0000011892 cycles<\r><\n>
dec 0000011851 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000011886 cycles<\r><\n>
dec 0000013050 cycles<\r><\n>
success<\r><\n>
test 0000000136<\r><\n>
AES CTR<\r><\n>
enc 0000011857 cycles<\r><\n>
dec 0000011871 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000011847 cycles<\r><\n>
dec 0000013008 cycles<\r><\n>
success<\r><\n>
test 0000000137<\r><\n>
AES CTR<\r><\n>
enc 0000011882 cycles<\r><\n>
dec 0000011895 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000011867 cycles<\r><\n>
dec 0000012981 cycles<\r><\n>
success<\r><\n>
test 0000000138<\r><\n>
AES CTR<\r><\n>
enc 0000011894 cycles<\r><\n>
dec 0000011852 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000011880 cycles<\r><\n>
dec 0000013052 cycles<\r><\n>
success<\r><\n>
test 0000000139<\r><\n>
AES CTR<\r><\n>
enc 0000011852 cycles<\r><\n>
dec 0000011919 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000011895 cycles<\r><\n>
dec 0000013061 cycles<\r><\n>
success<\r><\n>
test 0000000140<\r><\n>
AES CTR<\r><\n>
enc 0000011870 cycles<\r><\n>
dec 0000011884 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000011852 cycles<\r><\n>
dec 0000012940 cycles<\r><\n>
success<\r><\n>
test 0000000141<\r><\n>
AES CTR<\r><\n>
enc 0000011896 cycles<\r><\n>
dec 0000011909 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000011868 cycles<\r><\n>
dec 0000013012 cycles<\r><\n>
success<\r><\n>
test 0000000142<\r><\n>
AES CTR<\r><\n>
enc 0000011854 cycles<\r><\n>
dec 0000011920 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000011886 cycles<\r><\n>
dec 0000013034 cycles<\r><\n>
success<\r><\n>
test 0000000143<\r><\n>
AES CTR<\r><\n>
enc 0000011920 cycles<\r><\n>
dec 0000011931 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000011897 cycles<\r><\n>
dec 0000013043 cycles<\r><\n>
success<\r><\n>
test 0000000144<\r><\n>
AES CTR<\r><\n>
enc 0000011864 cycles<\r><\n>
dec 0000011878 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000011343 cycles<\r><\n>
dec 0000012246 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000011814 cycles<\r><\n>
dec 0000012956 cycles<\r><\n>
success<\r><\n>
test 0000000145<\r><\n>
AES CTR<\r><\n>
enc 0000013051 cycles<\r><\n>
dec 0000013066 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000012995 cycles<\r><\n>
dec 0000014185 cycles<\r><\n>
success<\r><\n>
test 0000000146<\r><\n>
AES CTR<\r><\n>
enc 0000013064 cycles<\r><\n>
dec 0000013079 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000013011 cycles<\r><\n>
dec 0000014202 cycles<\r><\n>
success<\r><\n>
test 0000000147<\r><\n>
AES CTR<\r><\n>
enc 0000013076 cycles<\r><\n>
dec 0000013090 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000013018 cycles<\r><\n>
dec 0000014218 cycles<\r><\n>
success<\r><\n>
test 0000000148<\r><\n>
AES CTR<\r><\n>
enc 0000013047 cycles<\r><\n>
dec 0000013061 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000012991 cycles<\r><\n>
dec 0000014179 cycles<\r><\n>
success<\r><\n>
test 0000000149<\r><\n>
AES CTR<\r><\n>
enc 0000013072 cycles<\r><\n>
dec 0000013085 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000013014 cycles<\r><\n>
dec 0000014198 cycles<\r><\n>
success<\r><\n>
test 0000000150<\r><\n>
AES CTR<\r><\n>
enc 0000013084 cycles<\r><\n>
dec 0000013096 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000013023 cycles<\r><\n>
dec 0000014224 cycles<\r><\n>
success<\r><\n>
test 0000000151<\r><\n>
AES CTR<\r><\n>
enc 0000013095 cycles<\r><\n>
dec 0000013108 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000013034 cycles<\r><\n>
dec 0000014232 cycles<\r><\n>
success<\r><\n>
test 0000000152<\r><\n>
AES CTR<\r><\n>
enc 0000013061 cycles<\r><\n>
dec 0000013073 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000013000 cycles<\r><\n>
dec 0000014193 cycles<\r><\n>
success<\r><\n>
test 0000000153<\r><\n>
AES CTR<\r><\n>
enc 0000013084 cycles<\r><\n>
dec 0000013098 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000013018 cycles<\r><\n>
dec 0000014215 cycles<\r><\n>
success<\r><\n>
test 0000000154<\r><\n>
AES CTR<\r><\n>
enc 0000013096 cycles<\r><\n>
dec 0000013109 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000013037 cycles<\r><\n>
dec 0000014236 cycles<\r><\n>
success<\r><\n>
test 0000000155<\r><\n>
AES CTR<\r><\n>
enc 0000013109 cycles<\r><\n>
dec 0000013123 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000013046 cycles<\r><\n>
dec 0000014246 cycles<\r><\n>
success<\r><\n>
test 0000000156<\r><\n>
AES CTR<\r><\n>
enc 0000013076 cycles<\r><\n>
dec 0000013089 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000013008 cycles<\r><\n>
dec 0000014178 cycles<\r><\n>
success<\r><\n>
test 0000000157<\r><\n>
AES CTR<\r><\n>
enc 0000013099 cycles<\r><\n>
dec 0000013112 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000013025 cycles<\r><\n>
dec 0000014199 cycles<\r><\n>
success<\r><\n>
test 0000000158<\r><\n>
AES CTR<\r><\n>
enc 0000013110 cycles<\r><\n>
dec 0000013124 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000013038 cycles<\r><\n>
dec 0000014222 cycles<\r><\n>
success<\r><\n>
test 0000000159<\r><\n>
AES CTR<\r><\n>
enc 0000013123 cycles<\r><\n>
dec 0000013136 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000013052 cycles<\r><\n>
dec 0000014232 cycles<\r><\n>
success<\r><\n>
test 0000000160<\r><\n>
AES CTR<\r><\n>
enc 0000013070 cycles<\r><\n>
dec 0000013081 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000012531 cycles<\r><\n>
dec 0000013443 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000013016 cycles<\r><\n>
dec 0000014246 cycles<\r><\n>
success<\r><\n>
test 0000000161<\r><\n>
AES CTR<\r><\n>
enc 0000014259 cycles<\r><\n>
dec 0000014271 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000014250 cycles<\r><\n>
dec 0000015469 cycles<\r><\n>
success<\r><\n>
test 0000000162<\r><\n>
AES CTR<\r><\n>
enc 0000014217 cycles<\r><\n>
dec 0000014229 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000014268 cycles<\r><\n>
dec 0000015494 cycles<\r><\n>
success<\r><\n>
test 0000000163<\r><\n>
AES CTR<\r><\n>
enc 0000014282 cycles<\r><\n>
dec 0000014297 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000014282 cycles<\r><\n>
dec 0000015501 cycles<\r><\n>
success<\r><\n>
test 0000000164<\r><\n>
AES CTR<\r><\n>
enc 0000014251 cycles<\r><\n>
dec 0000014267 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000014246 cycles<\r><\n>
dec 0000015465 cycles<\r><\n>
success<\r><\n>
test 0000000165<\r><\n>
AES CTR<\r><\n>
enc 0000014222 cycles<\r><\n>
dec 0000014236 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000014267 cycles<\r><\n>
dec 0000015487 cycles<\r><\n>
success<\r><\n>
test 0000000166<\r><\n>
AES CTR<\r><\n>
enc 0000014290 cycles<\r><\n>
dec 0000014301 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000014286 cycles<\r><\n>
dec 0000015513 cycles<\r><\n>
success<\r><\n>
test 0000000167<\r><\n>
AES CTR<\r><\n>
enc 0000014300 cycles<\r><\n>
dec 0000014313 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000014292 cycles<\r><\n>
dec 0000015524 cycles<\r><\n>
success<\r><\n>
test 0000000168<\r><\n>
AES CTR<\r><\n>
enc 0000014212 cycles<\r><\n>
dec 0000014226 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000014263 cycles<\r><\n>
dec 0000015483 cycles<\r><\n>
success<\r><\n>
test 0000000169<\r><\n>
AES CTR<\r><\n>
enc 0000014289 cycles<\r><\n>
dec 0000014303 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000014277 cycles<\r><\n>
dec 0000015505 cycles<\r><\n>
success<\r><\n>
test 0000000170<\r><\n>
AES CTR<\r><\n>
enc 0000014303 cycles<\r><\n>
dec 0000014315 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000014297 cycles<\r><\n>
dec 0000015528 cycles<\r><\n>
success<\r><\n>
test 0000000171<\r><\n>
AES CTR<\r><\n>
enc 0000014317 cycles<\r><\n>
dec 0000014327 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000014303 cycles<\r><\n>
dec 0000015536 cycles<\r><\n>
success<\r><\n>
test 0000000172<\r><\n>
AES CTR<\r><\n>
enc 0000014281 cycles<\r><\n>
dec 0000014293 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000014262 cycles<\r><\n>
dec 0000015469 cycles<\r><\n>
success<\r><\n>
test 0000000173<\r><\n>
AES CTR<\r><\n>
enc 0000014305 cycles<\r><\n>
dec 0000014317 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000014279 cycles<\r><\n>
dec 0000015489 cycles<\r><\n>
success<\r><\n>
test 0000000174<\r><\n>
AES CTR<\r><\n>
enc 0000014316 cycles<\r><\n>
dec 0000014330 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000014298 cycles<\r><\n>
dec 0000015509 cycles<\r><\n>
success<\r><\n>
test 0000000175<\r><\n>
AES CTR<\r><\n>
enc 0000014330 cycles<\r><\n>
dec 0000014344 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000014305 cycles<\r><\n>
dec 0000015519 cycles<\r><\n>
success<\r><\n>
test 0000000176<\r><\n>
AES CTR<\r><\n>
enc 0000014275 cycles<\r><\n>
dec 0000014288 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000013720 cycles<\r><\n>
dec 0000014632 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000014220 cycles<\r><\n>
dec 0000015487 cycles<\r><\n>
success<\r><\n>
test 0000000177<\r><\n>
AES CTR<\r><\n>
enc 0000015462 cycles<\r><\n>
dec 0000015475 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000015455 cycles<\r><\n>
dec 0000016716 cycles<\r><\n>
success<\r><\n>
test 0000000178<\r><\n>
AES CTR<\r><\n>
enc 0000015474 cycles<\r><\n>
dec 0000015487 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000015472 cycles<\r><\n>
dec 0000016734 cycles<\r><\n>
success<\r><\n>
test 0000000179<\r><\n>
AES CTR<\r><\n>
enc 0000015487 cycles<\r><\n>
dec 0000015501 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000015481 cycles<\r><\n>
dec 0000016746 cycles<\r><\n>
success<\r><\n>
test 0000000180<\r><\n>
AES CTR<\r><\n>
enc 0000015456 cycles<\r><\n>
dec 0000015470 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000015450 cycles<\r><\n>
dec 0000016711 cycles<\r><\n>
success<\r><\n>
test 0000000181<\r><\n>
AES CTR<\r><\n>
enc 0000015479 cycles<\r><\n>
dec 0000015492 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000015467 cycles<\r><\n>
dec 0000016730 cycles<\r><\n>
success<\r><\n>
test 0000000182<\r><\n>
AES CTR<\r><\n>
enc 0000015491 cycles<\r><\n>
dec 0000015504 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000015484 cycles<\r><\n>
dec 0000016754 cycles<\r><\n>
success<\r><\n>
test 0000000183<\r><\n>
AES CTR<\r><\n>
enc 0000015503 cycles<\r><\n>
dec 0000015518 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000015497 cycles<\r><\n>
dec 0000016764 cycles<\r><\n>
success<\r><\n>
test 0000000184<\r><\n>
AES CTR<\r><\n>
enc 0000015416 cycles<\r><\n>
dec 0000015483 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000015407 cycles<\r><\n>
dec 0000016726 cycles<\r><\n>
success<\r><\n>
test 0000000185<\r><\n>
AES CTR<\r><\n>
enc 0000015493 cycles<\r><\n>
dec 0000015507 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000015477 cycles<\r><\n>
dec 0000016747 cycles<\r><\n>
success<\r><\n>
test 0000000186<\r><\n>
AES CTR<\r><\n>
enc 0000015505 cycles<\r><\n>
dec 0000015518 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000015499 cycles<\r><\n>
dec 0000016768 cycles<\r><\n>
success<\r><\n>
test 0000000187<\r><\n>
AES CTR<\r><\n>
enc 0000015519 cycles<\r><\n>
dec 0000015478 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000015513 cycles<\r><\n>
dec 0000016777 cycles<\r><\n>
success<\r><\n>
test 0000000188<\r><\n>
AES CTR<\r><\n>
enc 0000015485 cycles<\r><\n>
dec 0000015497 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000015465 cycles<\r><\n>
dec 0000016710 cycles<\r><\n>
success<\r><\n>
test 0000000189<\r><\n>
AES CTR<\r><\n>
enc 0000015509 cycles<\r><\n>
dec 0000015520 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000015485 cycles<\r><\n>
dec 0000016728 cycles<\r><\n>
success<\r><\n>
test 0000000190<\r><\n>
AES CTR<\r><\n>
enc 0000015520 cycles<\r><\n>
dec 0000015532 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000015504 cycles<\r><\n>
dec 0000016753 cycles<\r><\n>
success<\r><\n>
test 0000000191<\r><\n>
AES CTR<\r><\n>
enc 0000015532 cycles<\r><\n>
dec 0000015544 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000015510 cycles<\r><\n>
dec 0000016761 cycles<\r><\n>
success<\r><\n>
test 0000000192<\r><\n>
AES CTR<\r><\n>
enc 0000015479 cycles<\r><\n>
dec 0000015491 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000014854 cycles<\r><\n>
dec 0000015823 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000015371 cycles<\r><\n>
dec 0000016724 cycles<\r><\n>
success<\r><\n>
test 0000000193<\r><\n>
AES CTR<\r><\n>
enc 0000016664 cycles<\r><\n>
dec 0000016677 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000016660 cycles<\r><\n>
dec 0000018003 cycles<\r><\n>
success<\r><\n>
test 0000000194<\r><\n>
AES CTR<\r><\n>
enc 0000016677 cycles<\r><\n>
dec 0000016689 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000016679 cycles<\r><\n>
dec 0000018023 cycles<\r><\n>
success<\r><\n>
test 0000000195<\r><\n>
AES CTR<\r><\n>
enc 0000016689 cycles<\r><\n>
dec 0000016701 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000016688 cycles<\r><\n>
dec 0000017982 cycles<\r><\n>
success<\r><\n>
test 0000000196<\r><\n>
AES CTR<\r><\n>
enc 0000016657 cycles<\r><\n>
dec 0000016671 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000016653 cycles<\r><\n>
dec 0000017948 cycles<\r><\n>
success<\r><\n>
test 0000000197<\r><\n>
AES CTR<\r><\n>
enc 0000016681 cycles<\r><\n>
dec 0000016695 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000016673 cycles<\r><\n>
dec 0000017968 cycles<\r><\n>
success<\r><\n>
test 0000000198<\r><\n>
AES CTR<\r><\n>
enc 0000016694 cycles<\r><\n>
dec 0000016707 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000016692 cycles<\r><\n>
dec 0000017991 cycles<\r><\n>
success<\r><\n>
test 0000000199<\r><\n>
AES CTR<\r><\n>
enc 0000016705 cycles<\r><\n>
dec 0000016719 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000016695 cycles<\r><\n>
dec 0000018003 cycles<\r><\n>
success<\r><\n>
test 0000000200<\r><\n>
AES CTR<\r><\n>
enc 0000016672 cycles<\r><\n>
dec 0000016684 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000016663 cycles<\r><\n>
dec 0000017963 cycles<\r><\n>
success<\r><\n>
test 0000000201<\r><\n>
AES CTR<\r><\n>
enc 0000016696 cycles<\r><\n>
dec 0000016709 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000016680 cycles<\r><\n>
dec 0000017983 cycles<\r><\n>
success<\r><\n>
test 0000000202<\r><\n>
AES CTR<\r><\n>
enc 0000016708 cycles<\r><\n>
dec 0000016721 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000016705 cycles<\r><\n>
dec 0000018002 cycles<\r><\n>
success<\r><\n>
test 0000000203<\r><\n>
AES CTR<\r><\n>
enc 0000016720 cycles<\r><\n>
dec 0000016733 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000016712 cycles<\r><\n>
dec 0000018015 cycles<\r><\n>
success<\r><\n>
test 0000000204<\r><\n>
AES CTR<\r><\n>
enc 0000016687 cycles<\r><\n>
dec 0000016699 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000016668 cycles<\r><\n>
dec 0000017945 cycles<\r><\n>
success<\r><\n>
test 0000000205<\r><\n>
AES CTR<\r><\n>
enc 0000016709 cycles<\r><\n>
dec 0000016723 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000016687 cycles<\r><\n>
dec 0000017972 cycles<\r><\n>
success<\r><\n>
test 0000000206<\r><\n>
AES CTR<\r><\n>
enc 0000016721 cycles<\r><\n>
dec 0000016735 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000016707 cycles<\r><\n>
dec 0000017992 cycles<\r><\n>
success<\r><\n>
test 0000000207<\r><\n>
AES CTR<\r><\n>
enc 0000016787 cycles<\r><\n>
dec 0000016746 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000016714 cycles<\r><\n>
dec 0000018000 cycles<\r><\n>
success<\r><\n>
test 0000000208<\r><\n>
AES CTR<\r><\n>
enc 0000016680 cycles<\r><\n>
dec 0000016691 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000016096 cycles<\r><\n>
dec 0000017015 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000016627 cycles<\r><\n>
dec 0000017961 cycles<\r><\n>
success<\r><\n>
test 0000000209<\r><\n>
AES CTR<\r><\n>
enc 0000017866 cycles<\r><\n>
dec 0000017878 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000017861 cycles<\r><\n>
dec 0000019194 cycles<\r><\n>
success<\r><\n>
test 0000000210<\r><\n>
AES CTR<\r><\n>
enc 0000017877 cycles<\r><\n>
dec 0000017889 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000017878 cycles<\r><\n>
dec 0000019211 cycles<\r><\n>
success<\r><\n>
test 0000000211<\r><\n>
AES CTR<\r><\n>
enc 0000017888 cycles<\r><\n>
dec 0000017903 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000017886 cycles<\r><\n>
dec 0000019279 cycles<\r><\n>
success<\r><\n>
test 0000000212<\r><\n>
AES CTR<\r><\n>
enc 0000017860 cycles<\r><\n>
dec 0000017924 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000017856 cycles<\r><\n>
dec 0000019185 cycles<\r><\n>
success<\r><\n>
test 0000000213<\r><\n>
AES CTR<\r><\n>
enc 0000017937 cycles<\r><\n>
dec 0000017897 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000017869 cycles<\r><\n>
dec 0000019206 cycles<\r><\n>
success<\r><\n>
test 0000000214<\r><\n>
AES CTR<\r><\n>
enc 0000017895 cycles<\r><\n>
dec 0000017908 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000017886 cycles<\r><\n>
dec 0000019227 cycles<\r><\n>
success<\r><\n>
test 0000000215<\r><\n>
AES CTR<\r><\n>
enc 0000017907 cycles<\r><\n>
dec 0000017920 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000017896 cycles<\r><\n>
dec 0000019238 cycles<\r><\n>
success<\r><\n>
test 0000000216<\r><\n>
AES CTR<\r><\n>
enc 0000017873 cycles<\r><\n>
dec 0000017888 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000017868 cycles<\r><\n>
dec 0000019200 cycles<\r><\n>
success<\r><\n>
test 0000000217<\r><\n>
AES CTR<\r><\n>
enc 0000017897 cycles<\r><\n>
dec 0000017910 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000017878 cycles<\r><\n>
dec 0000019219 cycles<\r><\n>
success<\r><\n>
test 0000000218<\r><\n>
AES CTR<\r><\n>
enc 0000017910 cycles<\r><\n>
dec 0000017922 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000017901 cycles<\r><\n>
dec 0000019293 cycles<\r><\n>
success<\r><\n>
test 0000000219<\r><\n>
AES CTR<\r><\n>
enc 0000017921 cycles<\r><\n>
dec 0000017935 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000017966 cycles<\r><\n>
dec 0000019253 cycles<\r><\n>
success<\r><\n>
test 0000000220<\r><\n>
AES CTR<\r><\n>
enc 0000017940 cycles<\r><\n>
dec 0000017901 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000017870 cycles<\r><\n>
dec 0000019186 cycles<\r><\n>
success<\r><\n>
test 0000000221<\r><\n>
AES CTR<\r><\n>
enc 0000017911 cycles<\r><\n>
dec 0000017924 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000017884 cycles<\r><\n>
dec 0000019205 cycles<\r><\n>
success<\r><\n>
test 0000000222<\r><\n>
AES CTR<\r><\n>
enc 0000017924 cycles<\r><\n>
dec 0000017935 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000017903 cycles<\r><\n>
dec 0000019228 cycles<\r><\n>
success<\r><\n>
test 0000000223<\r><\n>
AES CTR<\r><\n>
enc 0000017936 cycles<\r><\n>
dec 0000017948 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000017907 cycles<\r><\n>
dec 0000019240 cycles<\r><\n>
success<\r><\n>
test 0000000224<\r><\n>
AES CTR<\r><\n>
enc 0000017882 cycles<\r><\n>
dec 0000017895 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000017284 cycles<\r><\n>
dec 0000018210 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000017825 cycles<\r><\n>
dec 0000019199 cycles<\r><\n>
success<\r><\n>
test 0000000225<\r><\n>
AES CTR<\r><\n>
enc 0000019068 cycles<\r><\n>
dec 0000019082 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000019115 cycles<\r><\n>
dec 0000020427 cycles<\r><\n>
success<\r><\n>
test 0000000226<\r><\n>
AES CTR<\r><\n>
enc 0000019082 cycles<\r><\n>
dec 0000019093 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000019074 cycles<\r><\n>
dec 0000020497 cycles<\r><\n>
success<\r><\n>
test 0000000227<\r><\n>
AES CTR<\r><\n>
enc 0000019093 cycles<\r><\n>
dec 0000019161 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000019085 cycles<\r><\n>
dec 0000020459 cycles<\r><\n>
success<\r><\n>
test 0000000228<\r><\n>
AES CTR<\r><\n>
enc 0000019063 cycles<\r><\n>
dec 0000019076 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000019056 cycles<\r><\n>
dec 0000020480 cycles<\r><\n>
success<\r><\n>
test 0000000229<\r><\n>
AES CTR<\r><\n>
enc 0000019086 cycles<\r><\n>
dec 0000019100 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000019069 cycles<\r><\n>
dec 0000020448 cycles<\r><\n>
success<\r><\n>
test 0000000230<\r><\n>
AES CTR<\r><\n>
enc 0000019102 cycles<\r><\n>
dec 0000019111 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000019148 cycles<\r><\n>
dec 0000020468 cycles<\r><\n>
success<\r><\n>
test 0000000231<\r><\n>
AES CTR<\r><\n>
enc 0000019165 cycles<\r><\n>
dec 0000019124 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000019104 cycles<\r><\n>
dec 0000020535 cycles<\r><\n>
success<\r><\n>
test 0000000232<\r><\n>
AES CTR<\r><\n>
enc 0000019077 cycles<\r><\n>
dec 0000019143 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000019062 cycles<\r><\n>
dec 0000020437 cycles<\r><\n>
success<\r><\n>
test 0000000233<\r><\n>
AES CTR<\r><\n>
enc 0000019101 cycles<\r><\n>
dec 0000019113 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000019081 cycles<\r><\n>
dec 0000020514 cycles<\r><\n>
success<\r><\n>
test 0000000234<\r><\n>
AES CTR<\r><\n>
enc 0000019113 cycles<\r><\n>
dec 0000019129 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000019098 cycles<\r><\n>
dec 0000020482 cycles<\r><\n>
success<\r><\n>
test 0000000235<\r><\n>
AES CTR<\r><\n>
enc 0000019125 cycles<\r><\n>
dec 0000019137 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000019161 cycles<\r><\n>
dec 0000020494 cycles<\r><\n>
success<\r><\n>
test 0000000236<\r><\n>
AES CTR<\r><\n>
enc 0000019144 cycles<\r><\n>
dec 0000019104 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000019064 cycles<\r><\n>
dec 0000020478 cycles<\r><\n>
success<\r><\n>
test 0000000237<\r><\n>
AES CTR<\r><\n>
enc 0000019115 cycles<\r><\n>
dec 0000019181 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000019084 cycles<\r><\n>
dec 0000020443 cycles<\r><\n>
success<\r><\n>
test 0000000238<\r><\n>
AES CTR<\r><\n>
enc 0000019128 cycles<\r><\n>
dec 0000019140 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000019105 cycles<\r><\n>
dec 0000020520 cycles<\r><\n>
success<\r><\n>
test 0000000239<\r><\n>
AES CTR<\r><\n>
enc 0000019140 cycles<\r><\n>
dec 0000019153 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000019115 cycles<\r><\n>
dec 0000020473 cycles<\r><\n>
success<\r><\n>
test 0000000240<\r><\n>
AES CTR<\r><\n>
enc 0000019085 cycles<\r><\n>
dec 0000019098 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000018469 cycles<\r><\n>
dec 0000019456 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000019027 cycles<\r><\n>
dec 0000020436 cycles<\r><\n>
success<\r><\n>
test 0000000241<\r><\n>
AES CTR<\r><\n>
enc 0000020271 cycles<\r><\n>
dec 0000020285 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000020316 cycles<\r><\n>
dec 0000021662 cycles<\r><\n>
success<\r><\n>
test 0000000242<\r><\n>
AES CTR<\r><\n>
enc 0000020281 cycles<\r><\n>
dec 0000020296 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000020280 cycles<\r><\n>
dec 0000021684 cycles<\r><\n>
success<\r><\n>
test 0000000243<\r><\n>
AES CTR<\r><\n>
enc 0000020348 cycles<\r><\n>
dec 0000020308 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000020291 cycles<\r><\n>
dec 0000021690 cycles<\r><\n>
success<\r><\n>
test 0000000244<\r><\n>
AES CTR<\r><\n>
enc 0000020318 cycles<\r><\n>
dec 0000020278 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000020254 cycles<\r><\n>
dec 0000021716 cycles<\r><\n>
success<\r><\n>
test 0000000245<\r><\n>
AES CTR<\r><\n>
enc 0000020342 cycles<\r><\n>
dec 0000020300 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000020271 cycles<\r><\n>
dec 0000021733 cycles<\r><\n>
success<\r><\n>
test 0000000246<\r><\n>
AES CTR<\r><\n>
enc 0000020301 cycles<\r><\n>
dec 0000020314 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000020290 cycles<\r><\n>
dec 0000021754 cycles<\r><\n>
success<\r><\n>
test 0000000247<\r><\n>
AES CTR<\r><\n>
enc 0000020314 cycles<\r><\n>
dec 0000020326 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000020300 cycles<\r><\n>
dec 0000021709 cycles<\r><\n>
success<\r><\n>
test 0000000248<\r><\n>
AES CTR<\r><\n>
enc 0000020278 cycles<\r><\n>
dec 0000020345 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000020261 cycles<\r><\n>
dec 0000021674 cycles<\r><\n>
success<\r><\n>
test 0000000249<\r><\n>
AES CTR<\r><\n>
enc 0000020303 cycles<\r><\n>
dec 0000020370 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000020280 cycles<\r><\n>
dec 0000021694 cycles<\r><\n>
success<\r><\n>
test 0000000250<\r><\n>
AES CTR<\r><\n>
enc 0000020315 cycles<\r><\n>
dec 0000020381 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000020302 cycles<\r><\n>
dec 0000021715 cycles<\r><\n>
success<\r><\n>
test 0000000251<\r><\n>
AES CTR<\r><\n>
enc 0000020327 cycles<\r><\n>
dec 0000020340 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000020362 cycles<\r><\n>
dec 0000021727 cycles<\r><\n>
success<\r><\n>
test 0000000252<\r><\n>
AES CTR<\r><\n>
enc 0000020293 cycles<\r><\n>
dec 0000020306 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000020326 cycles<\r><\n>
dec 0000021660 cycles<\r><\n>
success<\r><\n>
test 0000000253<\r><\n>
AES CTR<\r><\n>
enc 0000020316 cycles<\r><\n>
dec 0000020331 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000020344 cycles<\r><\n>
dec 0000021681 cycles<\r><\n>
success<\r><\n>
test 0000000254<\r><\n>
AES CTR<\r><\n>
enc 0000020330 cycles<\r><\n>
dec 0000020340 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000020308 cycles<\r><\n>
dec 0000021704 cycles<\r><\n>
success<\r><\n>
test 0000000255<\r><\n>
AES CTR<\r><\n>
enc 0000020395 cycles<\r><\n>
dec 0000020355 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000020317 cycles<\r><\n>
dec 0000021765 cycles<\r><\n>
success<\r><\n>
test 0000000256<\r><\n>
AES CTR<\r><\n>
enc 0000020341 cycles<\r><\n>
dec 0000020300 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000019658 cycles<\r><\n>
dec 0000020594 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000020278 cycles<\r><\n>
dec 0000021676 cycles<\r><\n>
success<\r><\n>
test 0000000257<\r><\n>
AES CTR<\r><\n>
enc 0000021474 cycles<\r><\n>
dec 0000021540 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000021460 cycles<\r><\n>
dec 0000022900 cycles<\r><\n>
success<\r><\n>
test 0000000258<\r><\n>
AES CTR<\r><\n>
enc 0000021484 cycles<\r><\n>
dec 0000021550 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000021477 cycles<\r><\n>
dec 0000022977 cycles<\r><\n>
success<\r><\n>
test 0000000259<\r><\n>
AES CTR<\r><\n>
enc 0000021549 cycles<\r><\n>
dec 0000021510 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000021485 cycles<\r><\n>
dec 0000022982 cycles<\r><\n>
success<\r><\n>
test 0000000260<\r><\n>
AES CTR<\r><\n>
enc 0000021519 cycles<\r><\n>
dec 0000021480 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000021505 cycles<\r><\n>
dec 0000022900 cycles<\r><\n>
success<\r><\n>
test 0000000261<\r><\n>
AES CTR<\r><\n>
enc 0000021491 cycles<\r><\n>
dec 0000021503 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000021529 cycles<\r><\n>
dec 0000022917 cycles<\r><\n>
success<\r><\n>
test 0000000262<\r><\n>
AES CTR<\r><\n>
enc 0000021504 cycles<\r><\n>
dec 0000021571 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000021490 cycles<\r><\n>
dec 0000022997 cycles<\r><\n>
success<\r><\n>
test 0000000263<\r><\n>
AES CTR<\r><\n>
enc 0000021517 cycles<\r><\n>
dec 0000021527 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000021499 cycles<\r><\n>
dec 0000023010 cycles<\r><\n>
success<\r><\n>
test 0000000264<\r><\n>
AES CTR<\r><\n>
enc 0000021534 cycles<\r><\n>
dec 0000021494 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000021521 cycles<\r><\n>
dec 0000022914 cycles<\r><\n>
success<\r><\n>
test 0000000265<\r><\n>
AES CTR<\r><\n>
enc 0000021505 cycles<\r><\n>
dec 0000021518 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000021534 cycles<\r><\n>
dec 0000022932 cycles<\r><\n>
success<\r><\n>
test 0000000266<\r><\n>
AES CTR<\r><\n>
enc 0000021517 cycles<\r><\n>
dec 0000021582 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000021500 cycles<\r><\n>
dec 0000023008 cycles<\r><\n>
success<\r><\n>
test 0000000267<\r><\n>
AES CTR<\r><\n>
enc 0000021528 cycles<\r><\n>
dec 0000021542 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000021513 cycles<\r><\n>
dec 0000023019 cycles<\r><\n>
success<\r><\n>
test 0000000268<\r><\n>
AES CTR<\r><\n>
enc 0000021548 cycles<\r><\n>
dec 0000021508 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000021469 cycles<\r><\n>
dec 0000022898 cycles<\r><\n>
success<\r><\n>
test 0000000269<\r><\n>
AES CTR<\r><\n>
enc 0000021520 cycles<\r><\n>
dec 0000021532 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000021544 cycles<\r><\n>
dec 0000022917 cycles<\r><\n>
success<\r><\n>
test 0000000270<\r><\n>
AES CTR<\r><\n>
enc 0000021530 cycles<\r><\n>
dec 0000021597 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000021504 cycles<\r><\n>
dec 0000022991 cycles<\r><\n>
success<\r><\n>
test 0000000271<\r><\n>
AES CTR<\r><\n>
enc 0000021543 cycles<\r><\n>
dec 0000021557 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000021512 cycles<\r><\n>
dec 0000023002 cycles<\r><\n>
success<\r><\n>
test 0000000272<\r><\n>
AES CTR<\r><\n>
enc 0000021542 cycles<\r><\n>
dec 0000021501 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000020847 cycles<\r><\n>
dec 0000021838 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000021429 cycles<\r><\n>
dec 0000022969 cycles<\r><\n>
success<\r><\n>
test 0000000273<\r><\n>
AES CTR<\r><\n>
enc 0000022731 cycles<\r><\n>
dec 0000022690 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000022666 cycles<\r><\n>
dec 0000024144 cycles<\r><\n>
success<\r><\n>
test 0000000274<\r><\n>
AES CTR<\r><\n>
enc 0000022690 cycles<\r><\n>
dec 0000022756 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000022685 cycles<\r><\n>
dec 0000024216 cycles<\r><\n>
success<\r><\n>
test 0000000275<\r><\n>
AES CTR<\r><\n>
enc 0000022753 cycles<\r><\n>
dec 0000022715 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000022741 cycles<\r><\n>
dec 0000024171 cycles<\r><\n>
success<\r><\n>
test 0000000276<\r><\n>
AES CTR<\r><\n>
enc 0000022671 cycles<\r><\n>
dec 0000022737 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000022657 cycles<\r><\n>
dec 0000024196 cycles<\r><\n>
success<\r><\n>
test 0000000277<\r><\n>
AES CTR<\r><\n>
enc 0000022748 cycles<\r><\n>
dec 0000022708 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000022727 cycles<\r><\n>
dec 0000024163 cycles<\r><\n>
success<\r><\n>
test 0000000278<\r><\n>
AES CTR<\r><\n>
enc 0000022707 cycles<\r><\n>
dec 0000022774 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000022698 cycles<\r><\n>
dec 0000024234 cycles<\r><\n>
success<\r><\n>
test 0000000279<\r><\n>
AES CTR<\r><\n>
enc 0000022773 cycles<\r><\n>
dec 0000022733 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000022758 cycles<\r><\n>
dec 0000024193 cycles<\r><\n>
success<\r><\n>
test 0000000280<\r><\n>
AES CTR<\r><\n>
enc 0000022685 cycles<\r><\n>
dec 0000022752 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000022667 cycles<\r><\n>
dec 0000024205 cycles<\r><\n>
success<\r><\n>
test 0000000281<\r><\n>
AES CTR<\r><\n>
enc 0000022762 cycles<\r><\n>
dec 0000022722 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000022738 cycles<\r><\n>
dec 0000024172 cycles<\r><\n>
success<\r><\n>
test 0000000282<\r><\n>
AES CTR<\r><\n>
enc 0000022722 cycles<\r><\n>
dec 0000022735 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000022711 cycles<\r><\n>
dec 0000024247 cycles<\r><\n>
success<\r><\n>
test 0000000283<\r><\n>
AES CTR<\r><\n>
enc 0000022732 cycles<\r><\n>
dec 0000022801 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000022716 cycles<\r><\n>
dec 0000024259 cycles<\r><\n>
success<\r><\n>
test 0000000284<\r><\n>
AES CTR<\r><\n>
enc 0000022752 cycles<\r><\n>
dec 0000022713 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000022674 cycles<\r><\n>
dec 0000024138 cycles<\r><\n>
success<\r><\n>
test 0000000285<\r><\n>
AES CTR<\r><\n>
enc 0000022723 cycles<\r><\n>
dec 0000022790 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000022693 cycles<\r><\n>
dec 0000024214 cycles<\r><\n>
success<\r><\n>
test 0000000286<\r><\n>
AES CTR<\r><\n>
enc 0000022790 cycles<\r><\n>
dec 0000022748 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000022770 cycles<\r><\n>
dec 0000024182 cycles<\r><\n>
success<\r><\n>
test 0000000287<\r><\n>
AES CTR<\r><\n>
enc 0000022746 cycles<\r><\n>
dec 0000022814 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000022723 cycles<\r><\n>
dec 0000024244 cycles<\r><\n>
success<\r><\n>
test 0000000288<\r><\n>
AES CTR<\r><\n>
enc 0000022747 cycles<\r><\n>
dec 0000022707 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000022036 cycles<\r><\n>
dec 0000022980 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000022635 cycles<\r><\n>
dec 0000024151 cycles<\r><\n>
success<\r><\n>
test 0000000289<\r><\n>
AES CTR<\r><\n>
enc 0000023878 cycles<\r><\n>
dec 0000023943 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000023868 cycles<\r><\n>
dec 0000025427 cycles<\r><\n>
success<\r><\n>
test 0000000290<\r><\n>
AES CTR<\r><\n>
enc 0000023891 cycles<\r><\n>
dec 0000023954 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000023884 cycles<\r><\n>
dec 0000025448 cycles<\r><\n>
success<\r><\n>
test 0000000291<\r><\n>
AES CTR<\r><\n>
enc 0000023953 cycles<\r><\n>
dec 0000023915 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000023949 cycles<\r><\n>
dec 0000025460 cycles<\r><\n>
success<\r><\n>
test 0000000292<\r><\n>
AES CTR<\r><\n>
enc 0000023927 cycles<\r><\n>
dec 0000023883 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000023913 cycles<\r><\n>
dec 0000025429 cycles<\r><\n>
success<\r><\n>
test 0000000293<\r><\n>
AES CTR<\r><\n>
enc 0000023948 cycles<\r><\n>
dec 0000023908 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000023934 cycles<\r><\n>
dec 0000025391 cycles<\r><\n>
success<\r><\n>
test 0000000294<\r><\n>
AES CTR<\r><\n>
enc 0000023907 cycles<\r><\n>
dec 0000023920 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000023951 cycles<\r><\n>
dec 0000025416 cycles<\r><\n>
success<\r><\n>
test 0000000295<\r><\n>
AES CTR<\r><\n>
enc 0000023920 cycles<\r><\n>
dec 0000023985 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000023911 cycles<\r><\n>
dec 0000025428 cycles<\r><\n>
success<\r><\n>
test 0000000296<\r><\n>
AES CTR<\r><\n>
enc 0000023886 cycles<\r><\n>
dec 0000023952 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000023873 cycles<\r><\n>
dec 0000025440 cycles<\r><\n>
success<\r><\n>
test 0000000297<\r><\n>
AES CTR<\r><\n>
enc 0000023908 cycles<\r><\n>
dec 0000023975 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000023892 cycles<\r><\n>
dec 0000025462 cycles<\r><\n>
success<\r><\n>
test 0000000298<\r><\n>
AES CTR<\r><\n>
enc 0000023974 cycles<\r><\n>
dec 0000023988 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000023908 cycles<\r><\n>
dec 0000025484 cycles<\r><\n>
success<\r><\n>
test 0000000299<\r><\n>
AES CTR<\r><\n>
enc 0000023987 cycles<\r><\n>
dec 0000023945 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000023976 cycles<\r><\n>
dec 0000025497 cycles<\r><\n>
success<\r><\n>
test 0000000300<\r><\n>
AES CTR<\r><\n>
enc 0000023953 cycles<\r><\n>
dec 0000023912 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000023934 cycles<\r><\n>
dec 0000025378 cycles<\r><\n>
success<\r><\n>
test 0000000301<\r><\n>
AES CTR<\r><\n>
enc 0000023977 cycles<\r><\n>
dec 0000023937 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000023954 cycles<\r><\n>
dec 0000025391 cycles<\r><\n>
success<\r><\n>
test 0000000302<\r><\n>
AES CTR<\r><\n>
enc 0000023936 cycles<\r><\n>
dec 0000023948 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000023971 cycles<\r><\n>
dec 0000025420 cycles<\r><\n>
success<\r><\n>
test 0000000303<\r><\n>
AES CTR<\r><\n>
enc 0000023947 cycles<\r><\n>
dec 0000024015 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000023925 cycles<\r><\n>
dec 0000025428 cycles<\r><\n>
success<\r><\n>
test 0000000304<\r><\n>
AES CTR<\r><\n>
enc 0000023892 cycles<\r><\n>
dec 0000023959 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000023223 cycles<\r><\n>
dec 0000024227 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000023841 cycles<\r><\n>
dec 0000025446 cycles<\r><\n>
success<\r><\n>
test 0000000305<\r><\n>
AES CTR<\r><\n>
enc 0000025132 cycles<\r><\n>
dec 0000025145 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000025077 cycles<\r><\n>
dec 0000026664 cycles<\r><\n>
success<\r><\n>
test 0000000306<\r><\n>
AES CTR<\r><\n>
enc 0000025092 cycles<\r><\n>
dec 0000025158 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000025098 cycles<\r><\n>
dec 0000026635 cycles<\r><\n>
success<\r><\n>
test 0000000307<\r><\n>
AES CTR<\r><\n>
enc 0000025105 cycles<\r><\n>
dec 0000025117 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000025157 cycles<\r><\n>
dec 0000026652 cycles<\r><\n>
success<\r><\n>
test 0000000308<\r><\n>
AES CTR<\r><\n>
enc 0000025125 cycles<\r><\n>
dec 0000025087 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000025122 cycles<\r><\n>
dec 0000026669 cycles<\r><\n>
success<\r><\n>
test 0000000309<\r><\n>
AES CTR<\r><\n>
enc 0000025153 cycles<\r><\n>
dec 0000025111 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000025140 cycles<\r><\n>
dec 0000026684 cycles<\r><\n>
success<\r><\n>
test 0000000310<\r><\n>
AES CTR<\r><\n>
enc 0000025164 cycles<\r><\n>
dec 0000025176 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000025105 cycles<\r><\n>
dec 0000026711 cycles<\r><\n>
success<\r><\n>
test 0000000311<\r><\n>
AES CTR<\r><\n>
enc 0000025121 cycles<\r><\n>
dec 0000025186 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000025118 cycles<\r><\n>
dec 0000026665 cycles<\r><\n>
success<\r><\n>
test 0000000312<\r><\n>
AES CTR<\r><\n>
enc 0000025088 cycles<\r><\n>
dec 0000025155 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000025132 cycles<\r><\n>
dec 0000026629 cycles<\r><\n>
success<\r><\n>
test 0000000313<\r><\n>
AES CTR<\r><\n>
enc 0000025167 cycles<\r><\n>
dec 0000025126 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000025157 cycles<\r><\n>
dec 0000026700 cycles<\r><\n>
success<\r><\n>
test 0000000314<\r><\n>
AES CTR<\r><\n>
enc 0000025176 cycles<\r><\n>
dec 0000025135 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000025172 cycles<\r><\n>
dec 0000026720 cycles<\r><\n>
success<\r><\n>
test 0000000315<\r><\n>
AES CTR<\r><\n>
enc 0000025190 cycles<\r><\n>
dec 0000025200 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000025129 cycles<\r><\n>
dec 0000026735 cycles<\r><\n>
success<\r><\n>
test 0000000316<\r><\n>
AES CTR<\r><\n>
enc 0000025102 cycles<\r><\n>
dec 0000025168 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000025085 cycles<\r><\n>
dec 0000026612 cycles<\r><\n>
success<\r><\n>
test 0000000317<\r><\n>
AES CTR<\r><\n>
enc 0000025125 cycles<\r><\n>
dec 0000025192 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000025153 cycles<\r><\n>
dec 0000026629 cycles<\r><\n>
success<\r><\n>
test 0000000318<\r><\n>
AES CTR<\r><\n>
enc 0000025190 cycles<\r><\n>
dec 0000025152 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000025179 cycles<\r><\n>
dec 0000026707 cycles<\r><\n>
success<\r><\n>
test 0000000319<\r><\n>
AES CTR<\r><\n>
enc 0000025204 cycles<\r><\n>
dec 0000025164 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000025181 cycles<\r><\n>
dec 0000026718 cycles<\r><\n>
success<\r><\n>
test 0000000320<\r><\n>
AES CTR<\r><\n>
enc 0000025148 cycles<\r><\n>
dec 0000025161 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000024465 cycles<\r><\n>
dec 0000025415 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000025040 cycles<\r><\n>
dec 0000026681 cycles<\r><\n>
success<\r><\n>
test 0000000321<\r><\n>
AES CTR<\r><\n>
enc 0000026285 cycles<\r><\n>
dec 0000026350 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000026329 cycles<\r><\n>
dec 0000027902 cycles<\r><\n>
success<\r><\n>
test 0000000322<\r><\n>
AES CTR<\r><\n>
enc 0000026351 cycles<\r><\n>
dec 0000026364 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000026292 cycles<\r><\n>
dec 0000027925 cycles<\r><\n>
success<\r><\n>
test 0000000323<\r><\n>
AES CTR<\r><\n>
enc 0000026310 cycles<\r><\n>
dec 0000026378 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000026355 cycles<\r><\n>
dec 0000027938 cycles<\r><\n>
success<\r><\n>
test 0000000324<\r><\n>
AES CTR<\r><\n>
enc 0000026334 cycles<\r><\n>
dec 0000026347 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000026268 cycles<\r><\n>
dec 0000027902 cycles<\r><\n>
success<\r><\n>
test 0000000325<\r><\n>
AES CTR<\r><\n>
enc 0000026303 cycles<\r><\n>
dec 0000026369 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000026343 cycles<\r><\n>
dec 0000027921 cycles<\r><\n>
success<\r><\n>
test 0000000326<\r><\n>
AES CTR<\r><\n>
enc 0000026370 cycles<\r><\n>
dec 0000026381 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000026307 cycles<\r><\n>
dec 0000027947 cycles<\r><\n>
success<\r><\n>
test 0000000327<\r><\n>
AES CTR<\r><\n>
enc 0000026329 cycles<\r><\n>
dec 0000026395 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000026368 cycles<\r><\n>
dec 0000027957 cycles<\r><\n>
success<\r><\n>
test 0000000328<\r><\n>
AES CTR<\r><\n>
enc 0000026351 cycles<\r><\n>
dec 0000026362 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000026282 cycles<\r><\n>
dec 0000027921 cycles<\r><\n>
success<\r><\n>
test 0000000329<\r><\n>
AES CTR<\r><\n>
enc 0000026317 cycles<\r><\n>
dec 0000026385 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000026351 cycles<\r><\n>
dec 0000027937 cycles<\r><\n>
success<\r><\n>
test 0000000330<\r><\n>
AES CTR<\r><\n>
enc 0000026381 cycles<\r><\n>
dec 0000026396 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000026311 cycles<\r><\n>
dec 0000027961 cycles<\r><\n>
success<\r><\n>
test 0000000331<\r><\n>
AES CTR<\r><\n>
enc 0000026343 cycles<\r><\n>
dec 0000026354 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000026380 cycles<\r><\n>
dec 0000027967 cycles<\r><\n>
success<\r><\n>
test 0000000332<\r><\n>
AES CTR<\r><\n>
enc 0000026361 cycles<\r><\n>
dec 0000026375 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000026289 cycles<\r><\n>
dec 0000027904 cycles<\r><\n>
success<\r><\n>
test 0000000333<\r><\n>
AES CTR<\r><\n>
enc 0000026331 cycles<\r><\n>
dec 0000026346 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000026351 cycles<\r><\n>
dec 0000027923 cycles<\r><\n>
success<\r><\n>
test 0000000334<\r><\n>
AES CTR<\r><\n>
enc 0000026398 cycles<\r><\n>
dec 0000026413 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000026316 cycles<\r><\n>
dec 0000027949 cycles<\r><\n>
success<\r><\n>
test 0000000335<\r><\n>
AES CTR<\r><\n>
enc 0000026356 cycles<\r><\n>
dec 0000026370 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000026385 cycles<\r><\n>
dec 0000027958 cycles<\r><\n>
success<\r><\n>
test 0000000336<\r><\n>
AES CTR<\r><\n>
enc 0000026354 cycles<\r><\n>
dec 0000026367 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000025599 cycles<\r><\n>
dec 0000026610 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000026299 cycles<\r><\n>
dec 0000027865 cycles<\r><\n>
success<\r><\n>
test 0000000337<\r><\n>
AES CTR<\r><\n>
enc 0000027543 cycles<\r><\n>
dec 0000027556 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000027481 cycles<\r><\n>
dec 0000029145 cycles<\r><\n>
success<\r><\n>
test 0000000338<\r><\n>
AES CTR<\r><\n>
enc 0000027555 cycles<\r><\n>
dec 0000027514 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000027549 cycles<\r><\n>
dec 0000029165 cycles<\r><\n>
success<\r><\n>
test 0000000339<\r><\n>
AES CTR<\r><\n>
enc 0000027512 cycles<\r><\n>
dec 0000027525 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000027558 cycles<\r><\n>
dec 0000029174 cycles<\r><\n>
success<\r><\n>
test 0000000340<\r><\n>
AES CTR<\r><\n>
enc 0000027483 cycles<\r><\n>
dec 0000027548 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000027525 cycles<\r><\n>
dec 0000029140 cycles<\r><\n>
success<\r><\n>
test 0000000341<\r><\n>
AES CTR<\r><\n>
enc 0000027559 cycles<\r><\n>
dec 0000027572 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000027548 cycles<\r><\n>
dec 0000029164 cycles<\r><\n>
success<\r><\n>
test 0000000342<\r><\n>
AES CTR<\r><\n>
enc 0000027572 cycles<\r><\n>
dec 0000027585 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000027508 cycles<\r><\n>
dec 0000029129 cycles<\r><\n>
success<\r><\n>
test 0000000343<\r><\n>
AES CTR<\r><\n>
enc 0000027583 cycles<\r><\n>
dec 0000027598 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000027518 cycles<\r><\n>
dec 0000029194 cycles<\r><\n>
success<\r><\n>
test 0000000344<\r><\n>
AES CTR<\r><\n>
enc 0000027550 cycles<\r><\n>
dec 0000027509 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000027540 cycles<\r><\n>
dec 0000029160 cycles<\r><\n>
success<\r><\n>
test 0000000345<\r><\n>
AES CTR<\r><\n>
enc 0000027520 cycles<\r><\n>
dec 0000027533 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000027562 cycles<\r><\n>
dec 0000029177 cycles<\r><\n>
success<\r><\n>
test 0000000346<\r><\n>
AES CTR<\r><\n>
enc 0000027532 cycles<\r><\n>
dec 0000027599 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000027575 cycles<\r><\n>
dec 0000029194 cycles<\r><\n>
success<\r><\n>
test 0000000347<\r><\n>
AES CTR<\r><\n>
enc 0000027598 cycles<\r><\n>
dec 0000027612 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000027583 cycles<\r><\n>
dec 0000029207 cycles<\r><\n>
success<\r><\n>
test 0000000348<\r><\n>
AES CTR<\r><\n>
enc 0000027565 cycles<\r><\n>
dec 0000027578 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000027488 cycles<\r><\n>
dec 0000029088 cycles<\r><\n>
success<\r><\n>
test 0000000349<\r><\n>
AES CTR<\r><\n>
enc 0000027588 cycles<\r><\n>
dec 0000027602 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000027508 cycles<\r><\n>
dec 0000029164 cycles<\r><\n>
success<\r><\n>
test 0000000350<\r><\n>
AES CTR<\r><\n>
enc 0000027599 cycles<\r><\n>
dec 0000027560 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000027576 cycles<\r><\n>
dec 0000029186 cycles<\r><\n>
success<\r><\n>
test 0000000351<\r><\n>
AES CTR<\r><\n>
enc 0000027559 cycles<\r><\n>
dec 0000027572 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000027586 cycles<\r><\n>
dec 0000029193 cycles<\r><\n>
success<\r><\n>
test 0000000352<\r><\n>
AES CTR<\r><\n>
enc 0000027504 cycles<\r><\n>
dec 0000027571 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000026839 cycles<\r><\n>
dec 0000027749 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000027500 cycles<\r><\n>
dec 0000029154 cycles<\r><\n>
success<\r><\n>
test 0000000353<\r><\n>
AES CTR<\r><\n>
enc 0000028748 cycles<\r><\n>
dec 0000028705 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000028739 cycles<\r><\n>
dec 0000030381 cycles<\r><\n>
success<\r><\n>
test 0000000354<\r><\n>
AES CTR<\r><\n>
enc 0000028758 cycles<\r><\n>
dec 0000028769 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000028696 cycles<\r><\n>
dec 0000030399 cycles<\r><\n>
success<\r><\n>
test 0000000355<\r><\n>
AES CTR<\r><\n>
enc 0000028769 cycles<\r><\n>
dec 0000028781 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000028765 cycles<\r><\n>
dec 0000030411 cycles<\r><\n>
success<\r><\n>
test 0000000356<\r><\n>
AES CTR<\r><\n>
enc 0000028742 cycles<\r><\n>
dec 0000028753 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000028731 cycles<\r><\n>
dec 0000030376 cycles<\r><\n>
success<\r><\n>
test 0000000357<\r><\n>
AES CTR<\r><\n>
enc 0000028763 cycles<\r><\n>
dec 0000028777 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000028752 cycles<\r><\n>
dec 0000030404 cycles<\r><\n>
success<\r><\n>
test 0000000358<\r><\n>
AES CTR<\r><\n>
enc 0000028777 cycles<\r><\n>
dec 0000028788 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000028767 cycles<\r><\n>
dec 0000030422 cycles<\r><\n>
success<\r><\n>
test 0000000359<\r><\n>
AES CTR<\r><\n>
enc 0000028734 cycles<\r><\n>
dec 0000028747 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000028778 cycles<\r><\n>
dec 0000030430 cycles<\r><\n>
success<\r><\n>
test 0000000360<\r><\n>
AES CTR<\r><\n>
enc 0000028754 cycles<\r><\n>
dec 0000028714 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000028740 cycles<\r><\n>
dec 0000030393 cycles<\r><\n>
success<\r><\n>
test 0000000361<\r><\n>
AES CTR<\r><\n>
enc 0000028778 cycles<\r><\n>
dec 0000028790 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000028705 cycles<\r><\n>
dec 0000030357 cycles<\r><\n>
success<\r><\n>
test 0000000362<\r><\n>
AES CTR<\r><\n>
enc 0000028789 cycles<\r><\n>
dec 0000028803 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000028776 cycles<\r><\n>
dec 0000030436 cycles<\r><\n>
success<\r><\n>
test 0000000363<\r><\n>
AES CTR<\r><\n>
enc 0000028799 cycles<\r><\n>
dec 0000028813 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000028781 cycles<\r><\n>
dec 0000030446 cycles<\r><\n>
success<\r><\n>
test 0000000364<\r><\n>
AES CTR<\r><\n>
enc 0000028766 cycles<\r><\n>
dec 0000028780 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000028752 cycles<\r><\n>
dec 0000030375 cycles<\r><\n>
success<\r><\n>
test 0000000365<\r><\n>
AES CTR<\r><\n>
enc 0000028738 cycles<\r><\n>
dec 0000028803 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000028764 cycles<\r><\n>
dec 0000030393 cycles<\r><\n>
success<\r><\n>
test 0000000366<\r><\n>
AES CTR<\r><\n>
enc 0000028751 cycles<\r><\n>
dec 0000028762 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000028785 cycles<\r><\n>
dec 0000030420 cycles<\r><\n>
success<\r><\n>
test 0000000367<\r><\n>
AES CTR<\r><\n>
enc 0000028818 cycles<\r><\n>
dec 0000028828 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000028737 cycles<\r><\n>
dec 0000030429 cycles<\r><\n>
success<\r><\n>
test 0000000368<\r><\n>
AES CTR<\r><\n>
enc 0000028763 cycles<\r><\n>
dec 0000028774 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000028027 cycles<\r><\n>
dec 0000028994 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000028706 cycles<\r><\n>
dec 0000030390 cycles<\r><\n>
success<\r><\n>
test 0000000369<\r><\n>
AES CTR<\r><\n>
enc 0000029946 cycles<\r><\n>
dec 0000029961 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000029883 cycles<\r><\n>
dec 0000031617 cycles<\r><\n>
success<\r><\n>
test 0000000370<\r><\n>
AES CTR<\r><\n>
enc 0000029958 cycles<\r><\n>
dec 0000029973 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000029957 cycles<\r><\n>
dec 0000031636 cycles<\r><\n>
success<\r><\n>
test 0000000371<\r><\n>
AES CTR<\r><\n>
enc 0000029918 cycles<\r><\n>
dec 0000029931 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000029969 cycles<\r><\n>
dec 0000031648 cycles<\r><\n>
success<\r><\n>
test 0000000372<\r><\n>
AES CTR<\r><\n>
enc 0000029940 cycles<\r><\n>
dec 0000029954 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000029936 cycles<\r><\n>
dec 0000031618 cycles<\r><\n>
success<\r><\n>
test 0000000373<\r><\n>
AES CTR<\r><\n>
enc 0000029912 cycles<\r><\n>
dec 0000029977 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000029953 cycles<\r><\n>
dec 0000031634 cycles<\r><\n>
success<\r><\n>
test 0000000374<\r><\n>
AES CTR<\r><\n>
enc 0000029976 cycles<\r><\n>
dec 0000029988 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000029971 cycles<\r><\n>
dec 0000031655 cycles<\r><\n>
success<\r><\n>
test 0000000375<\r><\n>
AES CTR<\r><\n>
enc 0000029989 cycles<\r><\n>
dec 0000030000 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000029981 cycles<\r><\n>
dec 0000031667 cycles<\r><\n>
success<\r><\n>
test 0000000376<\r><\n>
AES CTR<\r><\n>
enc 0000029955 cycles<\r><\n>
dec 0000029968 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000029945 cycles<\r><\n>
dec 0000031627 cycles<\r><\n>
success<\r><\n>
test 0000000377<\r><\n>
AES CTR<\r><\n>
enc 0000029979 cycles<\r><\n>
dec 0000029995 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000029963 cycles<\r><\n>
dec 0000031646 cycles<\r><\n>
success<\r><\n>
test 0000000378<\r><\n>
AES CTR<\r><\n>
enc 0000029992 cycles<\r><\n>
dec 0000030003 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000029984 cycles<\r><\n>
dec 0000031665 cycles<\r><\n>
success<\r><\n>
test 0000000379<\r><\n>
AES CTR<\r><\n>
enc 0000030003 cycles<\r><\n>
dec 0000030015 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000029991 cycles<\r><\n>
dec 0000031675 cycles<\r><\n>
success<\r><\n>
test 0000000380<\r><\n>
AES CTR<\r><\n>
enc 0000029968 cycles<\r><\n>
dec 0000029983 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000029946 cycles<\r><\n>
dec 0000031612 cycles<\r><\n>
success<\r><\n>
test 0000000381<\r><\n>
AES CTR<\r><\n>
enc 0000029993 cycles<\r><\n>
dec 0000030005 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000029962 cycles<\r><\n>
dec 0000031632 cycles<\r><\n>
success<\r><\n>
test 0000000382<\r><\n>
AES CTR<\r><\n>
enc 0000030005 cycles<\r><\n>
dec 0000030016 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000029986 cycles<\r><\n>
dec 0000031654 cycles<\r><\n>
success<\r><\n>
test 0000000383<\r><\n>
AES CTR<\r><\n>
enc 0000030016 cycles<\r><\n>
dec 0000030028 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000029995 cycles<\r><\n>
dec 0000031663 cycles<\r><\n>
success<\r><\n>
test 0000000384<\r><\n>
AES CTR<\r><\n>
enc 0000029962 cycles<\r><\n>
dec 0000029976 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000029215 cycles<\r><\n>
dec 0000030186 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000029906 cycles<\r><\n>
dec 0000031628 cycles<\r><\n>
success<\r><\n>
test 0000000385<\r><\n>
AES CTR<\r><\n>
enc 0000031155 cycles<\r><\n>
dec 0000031166 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000031139 cycles<\r><\n>
dec 0000032854 cycles<\r><\n>
success<\r><\n>
test 0000000386<\r><\n>
AES CTR<\r><\n>
enc 0000031165 cycles<\r><\n>
dec 0000031178 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000031156 cycles<\r><\n>
dec 0000032878 cycles<\r><\n>
success<\r><\n>
test 0000000387<\r><\n>
AES CTR<\r><\n>
enc 0000031124 cycles<\r><\n>
dec 0000031191 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000031113 cycles<\r><\n>
dec 0000032885 cycles<\r><\n>
success<\r><\n>
test 0000000388<\r><\n>
AES CTR<\r><\n>
enc 0000031148 cycles<\r><\n>
dec 0000031160 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000031138 cycles<\r><\n>
dec 0000032853 cycles<\r><\n>
success<\r><\n>
test 0000000389<\r><\n>
AES CTR<\r><\n>
enc 0000031171 cycles<\r><\n>
dec 0000031183 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000031152 cycles<\r><\n>
dec 0000032869 cycles<\r><\n>
success<\r><\n>
test 0000000390<\r><\n>
AES CTR<\r><\n>
enc 0000031183 cycles<\r><\n>
dec 0000031195 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000031169 cycles<\r><\n>
dec 0000032889 cycles<\r><\n>
success<\r><\n>
test 0000000391<\r><\n>
AES CTR<\r><\n>
enc 0000031197 cycles<\r><\n>
dec 0000031210 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000031180 cycles<\r><\n>
dec 0000032904 cycles<\r><\n>
success<\r><\n>
test 0000000392<\r><\n>
AES CTR<\r><\n>
enc 0000031162 cycles<\r><\n>
dec 0000031174 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000031144 cycles<\r><\n>
dec 0000032916 cycles<\r><\n>
success<\r><\n>
test 0000000393<\r><\n>
AES CTR<\r><\n>
enc 0000031185 cycles<\r><\n>
dec 0000031198 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000031164 cycles<\r><\n>
dec 0000032889 cycles<\r><\n>
success<\r><\n>
test 0000000394<\r><\n>
AES CTR<\r><\n>
enc 0000031195 cycles<\r><\n>
dec 0000031208 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000031183 cycles<\r><\n>
dec 0000032909 cycles<\r><\n>
success<\r><\n>
test 0000000395<\r><\n>
AES CTR<\r><\n>
enc 0000031212 cycles<\r><\n>
dec 0000031221 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000031194 cycles<\r><\n>
dec 0000032917 cycles<\r><\n>
success<\r><\n>
test 0000000396<\r><\n>
AES CTR<\r><\n>
enc 0000031176 cycles<\r><\n>
dec 0000031189 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000031097 cycles<\r><\n>
dec 0000032850 cycles<\r><\n>
success<\r><\n>
test 0000000397<\r><\n>
AES CTR<\r><\n>
enc 0000031199 cycles<\r><\n>
dec 0000031211 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000031170 cycles<\r><\n>
dec 0000032874 cycles<\r><\n>
success<\r><\n>
test 0000000398<\r><\n>
AES CTR<\r><\n>
enc 0000031209 cycles<\r><\n>
dec 0000031223 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000031191 cycles<\r><\n>
dec 0000032892 cycles<\r><\n>
success<\r><\n>
test 0000000399<\r><\n>
AES CTR<\r><\n>
enc 0000031221 cycles<\r><\n>
dec 0000031235 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000031196 cycles<\r><\n>
dec 0000032906 cycles<\r><\n>
success<\r><\n>
test 0000000400<\r><\n>
AES CTR<\r><\n>
enc 0000031169 cycles<\r><\n>
dec 0000031181 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000030352 cycles<\r><\n>
dec 0000031381 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000031110 cycles<\r><\n>
dec 0000032867 cycles<\r><\n>
success<\r><\n>
test 0000000401<\r><\n>
AES CTR<\r><\n>
enc 0000032362 cycles<\r><\n>
dec 0000032376 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000032346 cycles<\r><\n>
dec 0000034090 cycles<\r><\n>
success<\r><\n>
test 0000000402<\r><\n>
AES CTR<\r><\n>
enc 0000032376 cycles<\r><\n>
dec 0000032390 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000032364 cycles<\r><\n>
dec 0000034113 cycles<\r><\n>
success<\r><\n>
test 0000000403<\r><\n>
AES CTR<\r><\n>
enc 0000032387 cycles<\r><\n>
dec 0000032403 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000032373 cycles<\r><\n>
dec 0000034122 cycles<\r><\n>
success<\r><\n>
test 0000000404<\r><\n>
AES CTR<\r><\n>
enc 0000032358 cycles<\r><\n>
dec 0000032372 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000032342 cycles<\r><\n>
dec 0000034090 cycles<\r><\n>
success<\r><\n>
test 0000000405<\r><\n>
AES CTR<\r><\n>
enc 0000032382 cycles<\r><\n>
dec 0000032395 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000032362 cycles<\r><\n>
dec 0000034114 cycles<\r><\n>
success<\r><\n>
test 0000000406<\r><\n>
AES CTR<\r><\n>
enc 0000032396 cycles<\r><\n>
dec 0000032408 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000032382 cycles<\r><\n>
dec 0000034130 cycles<\r><\n>
success<\r><\n>
test 0000000407<\r><\n>
AES CTR<\r><\n>
enc 0000032407 cycles<\r><\n>
dec 0000032418 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000032390 cycles<\r><\n>
dec 0000034138 cycles<\r><\n>
success<\r><\n>
test 0000000408<\r><\n>
AES CTR<\r><\n>
enc 0000032372 cycles<\r><\n>
dec 0000032383 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000032345 cycles<\r><\n>
dec 0000034159 cycles<\r><\n>
success<\r><\n>
test 0000000409<\r><\n>
AES CTR<\r><\n>
enc 0000032396 cycles<\r><\n>
dec 0000032408 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000032371 cycles<\r><\n>
dec 0000034125 cycles<\r><\n>
success<\r><\n>
test 0000000410<\r><\n>
AES CTR<\r><\n>
enc 0000032408 cycles<\r><\n>
dec 0000032474 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000032438 cycles<\r><\n>
dec 0000034153 cycles<\r><\n>
success<\r><\n>
test 0000000411<\r><\n>
AES CTR<\r><\n>
enc 0000032419 cycles<\r><\n>
dec 0000032435 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000032396 cycles<\r><\n>
dec 0000034160 cycles<\r><\n>
success<\r><\n>
test 0000000412<\r><\n>
AES CTR<\r><\n>
enc 0000032385 cycles<\r><\n>
dec 0000032397 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000032352 cycles<\r><\n>
dec 0000034093 cycles<\r><\n>
success<\r><\n>
test 0000000413<\r><\n>
AES CTR<\r><\n>
enc 0000032412 cycles<\r><\n>
dec 0000032424 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000032373 cycles<\r><\n>
dec 0000034111 cycles<\r><\n>
success<\r><\n>
test 0000000414<\r><\n>
AES CTR<\r><\n>
enc 0000032423 cycles<\r><\n>
dec 0000032433 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000032391 cycles<\r><\n>
dec 0000034132 cycles<\r><\n>
success<\r><\n>
test 0000000415<\r><\n>
AES CTR<\r><\n>
enc 0000032436 cycles<\r><\n>
dec 0000032446 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000032403 cycles<\r><\n>
dec 0000034141 cycles<\r><\n>
success<\r><\n>
test 0000000416<\r><\n>
AES CTR<\r><\n>
enc 0000032379 cycles<\r><\n>
dec 0000032393 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000031593 cycles<\r><\n>
dec 0000032572 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000032314 cycles<\r><\n>
dec 0000034102 cycles<\r><\n>
success<\r><\n>
test 0000000417<\r><\n>
AES CTR<\r><\n>
enc 0000033567 cycles<\r><\n>
dec 0000033578 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000033597 cycles<\r><\n>
dec 0000035326 cycles<\r><\n>
success<\r><\n>
test 0000000418<\r><\n>
AES CTR<\r><\n>
enc 0000033578 cycles<\r><\n>
dec 0000033591 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000033563 cycles<\r><\n>
dec 0000035351 cycles<\r><\n>
success<\r><\n>
test 0000000419<\r><\n>
AES CTR<\r><\n>
enc 0000033590 cycles<\r><\n>
dec 0000033603 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000033570 cycles<\r><\n>
dec 0000035363 cycles<\r><\n>
success<\r><\n>
test 0000000420<\r><\n>
AES CTR<\r><\n>
enc 0000033613 cycles<\r><\n>
dec 0000033575 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000033550 cycles<\r><\n>
dec 0000035329 cycles<\r><\n>
success<\r><\n>
test 0000000421<\r><\n>
AES CTR<\r><\n>
enc 0000033586 cycles<\r><\n>
dec 0000033598 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000033562 cycles<\r><\n>
dec 0000035398 cycles<\r><\n>
success<\r><\n>
test 0000000422<\r><\n>
AES CTR<\r><\n>
enc 0000033598 cycles<\r><\n>
dec 0000033610 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000033581 cycles<\r><\n>
dec 0000035370 cycles<\r><\n>
success<\r><\n>
test 0000000423<\r><\n>
AES CTR<\r><\n>
enc 0000033609 cycles<\r><\n>
dec 0000033621 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000033586 cycles<\r><\n>
dec 0000035381 cycles<\r><\n>
success<\r><\n>
test 0000000424<\r><\n>
AES CTR<\r><\n>
enc 0000033574 cycles<\r><\n>
dec 0000033587 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000033608 cycles<\r><\n>
dec 0000035340 cycles<\r><\n>
success<\r><\n>
test 0000000425<\r><\n>
AES CTR<\r><\n>
enc 0000033599 cycles<\r><\n>
dec 0000033612 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000033576 cycles<\r><\n>
dec 0000035362 cycles<\r><\n>
success<\r><\n>
test 0000000426<\r><\n>
AES CTR<\r><\n>
enc 0000033612 cycles<\r><\n>
dec 0000033623 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000033586 cycles<\r><\n>
dec 0000035384 cycles<\r><\n>
success<\r><\n>
test 0000000427<\r><\n>
AES CTR<\r><\n>
enc 0000033675 cycles<\r><\n>
dec 0000033637 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000033591 cycles<\r><\n>
dec 0000035393 cycles<\r><\n>
success<\r><\n>
test 0000000428<\r><\n>
AES CTR<\r><\n>
enc 0000033589 cycles<\r><\n>
dec 0000033602 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000033559 cycles<\r><\n>
dec 0000035380 cycles<\r><\n>
success<\r><\n>
test 0000000429<\r><\n>
AES CTR<\r><\n>
enc 0000033612 cycles<\r><\n>
dec 0000033625 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000033576 cycles<\r><\n>
dec 0000035345 cycles<\r><\n>
success<\r><\n>
test 0000000430<\r><\n>
AES CTR<\r><\n>
enc 0000033624 cycles<\r><\n>
dec 0000033638 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000033591 cycles<\r><\n>
dec 0000035370 cycles<\r><\n>
success<\r><\n>
test 0000000431<\r><\n>
AES CTR<\r><\n>
enc 0000033637 cycles<\r><\n>
dec 0000033704 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000033604 cycles<\r><\n>
dec 0000035374 cycles<\r><\n>
success<\r><\n>
test 0000000432<\r><\n>
AES CTR<\r><\n>
enc 0000033581 cycles<\r><\n>
dec 0000033595 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000032780 cycles<\r><\n>
dec 0000033765 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000033513 cycles<\r><\n>
dec 0000035396 cycles<\r><\n>
success<\r><\n>
test 0000000433<\r><\n>
AES CTR<\r><\n>
enc 0000034769 cycles<\r><\n>
dec 0000034784 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000034745 cycles<\r><\n>
dec 0000036565 cycles<\r><\n>
success<\r><\n>
test 0000000434<\r><\n>
AES CTR<\r><\n>
enc 0000034782 cycles<\r><\n>
dec 0000034797 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000034824 cycles<\r><\n>
dec 0000036591 cycles<\r><\n>
success<\r><\n>
test 0000000435<\r><\n>
AES CTR<\r><\n>
enc 0000034795 cycles<\r><\n>
dec 0000034809 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000034778 cycles<\r><\n>
dec 0000036652 cycles<\r><\n>
success<\r><\n>
test 0000000436<\r><\n>
AES CTR<\r><\n>
enc 0000034765 cycles<\r><\n>
dec 0000034779 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000034747 cycles<\r><\n>
dec 0000036614 cycles<\r><\n>
success<\r><\n>
test 0000000437<\r><\n>
AES CTR<\r><\n>
enc 0000034788 cycles<\r><\n>
dec 0000034799 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000034760 cycles<\r><\n>
dec 0000036585 cycles<\r><\n>
success<\r><\n>
test 0000000438<\r><\n>
AES CTR<\r><\n>
enc 0000034801 cycles<\r><\n>
dec 0000034814 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000034833 cycles<\r><\n>
dec 0000036609 cycles<\r><\n>
success<\r><\n>
test 0000000439<\r><\n>
AES CTR<\r><\n>
enc 0000034814 cycles<\r><\n>
dec 0000034826 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000034789 cycles<\r><\n>
dec 0000036669 cycles<\r><\n>
success<\r><\n>
test 0000000440<\r><\n>
AES CTR<\r><\n>
enc 0000034832 cycles<\r><\n>
dec 0000034794 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000034750 cycles<\r><\n>
dec 0000036583 cycles<\r><\n>
success<\r><\n>
test 0000000441<\r><\n>
AES CTR<\r><\n>
enc 0000034805 cycles<\r><\n>
dec 0000034869 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000034767 cycles<\r><\n>
dec 0000036599 cycles<\r><\n>
success<\r><\n>
test 0000000442<\r><\n>
AES CTR<\r><\n>
enc 0000034817 cycles<\r><\n>
dec 0000034829 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000034840 cycles<\r><\n>
dec 0000036619 cycles<\r><\n>
success<\r><\n>
test 0000000443<\r><\n>
AES CTR<\r><\n>
enc 0000034829 cycles<\r><\n>
dec 0000034842 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000034799 cycles<\r><\n>
dec 0000036688 cycles<\r><\n>
success<\r><\n>
test 0000000444<\r><\n>
AES CTR<\r><\n>
enc 0000034845 cycles<\r><\n>
dec 0000034807 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000034758 cycles<\r><\n>
dec 0000036565 cycles<\r><\n>
success<\r><\n>
test 0000000445<\r><\n>
AES CTR<\r><\n>
enc 0000034819 cycles<\r><\n>
dec 0000034883 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000034779 cycles<\r><\n>
dec 0000036585 cycles<\r><\n>
success<\r><\n>
test 0000000446<\r><\n>
AES CTR<\r><\n>
enc 0000034830 cycles<\r><\n>
dec 0000034843 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000034845 cycles<\r><\n>
dec 0000036601 cycles<\r><\n>
success<\r><\n>
test 0000000447<\r><\n>
AES CTR<\r><\n>
enc 0000034839 cycles<\r><\n>
dec 0000034856 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000034800 cycles<\r><\n>
dec 0000036672 cycles<\r><\n>
success<\r><\n>
test 0000000448<\r><\n>
AES CTR<\r><\n>
enc 0000034839 cycles<\r><\n>
dec 0000034799 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000033970 cycles<\r><\n>
dec 0000034957 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000034714 cycles<\r><\n>
dec 0000036579 cycles<\r><\n>
success<\r><\n>
test 0000000449<\r><\n>
AES CTR<\r><\n>
enc 0000035974 cycles<\r><\n>
dec 0000035989 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000035947 cycles<\r><\n>
dec 0000037804 cycles<\r><\n>
success<\r><\n>
test 0000000450<\r><\n>
AES CTR<\r><\n>
enc 0000035988 cycles<\r><\n>
dec 0000036001 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000035970 cycles<\r><\n>
dec 0000037821 cycles<\r><\n>
success<\r><\n>
test 0000000451<\r><\n>
AES CTR<\r><\n>
enc 0000035998 cycles<\r><\n>
dec 0000036014 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000036030 cycles<\r><\n>
dec 0000037841 cycles<\r><\n>
success<\r><\n>
test 0000000452<\r><\n>
AES CTR<\r><\n>
enc 0000035971 cycles<\r><\n>
dec 0000035987 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000036003 cycles<\r><\n>
dec 0000037802 cycles<\r><\n>
success<\r><\n>
test 0000000453<\r><\n>
AES CTR<\r><\n>
enc 0000035996 cycles<\r><\n>
dec 0000036007 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000036012 cycles<\r><\n>
dec 0000037821 cycles<\r><\n>
success<\r><\n>
test 0000000454<\r><\n>
AES CTR<\r><\n>
enc 0000036005 cycles<\r><\n>
dec 0000036019 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000036031 cycles<\r><\n>
dec 0000037850 cycles<\r><\n>
success<\r><\n>
test 0000000455<\r><\n>
AES CTR<\r><\n>
enc 0000036020 cycles<\r><\n>
dec 0000036088 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000036044 cycles<\r><\n>
dec 0000037853 cycles<\r><\n>
success<\r><\n>
test 0000000456<\r><\n>
AES CTR<\r><\n>
enc 0000035984 cycles<\r><\n>
dec 0000036048 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000035952 cycles<\r><\n>
dec 0000037816 cycles<\r><\n>
success<\r><\n>
test 0000000457<\r><\n>
AES CTR<\r><\n>
enc 0000036008 cycles<\r><\n>
dec 0000036074 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000035975 cycles<\r><\n>
dec 0000037841 cycles<\r><\n>
success<\r><\n>
test 0000000458<\r><\n>
AES CTR<\r><\n>
enc 0000036021 cycles<\r><\n>
dec 0000036088 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000035992 cycles<\r><\n>
dec 0000037858 cycles<\r><\n>
success<\r><\n>
test 0000000459<\r><\n>
AES CTR<\r><\n>
enc 0000036031 cycles<\r><\n>
dec 0000036043 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000036000 cycles<\r><\n>
dec 0000037872 cycles<\r><\n>
success<\r><\n>
test 0000000460<\r><\n>
AES CTR<\r><\n>
enc 0000035997 cycles<\r><\n>
dec 0000036010 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000035959 cycles<\r><\n>
dec 0000037860 cycles<\r><\n>
success<\r><\n>
test 0000000461<\r><\n>
AES CTR<\r><\n>
enc 0000036076 cycles<\r><\n>
dec 0000036035 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000035977 cycles<\r><\n>
dec 0000037877 cycles<\r><\n>
success<\r><\n>
test 0000000462<\r><\n>
AES CTR<\r><\n>
enc 0000036087 cycles<\r><\n>
dec 0000036048 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000035993 cycles<\r><\n>
dec 0000037899 cycles<\r><\n>
success<\r><\n>
test 0000000463<\r><\n>
AES CTR<\r><\n>
enc 0000036104 cycles<\r><\n>
dec 0000036059 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000036005 cycles<\r><\n>
dec 0000037909 cycles<\r><\n>
success<\r><\n>
test 0000000464<\r><\n>
AES CTR<\r><\n>
enc 0000035995 cycles<\r><\n>
dec 0000036006 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000035155 cycles<\r><\n>
dec 0000036149 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000035921 cycles<\r><\n>
dec 0000037817 cycles<\r><\n>
success<\r><\n>
test 0000000465<\r><\n>
AES CTR<\r><\n>
enc 0000037184 cycles<\r><\n>
dec 0000037197 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000037152 cycles<\r><\n>
dec 0000039099 cycles<\r><\n>
success<\r><\n>
test 0000000466<\r><\n>
AES CTR<\r><\n>
enc 0000037252 cycles<\r><\n>
dec 0000037210 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000037230 cycles<\r><\n>
dec 0000039065 cycles<\r><\n>
success<\r><\n>
test 0000000467<\r><\n>
AES CTR<\r><\n>
enc 0000037209 cycles<\r><\n>
dec 0000037275 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000037180 cycles<\r><\n>
dec 0000039072 cycles<\r><\n>
success<\r><\n>
test 0000000468<\r><\n>
AES CTR<\r><\n>
enc 0000037230 cycles<\r><\n>
dec 0000037191 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000037153 cycles<\r><\n>
dec 0000039097 cycles<\r><\n>
success<\r><\n>
test 0000000469<\r><\n>
AES CTR<\r><\n>
enc 0000037204 cycles<\r><\n>
dec 0000037216 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000037220 cycles<\r><\n>
dec 0000039060 cycles<\r><\n>
success<\r><\n>
test 0000000470<\r><\n>
AES CTR<\r><\n>
enc 0000037215 cycles<\r><\n>
dec 0000037282 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000037187 cycles<\r><\n>
dec 0000039137 cycles<\r><\n>
success<\r><\n>
test 0000000471<\r><\n>
AES CTR<\r><\n>
enc 0000037279 cycles<\r><\n>
dec 0000037240 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000037198 cycles<\r><\n>
dec 0000039093 cycles<\r><\n>
success<\r><\n>
test 0000000472<\r><\n>
AES CTR<\r><\n>
enc 0000037194 cycles<\r><\n>
dec 0000037260 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000037156 cycles<\r><\n>
dec 0000039062 cycles<\r><\n>
success<\r><\n>
test 0000000473<\r><\n>
AES CTR<\r><\n>
enc 0000037217 cycles<\r><\n>
dec 0000037230 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000037173 cycles<\r><\n>
dec 0000039130 cycles<\r><\n>
success<\r><\n>
test 0000000474<\r><\n>
AES CTR<\r><\n>
enc 0000037227 cycles<\r><\n>
dec 0000037241 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000037244 cycles<\r><\n>
dec 0000039098 cycles<\r><\n>
success<\r><\n>
test 0000000475<\r><\n>
AES CTR<\r><\n>
enc 0000037242 cycles<\r><\n>
dec 0000037308 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000037206 cycles<\r><\n>
dec 0000039163 cycles<\r><\n>
success<\r><\n>
test 0000000476<\r><\n>
AES CTR<\r><\n>
enc 0000037264 cycles<\r><\n>
dec 0000037219 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000037161 cycles<\r><\n>
dec 0000039093 cycles<\r><\n>
success<\r><\n>
test 0000000477<\r><\n>
AES CTR<\r><\n>
enc 0000037229 cycles<\r><\n>
dec 0000037245 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000037239 cycles<\r><\n>
dec 0000039061 cycles<\r><\n>
success<\r><\n>
test 0000000478<\r><\n>
AES CTR<\r><\n>
enc 0000037244 cycles<\r><\n>
dec 0000037310 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000037200 cycles<\r><\n>
dec 0000039138 cycles<\r><\n>
success<\r><\n>
test 0000000479<\r><\n>
AES CTR<\r><\n>
enc 0000037308 cycles<\r><\n>
dec 0000037268 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000037264 cycles<\r><\n>
dec 0000039095 cycles<\r><\n>
success<\r><\n>
test 0000000480<\r><\n>
AES CTR<\r><\n>
enc 0000037203 cycles<\r><\n>
dec 0000037268 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000036398 cycles<\r><\n>
dec 0000037343 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000037176 cycles<\r><\n>
dec 0000039053 cycles<\r><\n>
success<\r><\n>
test 0000000481<\r><\n>
AES CTR<\r><\n>
enc 0000038390 cycles<\r><\n>
dec 0000038453 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000038354 cycles<\r><\n>
dec 0000040336 cycles<\r><\n>
success<\r><\n>
test 0000000482<\r><\n>
AES CTR<\r><\n>
enc 0000038401 cycles<\r><\n>
dec 0000038466 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000038370 cycles<\r><\n>
dec 0000040361 cycles<\r><\n>
success<\r><\n>
test 0000000483<\r><\n>
AES CTR<\r><\n>
enc 0000038465 cycles<\r><\n>
dec 0000038425 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000038434 cycles<\r><\n>
dec 0000040316 cycles<\r><\n>
success<\r><\n>
test 0000000484<\r><\n>
AES CTR<\r><\n>
enc 0000038383 cycles<\r><\n>
dec 0000038396 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000038350 cycles<\r><\n>
dec 0000040327 cycles<\r><\n>
success<\r><\n>
test 0000000485<\r><\n>
AES CTR<\r><\n>
enc 0000038405 cycles<\r><\n>
dec 0000038471 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000038371 cycles<\r><\n>
dec 0000040353 cycles<\r><\n>
success<\r><\n>
test 0000000486<\r><\n>
AES CTR<\r><\n>
enc 0000038471 cycles<\r><\n>
dec 0000038431 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000038441 cycles<\r><\n>
dec 0000040317 cycles<\r><\n>
success<\r><\n>
test 0000000487<\r><\n>
AES CTR<\r><\n>
enc 0000038481 cycles<\r><\n>
dec 0000038441 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000038398 cycles<\r><\n>
dec 0000040330 cycles<\r><\n>
success<\r><\n>
test 0000000488<\r><\n>
AES CTR<\r><\n>
enc 0000038395 cycles<\r><\n>
dec 0000038463 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000038359 cycles<\r><\n>
dec 0000040347 cycles<\r><\n>
success<\r><\n>
test 0000000489<\r><\n>
AES CTR<\r><\n>
enc 0000038420 cycles<\r><\n>
dec 0000038434 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000038438 cycles<\r><\n>
dec 0000040312 cycles<\r><\n>
success<\r><\n>
test 0000000490<\r><\n>
AES CTR<\r><\n>
enc 0000038486 cycles<\r><\n>
dec 0000038444 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000038453 cycles<\r><\n>
dec 0000040334 cycles<\r><\n>
success<\r><\n>
test 0000000491<\r><\n>
AES CTR<\r><\n>
enc 0000038445 cycles<\r><\n>
dec 0000038511 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000038411 cycles<\r><\n>
dec 0000040401 cycles<\r><\n>
success<\r><\n>
test 0000000492<\r><\n>
AES CTR<\r><\n>
enc 0000038410 cycles<\r><\n>
dec 0000038477 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000038367 cycles<\r><\n>
dec 0000040327 cycles<\r><\n>
success<\r><\n>
test 0000000493<\r><\n>
AES CTR<\r><\n>
enc 0000038488 cycles<\r><\n>
dec 0000038446 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000038444 cycles<\r><\n>
dec 0000040297 cycles<\r><\n>
success<\r><\n>
test 0000000494<\r><\n>
AES CTR<\r><\n>
enc 0000038446 cycles<\r><\n>
dec 0000038459 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000038411 cycles<\r><\n>
dec 0000040318 cycles<\r><\n>
success<\r><\n>
test 0000000495<\r><\n>
AES CTR<\r><\n>
enc 0000038458 cycles<\r><\n>
dec 0000038524 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000038418 cycles<\r><\n>
dec 0000040384 cycles<\r><\n>
success<\r><\n>
test 0000000496<\r><\n>
AES CTR<\r><\n>
enc 0000038405 cycles<\r><\n>
dec 0000038417 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000037584 cycles<\r><\n>
dec 0000038535 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000038379 cycles<\r><\n>
dec 0000040294 cycles<\r><\n>
success<\r><\n>
test 0000000497<\r><\n>
AES CTR<\r><\n>
enc 0000039646 cycles<\r><\n>
dec 0000039605 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000039614 cycles<\r><\n>
dec 0000041521 cycles<\r><\n>
success<\r><\n>
test 0000000498<\r><\n>
AES CTR<\r><\n>
enc 0000039658 cycles<\r><\n>
dec 0000039615 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000039630 cycles<\r><\n>
dec 0000041537 cycles<\r><\n>
success<\r><\n>
test 0000000499<\r><\n>
AES CTR<\r><\n>
enc 0000039670 cycles<\r><\n>
dec 0000039630 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000039647 cycles<\r><\n>
dec 0000041552 cycles<\r><\n>
success<\r><\n>
test 0000000500<\r><\n>
AES CTR<\r><\n>
enc 0000039638 cycles<\r><\n>
dec 0000039599 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000039612 cycles<\r><\n>
dec 0000041514 cycles<\r><\n>
success<\r><\n>
test 0000000501<\r><\n>
AES CTR<\r><\n>
enc 0000039662 cycles<\r><\n>
dec 0000039625 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000039626 cycles<\r><\n>
dec 0000041533 cycles<\r><\n>
success<\r><\n>
test 0000000502<\r><\n>
AES CTR<\r><\n>
enc 0000039674 cycles<\r><\n>
dec 0000039636 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000039654 cycles<\r><\n>
dec 0000041557 cycles<\r><\n>
success<\r><\n>
test 0000000503<\r><\n>
AES CTR<\r><\n>
enc 0000039691 cycles<\r><\n>
dec 0000039647 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000039654 cycles<\r><\n>
dec 0000041568 cycles<\r><\n>
success<\r><\n>
test 0000000504<\r><\n>
AES CTR<\r><\n>
enc 0000039653 cycles<\r><\n>
dec 0000039614 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000039623 cycles<\r><\n>
dec 0000041531 cycles<\r><\n>
success<\r><\n>
test 0000000505<\r><\n>
AES CTR<\r><\n>
enc 0000039678 cycles<\r><\n>
dec 0000039639 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000039636 cycles<\r><\n>
dec 0000041548 cycles<\r><\n>
success<\r><\n>
test 0000000506<\r><\n>
AES CTR<\r><\n>
enc 0000039693 cycles<\r><\n>
dec 0000039649 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000039656 cycles<\r><\n>
dec 0000041572 cycles<\r><\n>
success<\r><\n>
test 0000000507<\r><\n>
AES CTR<\r><\n>
enc 0000039701 cycles<\r><\n>
dec 0000039660 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000039667 cycles<\r><\n>
dec 0000041582 cycles<\r><\n>
success<\r><\n>
test 0000000508<\r><\n>
AES CTR<\r><\n>
enc 0000039669 cycles<\r><\n>
dec 0000039628 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000039625 cycles<\r><\n>
dec 0000041514 cycles<\r><\n>
success<\r><\n>
test 0000000509<\r><\n>
AES CTR<\r><\n>
enc 0000039692 cycles<\r><\n>
dec 0000039653 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000039644 cycles<\r><\n>
dec 0000041590 cycles<\r><\n>
success<\r><\n>
test 0000000510<\r><\n>
AES CTR<\r><\n>
enc 0000039702 cycles<\r><\n>
dec 0000039662 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000039660 cycles<\r><\n>
dec 0000041614 cycles<\r><\n>
success<\r><\n>
test 0000000511<\r><\n>
AES CTR<\r><\n>
enc 0000039715 cycles<\r><\n>
dec 0000039675 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000039673 cycles<\r><\n>
dec 0000041622 cycles<\r><\n>
success<\r><\n>
test 0000000512<\r><\n>
AES CTR<\r><\n>
enc 0000039662 cycles<\r><\n>
dec 0000039621 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000038774 cycles<\r><\n>
dec 0000039726 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000039581 cycles<\r><\n>
dec 0000041585 cycles<\r><\n>
success<\r><\n>
test 0000000513<\r><\n>
AES CTR<\r><\n>
enc 0000040851 cycles<\r><\n>
dec 0000040861 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000040762 cycles<\r><\n>
dec 0000042812 cycles<\r><\n>
success<\r><\n>
test 0000000514<\r><\n>
AES CTR<\r><\n>
enc 0000040808 cycles<\r><\n>
dec 0000040876 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000040779 cycles<\r><\n>
dec 0000042777 cycles<\r><\n>
success<\r><\n>
test 0000000515<\r><\n>
AES CTR<\r><\n>
enc 0000040874 cycles<\r><\n>
dec 0000040834 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000040844 cycles<\r><\n>
dec 0000042842 cycles<\r><\n>
success<\r><\n>
test 0000000516<\r><\n>
AES CTR<\r><\n>
enc 0000040845 cycles<\r><\n>
dec 0000040859 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000040762 cycles<\r><\n>
dec 0000042811 cycles<\r><\n>
success<\r><\n>
test 0000000517<\r><\n>
AES CTR<\r><\n>
enc 0000040815 cycles<\r><\n>
dec 0000040884 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000040777 cycles<\r><\n>
dec 0000042774 cycles<\r><\n>
success<\r><\n>
test 0000000518<\r><\n>
AES CTR<\r><\n>
enc 0000040880 cycles<\r><\n>
dec 0000040839 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000040846 cycles<\r><\n>
dec 0000042848 cycles<\r><\n>
success<\r><\n>
test 0000000519<\r><\n>
AES CTR<\r><\n>
enc 0000040892 cycles<\r><\n>
dec 0000040906 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000040802 cycles<\r><\n>
dec 0000042858 cycles<\r><\n>
success<\r><\n>
test 0000000520<\r><\n>
AES CTR<\r><\n>
enc 0000040805 cycles<\r><\n>
dec 0000040871 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000040768 cycles<\r><\n>
dec 0000042767 cycles<\r><\n>
success<\r><\n>
test 0000000521<\r><\n>
AES CTR<\r><\n>
enc 0000040882 cycles<\r><\n>
dec 0000040842 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000040841 cycles<\r><\n>
dec 0000042843 cycles<\r><\n>
success<\r><\n>
test 0000000522<\r><\n>
AES CTR<\r><\n>
enc 0000040898 cycles<\r><\n>
dec 0000040908 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000040808 cycles<\r><\n>
dec 0000042863 cycles<\r><\n>
success<\r><\n>
test 0000000523<\r><\n>
AES CTR<\r><\n>
enc 0000040853 cycles<\r><\n>
dec 0000040923 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000040813 cycles<\r><\n>
dec 0000042819 cycles<\r><\n>
success<\r><\n>
test 0000000524<\r><\n>
AES CTR<\r><\n>
enc 0000040873 cycles<\r><\n>
dec 0000040831 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000040827 cycles<\r><\n>
dec 0000042811 cycles<\r><\n>
success<\r><\n>
test 0000000525<\r><\n>
AES CTR<\r><\n>
enc 0000040896 cycles<\r><\n>
dec 0000040908 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000040788 cycles<\r><\n>
dec 0000042826 cycles<\r><\n>
success<\r><\n>
test 0000000526<\r><\n>
AES CTR<\r><\n>
enc 0000040857 cycles<\r><\n>
dec 0000040921 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000040869 cycles<\r><\n>
dec 0000042797 cycles<\r><\n>
success<\r><\n>
test 0000000527<\r><\n>
AES CTR<\r><\n>
enc 0000040919 cycles<\r><\n>
dec 0000040879 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000040871 cycles<\r><\n>
dec 0000042856 cycles<\r><\n>
success<\r><\n>
test 0000000528<\r><\n>
AES CTR<\r><\n>
enc 0000040865 cycles<\r><\n>
dec 0000040877 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000039962 cycles<\r><\n>
dec 0000040974 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000040732 cycles<\r><\n>
dec 0000042817 cycles<\r><\n>
success<\r><\n>
test 0000000529<\r><\n>
AES CTR<\r><\n>
enc 0000042054 cycles<\r><\n>
dec 0000042012 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000042017 cycles<\r><\n>
dec 0000044042 cycles<\r><\n>
success<\r><\n>
test 0000000530<\r><\n>
AES CTR<\r><\n>
enc 0000042012 cycles<\r><\n>
dec 0000042077 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000042037 cycles<\r><\n>
dec 0000044015 cycles<\r><\n>
success<\r><\n>
test 0000000531<\r><\n>
AES CTR<\r><\n>
enc 0000042076 cycles<\r><\n>
dec 0000042089 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000042000 cycles<\r><\n>
dec 0000044082 cycles<\r><\n>
success<\r><\n>
test 0000000532<\r><\n>
AES CTR<\r><\n>
enc 0000042049 cycles<\r><\n>
dec 0000042004 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000042020 cycles<\r><\n>
dec 0000044040 cycles<\r><\n>
success<\r><\n>
test 0000000533<\r><\n>
AES CTR<\r><\n>
enc 0000042016 cycles<\r><\n>
dec 0000042083 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000042038 cycles<\r><\n>
dec 0000044008 cycles<\r><\n>
success<\r><\n>
test 0000000534<\r><\n>
AES CTR<\r><\n>
enc 0000042083 cycles<\r><\n>
dec 0000042093 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000041994 cycles<\r><\n>
dec 0000044085 cycles<\r><\n>
success<\r><\n>
test 0000000535<\r><\n>
AES CTR<\r><\n>
enc 0000042042 cycles<\r><\n>
dec 0000042053 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000042061 cycles<\r><\n>
dec 0000044088 cycles<\r><\n>
success<\r><\n>
test 0000000536<\r><\n>
AES CTR<\r><\n>
enc 0000042006 cycles<\r><\n>
dec 0000042072 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000041971 cycles<\r><\n>
dec 0000044000 cycles<\r><\n>
success<\r><\n>
test 0000000537<\r><\n>
AES CTR<\r><\n>
enc 0000042086 cycles<\r><\n>
dec 0000042097 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000041989 cycles<\r><\n>
dec 0000044074 cycles<\r><\n>
success<\r><\n>
test 0000000538<\r><\n>
AES CTR<\r><\n>
enc 0000042042 cycles<\r><\n>
dec 0000042056 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000042064 cycles<\r><\n>
dec 0000044093 cycles<\r><\n>
success<\r><\n>
test 0000000539<\r><\n>
AES CTR<\r><\n>
enc 0000042107 cycles<\r><\n>
dec 0000042120 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000042024 cycles<\r><\n>
dec 0000044052 cycles<\r><\n>
success<\r><\n>
test 0000000540<\r><\n>
AES CTR<\r><\n>
enc 0000042074 cycles<\r><\n>
dec 0000042088 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000042029 cycles<\r><\n>
dec 0000044043 cycles<\r><\n>
success<\r><\n>
test 0000000541<\r><\n>
AES CTR<\r><\n>
enc 0000042043 cycles<\r><\n>
dec 0000042058 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000042048 cycles<\r><\n>
dec 0000044060 cycles<\r><\n>
success<\r><\n>
test 0000000542<\r><\n>
AES CTR<\r><\n>
enc 0000042111 cycles<\r><\n>
dec 0000042123 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000042016 cycles<\r><\n>
dec 0000044029 cycles<\r><\n>
success<\r><\n>
test 0000000543<\r><\n>
AES CTR<\r><\n>
enc 0000042122 cycles<\r><\n>
dec 0000042082 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000042076 cycles<\r><\n>
dec 0000044094 cycles<\r><\n>
success<\r><\n>
test 0000000544<\r><\n>
AES CTR<\r><\n>
enc 0000042016 cycles<\r><\n>
dec 0000042027 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000041099 cycles<\r><\n>
dec 0000042113 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000041933 cycles<\r><\n>
dec 0000044054 cycles<\r><\n>
success<\r><\n>
test 0000000545<\r><\n>
AES CTR<\r><\n>
enc 0000043254 cycles<\r><\n>
dec 0000043217 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000043225 cycles<\r><\n>
dec 0000045282 cycles<\r><\n>
success<\r><\n>
test 0000000546<\r><\n>
AES CTR<\r><\n>
enc 0000043216 cycles<\r><\n>
dec 0000043227 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000043239 cycles<\r><\n>
dec 0000045297 cycles<\r><\n>
success<\r><\n>
test 0000000547<\r><\n>
AES CTR<\r><\n>
enc 0000043229 cycles<\r><\n>
dec 0000043238 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000043247 cycles<\r><\n>
dec 0000045309 cycles<\r><\n>
success<\r><\n>
test 0000000548<\r><\n>
AES CTR<\r><\n>
enc 0000043196 cycles<\r><\n>
dec 0000043262 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000043214 cycles<\r><\n>
dec 0000045279 cycles<\r><\n>
success<\r><\n>
test 0000000549<\r><\n>
AES CTR<\r><\n>
enc 0000043220 cycles<\r><\n>
dec 0000043286 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000043230 cycles<\r><\n>
dec 0000045303 cycles<\r><\n>
success<\r><\n>
test 0000000550<\r><\n>
AES CTR<\r><\n>
enc 0000043234 cycles<\r><\n>
dec 0000043298 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000043255 cycles<\r><\n>
dec 0000045319 cycles<\r><\n>
success<\r><\n>
test 0000000551<\r><\n>
AES CTR<\r><\n>
enc 0000043245 cycles<\r><\n>
dec 0000043310 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000043261 cycles<\r><\n>
dec 0000045329 cycles<\r><\n>
success<\r><\n>
test 0000000552<\r><\n>
AES CTR<\r><\n>
enc 0000043211 cycles<\r><\n>
dec 0000043278 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000043225 cycles<\r><\n>
dec 0000045294 cycles<\r><\n>
success<\r><\n>
test 0000000553<\r><\n>
AES CTR<\r><\n>
enc 0000043235 cycles<\r><\n>
dec 0000043300 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000043247 cycles<\r><\n>
dec 0000045316 cycles<\r><\n>
success<\r><\n>
test 0000000554<\r><\n>
AES CTR<\r><\n>
enc 0000043247 cycles<\r><\n>
dec 0000043313 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000043262 cycles<\r><\n>
dec 0000045334 cycles<\r><\n>
success<\r><\n>
test 0000000555<\r><\n>
AES CTR<\r><\n>
enc 0000043258 cycles<\r><\n>
dec 0000043324 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000043272 cycles<\r><\n>
dec 0000045348 cycles<\r><\n>
success<\r><\n>
test 0000000556<\r><\n>
AES CTR<\r><\n>
enc 0000043279 cycles<\r><\n>
dec 0000043291 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000043232 cycles<\r><\n>
dec 0000045273 cycles<\r><\n>
success<\r><\n>
test 0000000557<\r><\n>
AES CTR<\r><\n>
enc 0000043304 cycles<\r><\n>
dec 0000043317 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000043248 cycles<\r><\n>
dec 0000045294 cycles<\r><\n>
success<\r><\n>
test 0000000558<\r><\n>
AES CTR<\r><\n>
enc 0000043313 cycles<\r><\n>
dec 0000043329 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000043268 cycles<\r><\n>
dec 0000045314 cycles<\r><\n>
success<\r><\n>
test 0000000559<\r><\n>
AES CTR<\r><\n>
enc 0000043328 cycles<\r><\n>
dec 0000043337 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000043279 cycles<\r><\n>
dec 0000045327 cycles<\r><\n>
success<\r><\n>
test 0000000560<\r><\n>
AES CTR<\r><\n>
enc 0000043273 cycles<\r><\n>
dec 0000043286 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000042284 cycles<\r><\n>
dec 0000043358 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000043191 cycles<\r><\n>
dec 0000045292 cycles<\r><\n>
success<\r><\n>
test 0000000561<\r><\n>
AES CTR<\r><\n>
enc 0000044459 cycles<\r><\n>
dec 0000044475 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000044367 cycles<\r><\n>
dec 0000046520 cycles<\r><\n>
success<\r><\n>
test 0000000562<\r><\n>
AES CTR<\r><\n>
enc 0000044472 cycles<\r><\n>
dec 0000044487 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000044447 cycles<\r><\n>
dec 0000046542 cycles<\r><\n>
success<\r><\n>
test 0000000563<\r><\n>
AES CTR<\r><\n>
enc 0000044433 cycles<\r><\n>
dec 0000044499 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000044446 cycles<\r><\n>
dec 0000046549 cycles<\r><\n>
success<\r><\n>
test 0000000564<\r><\n>
AES CTR<\r><\n>
enc 0000044456 cycles<\r><\n>
dec 0000044414 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000044418 cycles<\r><\n>
dec 0000046519 cycles<\r><\n>
success<\r><\n>
test 0000000565<\r><\n>
AES CTR<\r><\n>
enc 0000044480 cycles<\r><\n>
dec 0000044493 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000044441 cycles<\r><\n>
dec 0000046539 cycles<\r><\n>
success<\r><\n>
test 0000000566<\r><\n>
AES CTR<\r><\n>
enc 0000044492 cycles<\r><\n>
dec 0000044503 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000044456 cycles<\r><\n>
dec 0000046560 cycles<\r><\n>
success<\r><\n>
test 0000000567<\r><\n>
AES CTR<\r><\n>
enc 0000044503 cycles<\r><\n>
dec 0000044463 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000044467 cycles<\r><\n>
dec 0000046572 cycles<\r><\n>
success<\r><\n>
test 0000000568<\r><\n>
AES CTR<\r><\n>
enc 0000044468 cycles<\r><\n>
dec 0000044483 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000044372 cycles<\r><\n>
dec 0000046475 cycles<\r><\n>
success<\r><\n>
test 0000000569<\r><\n>
AES CTR<\r><\n>
enc 0000044494 cycles<\r><\n>
dec 0000044504 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000044451 cycles<\r><\n>
dec 0000046552 cycles<\r><\n>
success<\r><\n>
test 0000000570<\r><\n>
AES CTR<\r><\n>
enc 0000044452 cycles<\r><\n>
dec 0000044466 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000044464 cycles<\r><\n>
dec 0000046576 cycles<\r><\n>
success<\r><\n>
test 0000000571<\r><\n>
AES CTR<\r><\n>
enc 0000044518 cycles<\r><\n>
dec 0000044529 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000044424 cycles<\r><\n>
dec 0000046582 cycles<\r><\n>
success<\r><\n>
test 0000000572<\r><\n>
AES CTR<\r><\n>
enc 0000044487 cycles<\r><\n>
dec 0000044495 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000044437 cycles<\r><\n>
dec 0000046517 cycles<\r><\n>
success<\r><\n>
test 0000000573<\r><\n>
AES CTR<\r><\n>
enc 0000044455 cycles<\r><\n>
dec 0000044521 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000044449 cycles<\r><\n>
dec 0000046534 cycles<\r><\n>
success<\r><\n>
test 0000000574<\r><\n>
AES CTR<\r><\n>
enc 0000044520 cycles<\r><\n>
dec 0000044532 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000044472 cycles<\r><\n>
dec 0000046555 cycles<\r><\n>
success<\r><\n>
test 0000000575<\r><\n>
AES CTR<\r><\n>
enc 0000044532 cycles<\r><\n>
dec 0000044545 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000044483 cycles<\r><\n>
dec 0000046565 cycles<\r><\n>
success<\r><\n>
test 0000000576<\r><\n>
AES CTR<\r><\n>
enc 0000044479 cycles<\r><\n>
dec 0000044491 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000043525 cycles<\r><\n>
dec 0000044497 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000044393 cycles<\r><\n>
dec 0000046534 cycles<\r><\n>
success<\r><\n>
test 0000000577<\r><\n>
AES CTR<\r><\n>
enc 0000045669 cycles<\r><\n>
dec 0000045681 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000045631 cycles<\r><\n>
dec 0000047756 cycles<\r><\n>
success<\r><\n>
test 0000000578<\r><\n>
AES CTR<\r><\n>
enc 0000045679 cycles<\r><\n>
dec 0000045692 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000045643 cycles<\r><\n>
dec 0000047776 cycles<\r><\n>
success<\r><\n>
test 0000000579<\r><\n>
AES CTR<\r><\n>
enc 0000045691 cycles<\r><\n>
dec 0000045650 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000045658 cycles<\r><\n>
dec 0000047793 cycles<\r><\n>
success<\r><\n>
test 0000000580<\r><\n>
AES CTR<\r><\n>
enc 0000045659 cycles<\r><\n>
dec 0000045674 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000045619 cycles<\r><\n>
dec 0000047752 cycles<\r><\n>
success<\r><\n>
test 0000000581<\r><\n>
AES CTR<\r><\n>
enc 0000045684 cycles<\r><\n>
dec 0000045698 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000045649 cycles<\r><\n>
dec 0000047777 cycles<\r><\n>
success<\r><\n>
test 0000000582<\r><\n>
AES CTR<\r><\n>
enc 0000045644 cycles<\r><\n>
dec 0000045711 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000045662 cycles<\r><\n>
dec 0000047802 cycles<\r><\n>
success<\r><\n>
test 0000000583<\r><\n>
AES CTR<\r><\n>
enc 0000045707 cycles<\r><\n>
dec 0000045722 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000045677 cycles<\r><\n>
dec 0000047812 cycles<\r><\n>
success<\r><\n>
test 0000000584<\r><\n>
AES CTR<\r><\n>
enc 0000045675 cycles<\r><\n>
dec 0000045690 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000045586 cycles<\r><\n>
dec 0000047774 cycles<\r><\n>
success<\r><\n>
test 0000000585<\r><\n>
AES CTR<\r><\n>
enc 0000045700 cycles<\r><\n>
dec 0000045711 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000045656 cycles<\r><\n>
dec 0000047790 cycles<\r><\n>
success<\r><\n>
test 0000000586<\r><\n>
AES CTR<\r><\n>
enc 0000045710 cycles<\r><\n>
dec 0000045725 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000045673 cycles<\r><\n>
dec 0000047812 cycles<\r><\n>
success<\r><\n>
test 0000000587<\r><\n>
AES CTR<\r><\n>
enc 0000045674 cycles<\r><\n>
dec 0000045684 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000045680 cycles<\r><\n>
dec 0000047821 cycles<\r><\n>
success<\r><\n>
test 0000000588<\r><\n>
AES CTR<\r><\n>
enc 0000045686 cycles<\r><\n>
dec 0000045700 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000045640 cycles<\r><\n>
dec 0000047753 cycles<\r><\n>
success<\r><\n>
test 0000000589<\r><\n>
AES CTR<\r><\n>
enc 0000045712 cycles<\r><\n>
dec 0000045728 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000045660 cycles<\r><\n>
dec 0000047774 cycles<\r><\n>
success<\r><\n>
test 0000000590<\r><\n>
AES CTR<\r><\n>
enc 0000045671 cycles<\r><\n>
dec 0000045738 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000045675 cycles<\r><\n>
dec 0000047799 cycles<\r><\n>
success<\r><\n>
test 0000000591<\r><\n>
AES CTR<\r><\n>
enc 0000045736 cycles<\r><\n>
dec 0000045751 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000045685 cycles<\r><\n>
dec 0000047802 cycles<\r><\n>
success<\r><\n>
test 0000000592<\r><\n>
AES CTR<\r><\n>
enc 0000045682 cycles<\r><\n>
dec 0000045696 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000044712 cycles<\r><\n>
dec 0000045742 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000045600 cycles<\r><\n>
dec 0000047768 cycles<\r><\n>
success<\r><\n>
test 0000000593<\r><\n>
AES CTR<\r><\n>
enc 0000046869 cycles<\r><\n>
dec 0000046880 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000046838 cycles<\r><\n>
dec 0000048997 cycles<\r><\n>
success<\r><\n>
test 0000000594<\r><\n>
AES CTR<\r><\n>
enc 0000046883 cycles<\r><\n>
dec 0000046894 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000046854 cycles<\r><\n>
dec 0000049016 cycles<\r><\n>
success<\r><\n>
test 0000000595<\r><\n>
AES CTR<\r><\n>
enc 0000046896 cycles<\r><\n>
dec 0000046907 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000046862 cycles<\r><\n>
dec 0000049029 cycles<\r><\n>
success<\r><\n>
test 0000000596<\r><\n>
AES CTR<\r><\n>
enc 0000046862 cycles<\r><\n>
dec 0000046877 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000046833 cycles<\r><\n>
dec 0000048996 cycles<\r><\n>
success<\r><\n>
test 0000000597<\r><\n>
AES CTR<\r><\n>
enc 0000046889 cycles<\r><\n>
dec 0000046900 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000046855 cycles<\r><\n>
dec 0000049012 cycles<\r><\n>
success<\r><\n>
test 0000000598<\r><\n>
AES CTR<\r><\n>
enc 0000046898 cycles<\r><\n>
dec 0000046911 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000046867 cycles<\r><\n>
dec 0000049034 cycles<\r><\n>
success<\r><\n>
test 0000000599<\r><\n>
AES CTR<\r><\n>
enc 0000046910 cycles<\r><\n>
dec 0000046922 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000046878 cycles<\r><\n>
dec 0000049043 cycles<\r><\n>
success<\r><\n>
test 0000000600<\r><\n>
AES CTR<\r><\n>
enc 0000046875 cycles<\r><\n>
dec 0000046892 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000046839 cycles<\r><\n>
dec 0000049005 cycles<\r><\n>
success<\r><\n>
test 0000000601<\r><\n>
AES CTR<\r><\n>
enc 0000046900 cycles<\r><\n>
dec 0000046913 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000046859 cycles<\r><\n>
dec 0000049028 cycles<\r><\n>
success<\r><\n>
test 0000000602<\r><\n>
AES CTR<\r><\n>
enc 0000046914 cycles<\r><\n>
dec 0000046926 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000046879 cycles<\r><\n>
dec 0000049046 cycles<\r><\n>
success<\r><\n>
test 0000000603<\r><\n>
AES CTR<\r><\n>
enc 0000046923 cycles<\r><\n>
dec 0000046938 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000046893 cycles<\r><\n>
dec 0000049058 cycles<\r><\n>
success<\r><\n>
test 0000000604<\r><\n>
AES CTR<\r><\n>
enc 0000046891 cycles<\r><\n>
dec 0000046905 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000046792 cycles<\r><\n>
dec 0000048991 cycles<\r><\n>
success<\r><\n>
test 0000000605<\r><\n>
AES CTR<\r><\n>
enc 0000046862 cycles<\r><\n>
dec 0000046875 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000046865 cycles<\r><\n>
dec 0000049012 cycles<\r><\n>
success<\r><\n>
test 0000000606<\r><\n>
AES CTR<\r><\n>
enc 0000046926 cycles<\r><\n>
dec 0000046938 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000046885 cycles<\r><\n>
dec 0000049087 cycles<\r><\n>
success<\r><\n>
test 0000000607<\r><\n>
AES CTR<\r><\n>
enc 0000046939 cycles<\r><\n>
dec 0000046954 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000046891 cycles<\r><\n>
dec 0000049040 cycles<\r><\n>
success<\r><\n>
test 0000000608<\r><\n>
AES CTR<\r><\n>
enc 0000046885 cycles<\r><\n>
dec 0000046898 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000045901 cycles<\r><\n>
dec 0000046938 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000046807 cycles<\r><\n>
dec 0000049013 cycles<\r><\n>
success<\r><\n>
test 0000000609<\r><\n>
AES CTR<\r><\n>
enc 0000048072 cycles<\r><\n>
dec 0000048087 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000048041 cycles<\r><\n>
dec 0000050233 cycles<\r><\n>
success<\r><\n>
test 0000000610<\r><\n>
AES CTR<\r><\n>
enc 0000048084 cycles<\r><\n>
dec 0000048099 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000048060 cycles<\r><\n>
dec 0000050256 cycles<\r><\n>
success<\r><\n>
test 0000000611<\r><\n>
AES CTR<\r><\n>
enc 0000048097 cycles<\r><\n>
dec 0000048108 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000048063 cycles<\r><\n>
dec 0000050266 cycles<\r><\n>
success<\r><\n>
test 0000000612<\r><\n>
AES CTR<\r><\n>
enc 0000048066 cycles<\r><\n>
dec 0000048085 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000048033 cycles<\r><\n>
dec 0000050231 cycles<\r><\n>
success<\r><\n>
test 0000000613<\r><\n>
AES CTR<\r><\n>
enc 0000048090 cycles<\r><\n>
dec 0000048104 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000048055 cycles<\r><\n>
dec 0000050253 cycles<\r><\n>
success<\r><\n>
test 0000000614<\r><\n>
AES CTR<\r><\n>
enc 0000048106 cycles<\r><\n>
dec 0000048116 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000048072 cycles<\r><\n>
dec 0000050280 cycles<\r><\n>
success<\r><\n>
test 0000000615<\r><\n>
AES CTR<\r><\n>
enc 0000048114 cycles<\r><\n>
dec 0000048128 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000048080 cycles<\r><\n>
dec 0000050286 cycles<\r><\n>
success<\r><\n>
test 0000000616<\r><\n>
AES CTR<\r><\n>
enc 0000048079 cycles<\r><\n>
dec 0000048093 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000048049 cycles<\r><\n>
dec 0000050246 cycles<\r><\n>
success<\r><\n>
test 0000000617<\r><\n>
AES CTR<\r><\n>
enc 0000048105 cycles<\r><\n>
dec 0000048117 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000048061 cycles<\r><\n>
dec 0000050267 cycles<\r><\n>
success<\r><\n>
test 0000000618<\r><\n>
AES CTR<\r><\n>
enc 0000048118 cycles<\r><\n>
dec 0000048133 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000048083 cycles<\r><\n>
dec 0000050288 cycles<\r><\n>
success<\r><\n>
test 0000000619<\r><\n>
AES CTR<\r><\n>
enc 0000048129 cycles<\r><\n>
dec 0000048141 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000048092 cycles<\r><\n>
dec 0000050303 cycles<\r><\n>
success<\r><\n>
test 0000000620<\r><\n>
AES CTR<\r><\n>
enc 0000048096 cycles<\r><\n>
dec 0000048108 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000048048 cycles<\r><\n>
dec 0000050235 cycles<\r><\n>
success<\r><\n>
test 0000000621<\r><\n>
AES CTR<\r><\n>
enc 0000048120 cycles<\r><\n>
dec 0000048132 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000048067 cycles<\r><\n>
dec 0000050253 cycles<\r><\n>
success<\r><\n>
test 0000000622<\r><\n>
AES CTR<\r><\n>
enc 0000048132 cycles<\r><\n>
dec 0000048144 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000048086 cycles<\r><\n>
dec 0000050279 cycles<\r><\n>
success<\r><\n>
test 0000000623<\r><\n>
AES CTR<\r><\n>
enc 0000048142 cycles<\r><\n>
dec 0000048156 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000048097 cycles<\r><\n>
dec 0000050285 cycles<\r><\n>
success<\r><\n>
test 0000000624<\r><\n>
AES CTR<\r><\n>
enc 0000048088 cycles<\r><\n>
dec 0000048105 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000047091 cycles<\r><\n>
dec 0000048130 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000048010 cycles<\r><\n>
dec 0000050250 cycles<\r><\n>
success<\r><\n>
test 0000000625<\r><\n>
AES CTR<\r><\n>
enc 0000049275 cycles<\r><\n>
dec 0000049290 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000049244 cycles<\r><\n>
dec 0000051471 cycles<\r><\n>
success<\r><\n>
test 0000000626<\r><\n>
AES CTR<\r><\n>
enc 0000049289 cycles<\r><\n>
dec 0000049299 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000049312 cycles<\r><\n>
dec 0000051503 cycles<\r><\n>
success<\r><\n>
test 0000000627<\r><\n>
AES CTR<\r><\n>
enc 0000049298 cycles<\r><\n>
dec 0000049312 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000049274 cycles<\r><\n>
dec 0000051509 cycles<\r><\n>
success<\r><\n>
test 0000000628<\r><\n>
AES CTR<\r><\n>
enc 0000049269 cycles<\r><\n>
dec 0000049279 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000049242 cycles<\r><\n>
dec 0000051470 cycles<\r><\n>
success<\r><\n>
test 0000000629<\r><\n>
AES CTR<\r><\n>
enc 0000049294 cycles<\r><\n>
dec 0000049308 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000049259 cycles<\r><\n>
dec 0000051549 cycles<\r><\n>
success<\r><\n>
test 0000000630<\r><\n>
AES CTR<\r><\n>
enc 0000049359 cycles<\r><\n>
dec 0000049319 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000049276 cycles<\r><\n>
dec 0000051519 cycles<\r><\n>
success<\r><\n>
test 0000000631<\r><\n>
AES CTR<\r><\n>
enc 0000049317 cycles<\r><\n>
dec 0000049330 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000049288 cycles<\r><\n>
dec 0000051533 cycles<\r><\n>
success<\r><\n>
test 0000000632<\r><\n>
AES CTR<\r><\n>
enc 0000049284 cycles<\r><\n>
dec 0000049298 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000049253 cycles<\r><\n>
dec 0000051485 cycles<\r><\n>
success<\r><\n>
test 0000000633<\r><\n>
AES CTR<\r><\n>
enc 0000049307 cycles<\r><\n>
dec 0000049319 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000049321 cycles<\r><\n>
dec 0000051509 cycles<\r><\n>
success<\r><\n>
test 0000000634<\r><\n>
AES CTR<\r><\n>
enc 0000049321 cycles<\r><\n>
dec 0000049333 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000049288 cycles<\r><\n>
dec 0000051531 cycles<\r><\n>
success<\r><\n>
test 0000000635<\r><\n>
AES CTR<\r><\n>
enc 0000049331 cycles<\r><\n>
dec 0000049344 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000049299 cycles<\r><\n>
dec 0000051542 cycles<\r><\n>
success<\r><\n>
test 0000000636<\r><\n>
AES CTR<\r><\n>
enc 0000049298 cycles<\r><\n>
dec 0000049310 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000049253 cycles<\r><\n>
dec 0000051520 cycles<\r><\n>
success<\r><\n>
test 0000000637<\r><\n>
AES CTR<\r><\n>
enc 0000049321 cycles<\r><\n>
dec 0000049334 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000049273 cycles<\r><\n>
dec 0000051493 cycles<\r><\n>
success<\r><\n>
test 0000000638<\r><\n>
AES CTR<\r><\n>
enc 0000049333 cycles<\r><\n>
dec 0000049347 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000049292 cycles<\r><\n>
dec 0000051513 cycles<\r><\n>
success<\r><\n>
test 0000000639<\r><\n>
AES CTR<\r><\n>
enc 0000049345 cycles<\r><\n>
dec 0000049356 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000049299 cycles<\r><\n>
dec 0000051526 cycles<\r><\n>
success<\r><\n>
test 0000000640<\r><\n>
AES CTR<\r><\n>
enc 0000049291 cycles<\r><\n>
dec 0000049357 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000048277 cycles<\r><\n>
dec 0000049373 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000049212 cycles<\r><\n>
dec 0000051489 cycles<\r><\n>
success<\r><\n>
test 0000000641<\r><\n>
AES CTR<\r><\n>
enc 0000050478 cycles<\r><\n>
dec 0000050543 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000050447 cycles<\r><\n>
dec 0000052717 cycles<\r><\n>
success<\r><\n>
test 0000000642<\r><\n>
AES CTR<\r><\n>
enc 0000050491 cycles<\r><\n>
dec 0000050555 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000050465 cycles<\r><\n>
dec 0000052736 cycles<\r><\n>
success<\r><\n>
test 0000000643<\r><\n>
AES CTR<\r><\n>
enc 0000050504 cycles<\r><\n>
dec 0000050516 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000050518 cycles<\r><\n>
dec 0000052745 cycles<\r><\n>
success<\r><\n>
test 0000000644<\r><\n>
AES CTR<\r><\n>
enc 0000050473 cycles<\r><\n>
dec 0000050485 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000050445 cycles<\r><\n>
dec 0000052711 cycles<\r><\n>
success<\r><\n>
test 0000000645<\r><\n>
AES CTR<\r><\n>
enc 0000050498 cycles<\r><\n>
dec 0000050511 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000050464 cycles<\r><\n>
dec 0000052790 cycles<\r><\n>
success<\r><\n>
test 0000000646<\r><\n>
AES CTR<\r><\n>
enc 0000050510 cycles<\r><\n>
dec 0000050522 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000050479 cycles<\r><\n>
dec 0000052810 cycles<\r><\n>
success<\r><\n>
test 0000000647<\r><\n>
AES CTR<\r><\n>
enc 0000050522 cycles<\r><\n>
dec 0000050534 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000050488 cycles<\r><\n>
dec 0000052817 cycles<\r><\n>
success<\r><\n>
test 0000000648<\r><\n>
AES CTR<\r><\n>
enc 0000050538 cycles<\r><\n>
dec 0000050502 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000050453 cycles<\r><\n>
dec 0000052727 cycles<\r><\n>
success<\r><\n>
test 0000000649<\r><\n>
AES CTR<\r><\n>
enc 0000050563 cycles<\r><\n>
dec 0000050522 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000050468 cycles<\r><\n>
dec 0000052753 cycles<\r><\n>
success<\r><\n>
test 0000000650<\r><\n>
AES CTR<\r><\n>
enc 0000050522 cycles<\r><\n>
dec 0000050593 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000050492 cycles<\r><\n>
dec 0000052772 cycles<\r><\n>
success<\r><\n>
test 0000000651<\r><\n>
AES CTR<\r><\n>
enc 0000050533 cycles<\r><\n>
dec 0000050602 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000050499 cycles<\r><\n>
dec 0000052780 cycles<\r><\n>
success<\r><\n>
test 0000000652<\r><\n>
AES CTR<\r><\n>
enc 0000050501 cycles<\r><\n>
dec 0000050512 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000050509 cycles<\r><\n>
dec 0000052714 cycles<\r><\n>
success<\r><\n>
test 0000000653<\r><\n>
AES CTR<\r><\n>
enc 0000050524 cycles<\r><\n>
dec 0000050538 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000050525 cycles<\r><\n>
dec 0000052730 cycles<\r><\n>
success<\r><\n>
test 0000000654<\r><\n>
AES CTR<\r><\n>
enc 0000050535 cycles<\r><\n>
dec 0000050548 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000050495 cycles<\r><\n>
dec 0000052751 cycles<\r><\n>
success<\r><\n>
test 0000000655<\r><\n>
AES CTR<\r><\n>
enc 0000050549 cycles<\r><\n>
dec 0000050562 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000050504 cycles<\r><\n>
dec 0000052817 cycles<\r><\n>
success<\r><\n>
test 0000000656<\r><\n>
AES CTR<\r><\n>
enc 0000050496 cycles<\r><\n>
dec 0000050506 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000049468 cycles<\r><\n>
dec 0000050513 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000050417 cycles<\r><\n>
dec 0000052731 cycles<\r><\n>
success<\r><\n>
test 0000000657<\r><\n>
AES CTR<\r><\n>
enc 0000051681 cycles<\r><\n>
dec 0000051753 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000051654 cycles<\r><\n>
dec 0000053955 cycles<\r><\n>
success<\r><\n>
test 0000000658<\r><\n>
AES CTR<\r><\n>
enc 0000051698 cycles<\r><\n>
dec 0000051708 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000051669 cycles<\r><\n>
dec 0000054035 cycles<\r><\n>
success<\r><\n>
test 0000000659<\r><\n>
AES CTR<\r><\n>
enc 0000051763 cycles<\r><\n>
dec 0000051720 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000051684 cycles<\r><\n>
dec 0000054042 cycles<\r><\n>
success<\r><\n>
test 0000000660<\r><\n>
AES CTR<\r><\n>
enc 0000051677 cycles<\r><\n>
dec 0000051692 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000051648 cycles<\r><\n>
dec 0000053957 cycles<\r><\n>
success<\r><\n>
test 0000000661<\r><\n>
AES CTR<\r><\n>
enc 0000051702 cycles<\r><\n>
dec 0000051716 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000051720 cycles<\r><\n>
dec 0000053975 cycles<\r><\n>
success<\r><\n>
test 0000000662<\r><\n>
AES CTR<\r><\n>
enc 0000051712 cycles<\r><\n>
dec 0000051779 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000051688 cycles<\r><\n>
dec 0000054000 cycles<\r><\n>
success<\r><\n>
test 0000000663<\r><\n>
AES CTR<\r><\n>
enc 0000051781 cycles<\r><\n>
dec 0000051737 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000051689 cycles<\r><\n>
dec 0000054058 cycles<\r><\n>
success<\r><\n>
test 0000000664<\r><\n>
AES CTR<\r><\n>
enc 0000051690 cycles<\r><\n>
dec 0000051704 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000051657 cycles<\r><\n>
dec 0000054019 cycles<\r><\n>
success<\r><\n>
test 0000000665<\r><\n>
AES CTR<\r><\n>
enc 0000051716 cycles<\r><\n>
dec 0000051729 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000051727 cycles<\r><\n>
dec 0000053992 cycles<\r><\n>
success<\r><\n>
test 0000000666<\r><\n>
AES CTR<\r><\n>
enc 0000051727 cycles<\r><\n>
dec 0000051792 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000051700 cycles<\r><\n>
dec 0000054010 cycles<\r><\n>
success<\r><\n>
test 0000000667<\r><\n>
AES CTR<\r><\n>
enc 0000051740 cycles<\r><\n>
dec 0000051752 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000051702 cycles<\r><\n>
dec 0000054018 cycles<\r><\n>
success<\r><\n>
test 0000000668<\r><\n>
AES CTR<\r><\n>
enc 0000051758 cycles<\r><\n>
dec 0000051717 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000051660 cycles<\r><\n>
dec 0000054011 cycles<\r><\n>
success<\r><\n>
test 0000000669<\r><\n>
AES CTR<\r><\n>
enc 0000051730 cycles<\r><\n>
dec 0000051743 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000051680 cycles<\r><\n>
dec 0000053971 cycles<\r><\n>
success<\r><\n>
test 0000000670<\r><\n>
AES CTR<\r><\n>
enc 0000051744 cycles<\r><\n>
dec 0000051754 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000051748 cycles<\r><\n>
dec 0000053997 cycles<\r><\n>
success<\r><\n>
test 0000000671<\r><\n>
AES CTR<\r><\n>
enc 0000051754 cycles<\r><\n>
dec 0000051817 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000051704 cycles<\r><\n>
dec 0000054009 cycles<\r><\n>
success<\r><\n>
test 0000000672<\r><\n>
AES CTR<\r><\n>
enc 0000051752 cycles<\r><\n>
dec 0000051710 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000050654 cycles<\r><\n>
dec 0000051706 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000051618 cycles<\r><\n>
dec 0000053967 cycles<\r><\n>
success<\r><\n>
test 0000000673<\r><\n>
AES CTR<\r><\n>
enc 0000052884 cycles<\r><\n>
dec 0000052899 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000052851 cycles<\r><\n>
dec 0000055248 cycles<\r><\n>
success<\r><\n>
test 0000000674<\r><\n>
AES CTR<\r><\n>
enc 0000052898 cycles<\r><\n>
dec 0000052910 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000052923 cycles<\r><\n>
dec 0000055213 cycles<\r><\n>
success<\r><\n>
test 0000000675<\r><\n>
AES CTR<\r><\n>
enc 0000052963 cycles<\r><\n>
dec 0000052925 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000052880 cycles<\r><\n>
dec 0000055276 cycles<\r><\n>
success<\r><\n>
test 0000000676<\r><\n>
AES CTR<\r><\n>
enc 0000052880 cycles<\r><\n>
dec 0000052894 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000052900 cycles<\r><\n>
dec 0000055191 cycles<\r><\n>
success<\r><\n>
test 0000000677<\r><\n>
AES CTR<\r><\n>
enc 0000052959 cycles<\r><\n>
dec 0000052917 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000052863 cycles<\r><\n>
dec 0000055264 cycles<\r><\n>
success<\r><\n>
test 0000000678<\r><\n>
AES CTR<\r><\n>
enc 0000052916 cycles<\r><\n>
dec 0000052982 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000052888 cycles<\r><\n>
dec 0000055232 cycles<\r><\n>
success<\r><\n>
test 0000000679<\r><\n>
AES CTR<\r><\n>
enc 0000052981 cycles<\r><\n>
dec 0000052939 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000052899 cycles<\r><\n>
dec 0000055294 cycles<\r><\n>
success<\r><\n>
test 0000000680<\r><\n>
AES CTR<\r><\n>
enc 0000052894 cycles<\r><\n>
dec 0000052959 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000052860 cycles<\r><\n>
dec 0000055209 cycles<\r><\n>
success<\r><\n>
test 0000000681<\r><\n>
AES CTR<\r><\n>
enc 0000052973 cycles<\r><\n>
dec 0000052934 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000052876 cycles<\r><\n>
dec 0000055226 cycles<\r><\n>
success<\r><\n>
test 0000000682<\r><\n>
AES CTR<\r><\n>
enc 0000052932 cycles<\r><\n>
dec 0000052997 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000052898 cycles<\r><\n>
dec 0000055298 cycles<\r><\n>
success<\r><\n>
test 0000000683<\r><\n>
AES CTR<\r><\n>
enc 0000052996 cycles<\r><\n>
dec 0000052956 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000052954 cycles<\r><\n>
dec 0000055255 cycles<\r><\n>
success<\r><\n>
test 0000000684<\r><\n>
AES CTR<\r><\n>
enc 0000052908 cycles<\r><\n>
dec 0000052971 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000052864 cycles<\r><\n>
dec 0000055244 cycles<\r><\n>
success<\r><\n>
test 0000000685<\r><\n>
AES CTR<\r><\n>
enc 0000052931 cycles<\r><\n>
dec 0000052945 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000052932 cycles<\r><\n>
dec 0000055205 cycles<\r><\n>
success<\r><\n>
test 0000000686<\r><\n>
AES CTR<\r><\n>
enc 0000052943 cycles<\r><\n>
dec 0000052958 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000052898 cycles<\r><\n>
dec 0000055284 cycles<\r><\n>
success<\r><\n>
test 0000000687<\r><\n>
AES CTR<\r><\n>
enc 0000052955 cycles<\r><\n>
dec 0000052968 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000052964 cycles<\r><\n>
dec 0000055243 cycles<\r><\n>
success<\r><\n>
test 0000000688<\r><\n>
AES CTR<\r><\n>
enc 0000052956 cycles<\r><\n>
dec 0000052918 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000051841 cycles<\r><\n>
dec 0000052898 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000052825 cycles<\r><\n>
dec 0000055258 cycles<\r><\n>
success<\r><\n>
test 0000000689<\r><\n>
AES CTR<\r><\n>
enc 0000054090 cycles<\r><\n>
dec 0000054103 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000054112 cycles<\r><\n>
dec 0000056432 cycles<\r><\n>
success<\r><\n>
test 0000000690<\r><\n>
AES CTR<\r><\n>
enc 0000054156 cycles<\r><\n>
dec 0000054115 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000054130 cycles<\r><\n>
dec 0000056455 cycles<\r><\n>
success<\r><\n>
test 0000000691<\r><\n>
AES CTR<\r><\n>
enc 0000054170 cycles<\r><\n>
dec 0000054129 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000054089 cycles<\r><\n>
dec 0000056462 cycles<\r><\n>
success<\r><\n>
test 0000000692<\r><\n>
AES CTR<\r><\n>
enc 0000054084 cycles<\r><\n>
dec 0000054095 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000054061 cycles<\r><\n>
dec 0000056483 cycles<\r><\n>
success<\r><\n>
test 0000000693<\r><\n>
AES CTR<\r><\n>
enc 0000054109 cycles<\r><\n>
dec 0000054174 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000054071 cycles<\r><\n>
dec 0000056503 cycles<\r><\n>
success<\r><\n>
test 0000000694<\r><\n>
AES CTR<\r><\n>
enc 0000054121 cycles<\r><\n>
dec 0000054187 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000054091 cycles<\r><\n>
dec 0000056524 cycles<\r><\n>
success<\r><\n>
test 0000000695<\r><\n>
AES CTR<\r><\n>
enc 0000054134 cycles<\r><\n>
dec 0000054146 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000054150 cycles<\r><\n>
dec 0000056535 cycles<\r><\n>
success<\r><\n>
test 0000000696<\r><\n>
AES CTR<\r><\n>
enc 0000054153 cycles<\r><\n>
dec 0000054110 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000054123 cycles<\r><\n>
dec 0000056444 cycles<\r><\n>
success<\r><\n>
test 0000000697<\r><\n>
AES CTR<\r><\n>
enc 0000054177 cycles<\r><\n>
dec 0000054136 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000054134 cycles<\r><\n>
dec 0000056463 cycles<\r><\n>
success<\r><\n>
test 0000000698<\r><\n>
AES CTR<\r><\n>
enc 0000054189 cycles<\r><\n>
dec 0000054149 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000054103 cycles<\r><\n>
dec 0000056483 cycles<\r><\n>
success<\r><\n>
test 0000000699<\r><\n>
AES CTR<\r><\n>
enc 0000054146 cycles<\r><\n>
dec 0000054157 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000054108 cycles<\r><\n>
dec 0000056547 cycles<\r><\n>
success<\r><\n>
test 0000000700<\r><\n>
AES CTR<\r><\n>
enc 0000054113 cycles<\r><\n>
dec 0000054180 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000054066 cycles<\r><\n>
dec 0000056483 cycles<\r><\n>
success<\r><\n>
test 0000000701<\r><\n>
AES CTR<\r><\n>
enc 0000054136 cycles<\r><\n>
dec 0000054201 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000054085 cycles<\r><\n>
dec 0000056503 cycles<\r><\n>
success<\r><\n>
test 0000000702<\r><\n>
AES CTR<\r><\n>
enc 0000054148 cycles<\r><\n>
dec 0000054165 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000054160 cycles<\r><\n>
dec 0000056532 cycles<\r><\n>
success<\r><\n>
test 0000000703<\r><\n>
AES CTR<\r><\n>
enc 0000054215 cycles<\r><\n>
dec 0000054172 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000054164 cycles<\r><\n>
dec 0000056481 cycles<\r><\n>
success<\r><\n>
test 0000000704<\r><\n>
AES CTR<\r><\n>
enc 0000054158 cycles<\r><\n>
dec 0000054119 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000053028 cycles<\r><\n>
dec 0000054143 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000054084 cycles<\r><\n>
dec 0000056443 cycles<\r><\n>
success<\r><\n>
test 0000000705<\r><\n>
AES CTR<\r><\n>
enc 0000055349 cycles<\r><\n>
dec 0000055306 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000055313 cycles<\r><\n>
dec 0000057670 cycles<\r><\n>
success<\r><\n>
test 0000000706<\r><\n>
AES CTR<\r><\n>
enc 0000055359 cycles<\r><\n>
dec 0000055319 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000055339 cycles<\r><\n>
dec 0000057745 cycles<\r><\n>
success<\r><\n>
test 0000000707<\r><\n>
AES CTR<\r><\n>
enc 0000055319 cycles<\r><\n>
dec 0000055385 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000055293 cycles<\r><\n>
dec 0000057756 cycles<\r><\n>
success<\r><\n>
test 0000000708<\r><\n>
AES CTR<\r><\n>
enc 0000055288 cycles<\r><\n>
dec 0000055354 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000055259 cycles<\r><\n>
dec 0000057719 cycles<\r><\n>
success<\r><\n>
test 0000000709<\r><\n>
AES CTR<\r><\n>
enc 0000055312 cycles<\r><\n>
dec 0000055379 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000055278 cycles<\r><\n>
dec 0000057739 cycles<\r><\n>
success<\r><\n>
test 0000000710<\r><\n>
AES CTR<\r><\n>
enc 0000055323 cycles<\r><\n>
dec 0000055336 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000055295 cycles<\r><\n>
dec 0000057708 cycles<\r><\n>
success<\r><\n>
test 0000000711<\r><\n>
AES CTR<\r><\n>
enc 0000055389 cycles<\r><\n>
dec 0000055350 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000055358 cycles<\r><\n>
dec 0000057718 cycles<\r><\n>
success<\r><\n>
test 0000000712<\r><\n>
AES CTR<\r><\n>
enc 0000055355 cycles<\r><\n>
dec 0000055316 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000055327 cycles<\r><\n>
dec 0000057679 cycles<\r><\n>
success<\r><\n>
test 0000000713<\r><\n>
AES CTR<\r><\n>
enc 0000055379 cycles<\r><\n>
dec 0000055339 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000055338 cycles<\r><\n>
dec 0000057756 cycles<\r><\n>
success<\r><\n>
test 0000000714<\r><\n>
AES CTR<\r><\n>
enc 0000055337 cycles<\r><\n>
dec 0000055400 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000055306 cycles<\r><\n>
dec 0000057776 cycles<\r><\n>
success<\r><\n>
test 0000000715<\r><\n>
AES CTR<\r><\n>
enc 0000055350 cycles<\r><\n>
dec 0000055417 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000055314 cycles<\r><\n>
dec 0000057784 cycles<\r><\n>
success<\r><\n>
test 0000000716<\r><\n>
AES CTR<\r><\n>
enc 0000055316 cycles<\r><\n>
dec 0000055329 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000055272 cycles<\r><\n>
dec 0000057662 cycles<\r><\n>
success<\r><\n>
test 0000000717<\r><\n>
AES CTR<\r><\n>
enc 0000055393 cycles<\r><\n>
dec 0000055353 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000055345 cycles<\r><\n>
dec 0000057681 cycles<\r><\n>
success<\r><\n>
test 0000000718<\r><\n>
AES CTR<\r><\n>
enc 0000055405 cycles<\r><\n>
dec 0000055365 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000055364 cycles<\r><\n>
dec 0000057761 cycles<\r><\n>
success<\r><\n>
test 0000000719<\r><\n>
AES CTR<\r><\n>
enc 0000055363 cycles<\r><\n>
dec 0000055433 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000055323 cycles<\r><\n>
dec 0000057770 cycles<\r><\n>
success<\r><\n>
test 0000000720<\r><\n>
AES CTR<\r><\n>
enc 0000055311 cycles<\r><\n>
dec 0000055376 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000054269 cycles<\r><\n>
dec 0000055281 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000055234 cycles<\r><\n>
dec 0000057730 cycles<\r><\n>
success<\r><\n>
test 0000000721<\r><\n>
AES CTR<\r><\n>
enc 0000056556 cycles<\r><\n>
dec 0000056514 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000056520 cycles<\r><\n>
dec 0000058959 cycles<\r><\n>
success<\r><\n>
test 0000000722<\r><\n>
AES CTR<\r><\n>
enc 0000056567 cycles<\r><\n>
dec 0000056578 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000056490 cycles<\r><\n>
dec 0000058977 cycles<\r><\n>
success<\r><\n>
test 0000000723<\r><\n>
AES CTR<\r><\n>
enc 0000056577 cycles<\r><\n>
dec 0000056538 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000056546 cycles<\r><\n>
dec 0000058936 cycles<\r><\n>
success<\r><\n>
test 0000000724<\r><\n>
AES CTR<\r><\n>
enc 0000056549 cycles<\r><\n>
dec 0000056561 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000056461 cycles<\r><\n>
dec 0000058957 cycles<\r><\n>
success<\r><\n>
test 0000000725<\r><\n>
AES CTR<\r><\n>
enc 0000056519 cycles<\r><\n>
dec 0000056533 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000056531 cycles<\r><\n>
dec 0000058922 cycles<\r><\n>
success<\r><\n>
test 0000000726<\r><\n>
AES CTR<\r><\n>
enc 0000056585 cycles<\r><\n>
dec 0000056596 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000056496 cycles<\r><\n>
dec 0000058999 cycles<\r><\n>
success<\r><\n>
test 0000000727<\r><\n>
AES CTR<\r><\n>
enc 0000056545 cycles<\r><\n>
dec 0000056557 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000056563 cycles<\r><\n>
dec 0000058954 cycles<\r><\n>
success<\r><\n>
test 0000000728<\r><\n>
AES CTR<\r><\n>
enc 0000056563 cycles<\r><\n>
dec 0000056577 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000056472 cycles<\r><\n>
dec 0000058967 cycles<\r><\n>
success<\r><\n>
test 0000000729<\r><\n>
AES CTR<\r><\n>
enc 0000056534 cycles<\r><\n>
dec 0000056548 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000056546 cycles<\r><\n>
dec 0000058934 cycles<\r><\n>
success<\r><\n>
test 0000000730<\r><\n>
AES CTR<\r><\n>
enc 0000056599 cycles<\r><\n>
dec 0000056613 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000056506 cycles<\r><\n>
dec 0000059015 cycles<\r><\n>
success<\r><\n>
test 0000000731<\r><\n>
AES CTR<\r><\n>
enc 0000056557 cycles<\r><\n>
dec 0000056570 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000056568 cycles<\r><\n>
dec 0000058970 cycles<\r><\n>
success<\r><\n>
test 0000000732<\r><\n>
AES CTR<\r><\n>
enc 0000056580 cycles<\r><\n>
dec 0000056592 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000056475 cycles<\r><\n>
dec 0000058956 cycles<\r><\n>
success<\r><\n>
test 0000000733<\r><\n>
AES CTR<\r><\n>
enc 0000056547 cycles<\r><\n>
dec 0000056561 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000056542 cycles<\r><\n>
dec 0000058921 cycles<\r><\n>
success<\r><\n>
test 0000000734<\r><\n>
AES CTR<\r><\n>
enc 0000056614 cycles<\r><\n>
dec 0000056626 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000056514 cycles<\r><\n>
dec 0000058995 cycles<\r><\n>
success<\r><\n>
test 0000000735<\r><\n>
AES CTR<\r><\n>
enc 0000056572 cycles<\r><\n>
dec 0000056590 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000056577 cycles<\r><\n>
dec 0000058950 cycles<\r><\n>
success<\r><\n>
test 0000000736<\r><\n>
AES CTR<\r><\n>
enc 0000056572 cycles<\r><\n>
dec 0000056585 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000055460 cycles<\r><\n>
dec 0000056475 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000056434 cycles<\r><\n>
dec 0000058913 cycles<\r><\n>
success<\r><\n>
test 0000000737<\r><\n>
AES CTR<\r><\n>
enc 0000057757 cycles<\r><\n>
dec 0000057768 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000057669 cycles<\r><\n>
dec 0000060192 cycles<\r><\n>
success<\r><\n>
test 0000000738<\r><\n>
AES CTR<\r><\n>
enc 0000057770 cycles<\r><\n>
dec 0000057729 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000057746 cycles<\r><\n>
dec 0000060213 cycles<\r><\n>
success<\r><\n>
test 0000000739<\r><\n>
AES CTR<\r><\n>
enc 0000057728 cycles<\r><\n>
dec 0000057741 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000057751 cycles<\r><\n>
dec 0000060228 cycles<\r><\n>
success<\r><\n>
test 0000000740<\r><\n>
AES CTR<\r><\n>
enc 0000057698 cycles<\r><\n>
dec 0000057766 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000057719 cycles<\r><\n>
dec 0000060140 cycles<\r><\n>
success<\r><\n>
test 0000000741<\r><\n>
AES CTR<\r><\n>
enc 0000057775 cycles<\r><\n>
dec 0000057791 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000057686 cycles<\r><\n>
dec 0000060214 cycles<\r><\n>
success<\r><\n>
test 0000000742<\r><\n>
AES CTR<\r><\n>
enc 0000057788 cycles<\r><\n>
dec 0000057803 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000057701 cycles<\r><\n>
dec 0000060237 cycles<\r><\n>
success<\r><\n>
test 0000000743<\r><\n>
AES CTR<\r><\n>
enc 0000057800 cycles<\r><\n>
dec 0000057761 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000057766 cycles<\r><\n>
dec 0000060242 cycles<\r><\n>
success<\r><\n>
test 0000000744<\r><\n>
AES CTR<\r><\n>
enc 0000057714 cycles<\r><\n>
dec 0000057725 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000057728 cycles<\r><\n>
dec 0000060208 cycles<\r><\n>
success<\r><\n>
test 0000000745<\r><\n>
AES CTR<\r><\n>
enc 0000057736 cycles<\r><\n>
dec 0000057803 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000057750 cycles<\r><\n>
dec 0000060173 cycles<\r><\n>
success<\r><\n>
test 0000000746<\r><\n>
AES CTR<\r><\n>
enc 0000057804 cycles<\r><\n>
dec 0000057814 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000057715 cycles<\r><\n>
dec 0000060198 cycles<\r><\n>
success<\r><\n>
test 0000000747<\r><\n>
AES CTR<\r><\n>
enc 0000057814 cycles<\r><\n>
dec 0000057826 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000057721 cycles<\r><\n>
dec 0000060254 cycles<\r><\n>
success<\r><\n>
test 0000000748<\r><\n>
AES CTR<\r><\n>
enc 0000057780 cycles<\r><\n>
dec 0000057740 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000057733 cycles<\r><\n>
dec 0000060188 cycles<\r><\n>
success<\r><\n>
test 0000000749<\r><\n>
AES CTR<\r><\n>
enc 0000057805 cycles<\r><\n>
dec 0000057766 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000057749 cycles<\r><\n>
dec 0000060214 cycles<\r><\n>
success<\r><\n>
test 0000000750<\r><\n>
AES CTR<\r><\n>
enc 0000057764 cycles<\r><\n>
dec 0000057830 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000057769 cycles<\r><\n>
dec 0000060234 cycles<\r><\n>
success<\r><\n>
test 0000000751<\r><\n>
AES CTR<\r><\n>
enc 0000057773 cycles<\r><\n>
dec 0000057842 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000057721 cycles<\r><\n>
dec 0000060191 cycles<\r><\n>
success<\r><\n>
test 0000000752<\r><\n>
AES CTR<\r><\n>
enc 0000057773 cycles<\r><\n>
dec 0000057786 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000056645 cycles<\r><\n>
dec 0000057719 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000057689 cycles<\r><\n>
dec 0000060207 cycles<\r><\n>
success<\r><\n>
test 0000000753<\r><\n>
AES CTR<\r><\n>
enc 0000058909 cycles<\r><\n>
dec 0000058976 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000058925 cycles<\r><\n>
dec 0000061437 cycles<\r><\n>
success<\r><\n>
test 0000000754<\r><\n>
AES CTR<\r><\n>
enc 0000058918 cycles<\r><\n>
dec 0000058933 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000058940 cycles<\r><\n>
dec 0000061454 cycles<\r><\n>
success<\r><\n>
test 0000000755<\r><\n>
AES CTR<\r><\n>
enc 0000058987 cycles<\r><\n>
dec 0000058943 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000058952 cycles<\r><\n>
dec 0000061466 cycles<\r><\n>
success<\r><\n>
test 0000000756<\r><\n>
AES CTR<\r><\n>
enc 0000058954 cycles<\r><\n>
dec 0000058968 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000058864 cycles<\r><\n>
dec 0000061432 cycles<\r><\n>
success<\r><\n>
test 0000000757<\r><\n>
AES CTR<\r><\n>
enc 0000058985 cycles<\r><\n>
dec 0000058993 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000058883 cycles<\r><\n>
dec 0000061450 cycles<\r><\n>
success<\r><\n>
test 0000000758<\r><\n>
AES CTR<\r><\n>
enc 0000058991 cycles<\r><\n>
dec 0000059005 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000058904 cycles<\r><\n>
dec 0000061420 cycles<\r><\n>
success<\r><\n>
test 0000000759<\r><\n>
AES CTR<\r><\n>
enc 0000059002 cycles<\r><\n>
dec 0000059015 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000058970 cycles<\r><\n>
dec 0000061485 cycles<\r><\n>
success<\r><\n>
test 0000000760<\r><\n>
AES CTR<\r><\n>
enc 0000058914 cycles<\r><\n>
dec 0000058982 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000058930 cycles<\r><\n>
dec 0000061439 cycles<\r><\n>
success<\r><\n>
test 0000000761<\r><\n>
AES CTR<\r><\n>
enc 0000058940 cycles<\r><\n>
dec 0000059005 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000058948 cycles<\r><\n>
dec 0000061468 cycles<\r><\n>
success<\r><\n>
test 0000000762<\r><\n>
AES CTR<\r><\n>
enc 0000058950 cycles<\r><\n>
dec 0000058965 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000058970 cycles<\r><\n>
dec 0000061486 cycles<\r><\n>
success<\r><\n>
test 0000000763<\r><\n>
AES CTR<\r><\n>
enc 0000059016 cycles<\r><\n>
dec 0000058976 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000058982 cycles<\r><\n>
dec 0000061498 cycles<\r><\n>
success<\r><\n>
test 0000000764<\r><\n>
AES CTR<\r><\n>
enc 0000058982 cycles<\r><\n>
dec 0000058944 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000058938 cycles<\r><\n>
dec 0000061429 cycles<\r><\n>
success<\r><\n>
test 0000000765<\r><\n>
AES CTR<\r><\n>
enc 0000059004 cycles<\r><\n>
dec 0000059021 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000058900 cycles<\r><\n>
dec 0000061454 cycles<\r><\n>
success<\r><\n>
test 0000000766<\r><\n>
AES CTR<\r><\n>
enc 0000059018 cycles<\r><\n>
dec 0000059031 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000058915 cycles<\r><\n>
dec 0000061418 cycles<\r><\n>
success<\r><\n>
test 0000000767<\r><\n>
AES CTR<\r><\n>
enc 0000059032 cycles<\r><\n>
dec 0000059043 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000058982 cycles<\r><\n>
dec 0000061483 cycles<\r><\n>
success<\r><\n>
test 0000000768<\r><\n>
AES CTR<\r><\n>
enc 0000058924 cycles<\r><\n>
dec 0000058989 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000057780 cycles<\r><\n>
dec 0000058861 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000058844 cycles<\r><\n>
dec 0000061444 cycles<\r><\n>
success<\r><\n>
test 0000000769<\r><\n>
AES CTR<\r><\n>
enc 0000060167 cycles<\r><\n>
dec 0000060181 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000060127 cycles<\r><\n>
dec 0000062664 cycles<\r><\n>
success<\r><\n>
test 0000000770<\r><\n>
AES CTR<\r><\n>
enc 0000060179 cycles<\r><\n>
dec 0000060138 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000060148 cycles<\r><\n>
dec 0000062687 cycles<\r><\n>
success<\r><\n>
test 0000000771<\r><\n>
AES CTR<\r><\n>
enc 0000060191 cycles<\r><\n>
dec 0000060203 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000060156 cycles<\r><\n>
dec 0000062705 cycles<\r><\n>
success<\r><\n>
test 0000000772<\r><\n>
AES CTR<\r><\n>
enc 0000060107 cycles<\r><\n>
dec 0000060175 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000060126 cycles<\r><\n>
dec 0000062667 cycles<\r><\n>
success<\r><\n>
test 0000000773<\r><\n>
AES CTR<\r><\n>
enc 0000060186 cycles<\r><\n>
dec 0000060196 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000060089 cycles<\r><\n>
dec 0000062632 cycles<\r><\n>
success<\r><\n>
test 0000000774<\r><\n>
AES CTR<\r><\n>
enc 0000060144 cycles<\r><\n>
dec 0000060210 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000060164 cycles<\r><\n>
dec 0000062706 cycles<\r><\n>
success<\r><\n>
test 0000000775<\r><\n>
AES CTR<\r><\n>
enc 0000060211 cycles<\r><\n>
dec 0000060222 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000060123 cycles<\r><\n>
dec 0000062722 cycles<\r><\n>
success<\r><\n>
test 0000000776<\r><\n>
AES CTR<\r><\n>
enc 0000060178 cycles<\r><\n>
dec 0000060191 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000060138 cycles<\r><\n>
dec 0000062682 cycles<\r><\n>
success<\r><\n>
test 0000000777<\r><\n>
AES CTR<\r><\n>
enc 0000060199 cycles<\r><\n>
dec 0000060158 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000060156 cycles<\r><\n>
dec 0000062701 cycles<\r><\n>
success<\r><\n>
test 0000000778<\r><\n>
AES CTR<\r><\n>
enc 0000060213 cycles<\r><\n>
dec 0000060225 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000060172 cycles<\r><\n>
dec 0000062725 cycles<\r><\n>
success<\r><\n>
test 0000000779<\r><\n>
AES CTR<\r><\n>
enc 0000060223 cycles<\r><\n>
dec 0000060181 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000060182 cycles<\r><\n>
dec 0000062737 cycles<\r><\n>
success<\r><\n>
test 0000000780<\r><\n>
AES CTR<\r><\n>
enc 0000060190 cycles<\r><\n>
dec 0000060206 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000060137 cycles<\r><\n>
dec 0000062670 cycles<\r><\n>
success<\r><\n>
test 0000000781<\r><\n>
AES CTR<\r><\n>
enc 0000060161 cycles<\r><\n>
dec 0000060173 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000060160 cycles<\r><\n>
dec 0000062683 cycles<\r><\n>
success<\r><\n>
test 0000000782<\r><\n>
AES CTR<\r><\n>
enc 0000060224 cycles<\r><\n>
dec 0000060238 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000060121 cycles<\r><\n>
dec 0000062712 cycles<\r><\n>
success<\r><\n>
test 0000000783<\r><\n>
AES CTR<\r><\n>
enc 0000060184 cycles<\r><\n>
dec 0000060252 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000060185 cycles<\r><\n>
dec 0000062725 cycles<\r><\n>
success<\r><\n>
test 0000000784<\r><\n>
AES CTR<\r><\n>
enc 0000060184 cycles<\r><\n>
dec 0000060196 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000059021 cycles<\r><\n>
dec 0000060107 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000060104 cycles<\r><\n>
dec 0000062684 cycles<\r><\n>
success<\r><\n>
test 0000000785<\r><\n>
AES CTR<\r><\n>
enc 0000061370 cycles<\r><\n>
dec 0000061381 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000061337 cycles<\r><\n>
dec 0000063909 cycles<\r><\n>
success<\r><\n>
test 0000000786<\r><\n>
AES CTR<\r><\n>
enc 0000061382 cycles<\r><\n>
dec 0000061396 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000061351 cycles<\r><\n>
dec 0000063928 cycles<\r><\n>
success<\r><\n>
test 0000000787<\r><\n>
AES CTR<\r><\n>
enc 0000061396 cycles<\r><\n>
dec 0000061405 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000061307 cycles<\r><\n>
dec 0000063939 cycles<\r><\n>
success<\r><\n>
test 0000000788<\r><\n>
AES CTR<\r><\n>
enc 0000061311 cycles<\r><\n>
dec 0000061320 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000061326 cycles<\r><\n>
dec 0000063906 cycles<\r><\n>
success<\r><\n>
test 0000000789<\r><\n>
AES CTR<\r><\n>
enc 0000061386 cycles<\r><\n>
dec 0000061397 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000061351 cycles<\r><\n>
dec 0000063927 cycles<\r><\n>
success<\r><\n>
test 0000000790<\r><\n>
AES CTR<\r><\n>
enc 0000061400 cycles<\r><\n>
dec 0000061410 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000061368 cycles<\r><\n>
dec 0000063957 cycles<\r><\n>
success<\r><\n>
test 0000000791<\r><\n>
AES CTR<\r><\n>
enc 0000061411 cycles<\r><\n>
dec 0000061424 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000061322 cycles<\r><\n>
dec 0000063961 cycles<\r><\n>
success<\r><\n>
test 0000000792<\r><\n>
AES CTR<\r><\n>
enc 0000061324 cycles<\r><\n>
dec 0000061335 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000061339 cycles<\r><\n>
dec 0000063923 cycles<\r><\n>
success<\r><\n>
test 0000000793<\r><\n>
AES CTR<\r><\n>
enc 0000061402 cycles<\r><\n>
dec 0000061411 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000061362 cycles<\r><\n>
dec 0000063944 cycles<\r><\n>
success<\r><\n>
test 0000000794<\r><\n>
AES CTR<\r><\n>
enc 0000061411 cycles<\r><\n>
dec 0000061424 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000061382 cycles<\r><\n>
dec 0000063965 cycles<\r><\n>
success<\r><\n>
test 0000000795<\r><\n>
AES CTR<\r><\n>
enc 0000061423 cycles<\r><\n>
dec 0000061438 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000061383 cycles<\r><\n>
dec 0000063973 cycles<\r><\n>
success<\r><\n>
test 0000000796<\r><\n>
AES CTR<\r><\n>
enc 0000061390 cycles<\r><\n>
dec 0000061403 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000061291 cycles<\r><\n>
dec 0000063905 cycles<\r><\n>
success<\r><\n>
test 0000000797<\r><\n>
AES CTR<\r><\n>
enc 0000061361 cycles<\r><\n>
dec 0000061428 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000061360 cycles<\r><\n>
dec 0000063929 cycles<\r><\n>
success<\r><\n>
test 0000000798<\r><\n>
AES CTR<\r><\n>
enc 0000061425 cycles<\r><\n>
dec 0000061439 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000061380 cycles<\r><\n>
dec 0000063945 cycles<\r><\n>
success<\r><\n>
test 0000000799<\r><\n>
AES CTR<\r><\n>
enc 0000061438 cycles<\r><\n>
dec 0000061453 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000061393 cycles<\r><\n>
dec 0000063956 cycles<\r><\n>
success<\r><\n>
test 0000000800<\r><\n>
AES CTR<\r><\n>
enc 0000061386 cycles<\r><\n>
dec 0000061397 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000060211 cycles<\r><\n>
dec 0000061298 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000061248 cycles<\r><\n>
dec 0000063921 cycles<\r><\n>
success<\r><\n>
test 0000000801<\r><\n>
AES CTR<\r><\n>
enc 0000062567 cycles<\r><\n>
dec 0000062584 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000062483 cycles<\r><\n>
dec 0000065149 cycles<\r><\n>
success<\r><\n>
test 0000000802<\r><\n>
AES CTR<\r><\n>
enc 0000062580 cycles<\r><\n>
dec 0000062593 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000062494 cycles<\r><\n>
dec 0000065168 cycles<\r><\n>
success<\r><\n>
test 0000000803<\r><\n>
AES CTR<\r><\n>
enc 0000062592 cycles<\r><\n>
dec 0000062606 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000062563 cycles<\r><\n>
dec 0000065179 cycles<\r><\n>
success<\r><\n>
test 0000000804<\r><\n>
AES CTR<\r><\n>
enc 0000062563 cycles<\r><\n>
dec 0000062573 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000062527 cycles<\r><\n>
dec 0000065144 cycles<\r><\n>
success<\r><\n>
test 0000000805<\r><\n>
AES CTR<\r><\n>
enc 0000062587 cycles<\r><\n>
dec 0000062599 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000062549 cycles<\r><\n>
dec 0000065166 cycles<\r><\n>
success<\r><\n>
test 0000000806<\r><\n>
AES CTR<\r><\n>
enc 0000062598 cycles<\r><\n>
dec 0000062612 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000062568 cycles<\r><\n>
dec 0000065188 cycles<\r><\n>
success<\r><\n>
test 0000000807<\r><\n>
AES CTR<\r><\n>
enc 0000062608 cycles<\r><\n>
dec 0000062624 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000062572 cycles<\r><\n>
dec 0000065198 cycles<\r><\n>
success<\r><\n>
test 0000000808<\r><\n>
AES CTR<\r><\n>
enc 0000062578 cycles<\r><\n>
dec 0000062587 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000062537 cycles<\r><\n>
dec 0000065158 cycles<\r><\n>
success<\r><\n>
test 0000000809<\r><\n>
AES CTR<\r><\n>
enc 0000062600 cycles<\r><\n>
dec 0000062613 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000062555 cycles<\r><\n>
dec 0000065181 cycles<\r><\n>
success<\r><\n>
test 0000000810<\r><\n>
AES CTR<\r><\n>
enc 0000062611 cycles<\r><\n>
dec 0000062625 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000062574 cycles<\r><\n>
dec 0000065207 cycles<\r><\n>
success<\r><\n>
test 0000000811<\r><\n>
AES CTR<\r><\n>
enc 0000062624 cycles<\r><\n>
dec 0000062640 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000062587 cycles<\r><\n>
dec 0000065209 cycles<\r><\n>
success<\r><\n>
test 0000000812<\r><\n>
AES CTR<\r><\n>
enc 0000062536 cycles<\r><\n>
dec 0000062550 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000062541 cycles<\r><\n>
dec 0000065197 cycles<\r><\n>
success<\r><\n>
test 0000000813<\r><\n>
AES CTR<\r><\n>
enc 0000062561 cycles<\r><\n>
dec 0000062626 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000062564 cycles<\r><\n>
dec 0000065166 cycles<\r><\n>
success<\r><\n>
test 0000000814<\r><\n>
AES CTR<\r><\n>
enc 0000062626 cycles<\r><\n>
dec 0000062642 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000062527 cycles<\r><\n>
dec 0000065189 cycles<\r><\n>
success<\r><\n>
test 0000000815<\r><\n>
AES CTR<\r><\n>
enc 0000062636 cycles<\r><\n>
dec 0000062652 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000062591 cycles<\r><\n>
dec 0000065200 cycles<\r><\n>
success<\r><\n>
test 0000000816<\r><\n>
AES CTR<\r><\n>
enc 0000062583 cycles<\r><\n>
dec 0000062595 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000061344 cycles<\r><\n>
dec 0000062490 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000062503 cycles<\r><\n>
dec 0000065157 cycles<\r><\n>
success<\r><\n>
test 0000000817<\r><\n>
AES CTR<\r><\n>
enc 0000063779 cycles<\r><\n>
dec 0000063793 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000063742 cycles<\r><\n>
dec 0000000848 cycles<\r><\n>
success<\r><\n>
test 0000000818<\r><\n>
AES CTR<\r><\n>
enc 0000063793 cycles<\r><\n>
dec 0000063803 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000063759 cycles<\r><\n>
dec 0000000870 cycles<\r><\n>
success<\r><\n>
test 0000000819<\r><\n>
AES CTR<\r><\n>
enc 0000063802 cycles<\r><\n>
dec 0000063815 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000063759 cycles<\r><\n>
dec 0000000883 cycles<\r><\n>
success<\r><\n>
test 0000000820<\r><\n>
AES CTR<\r><\n>
enc 0000063772 cycles<\r><\n>
dec 0000063784 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000063733 cycles<\r><\n>
dec 0000000900 cycles<\r><\n>
success<\r><\n>
test 0000000821<\r><\n>
AES CTR<\r><\n>
enc 0000063796 cycles<\r><\n>
dec 0000063809 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000063751 cycles<\r><\n>
dec 0000000865 cycles<\r><\n>
success<\r><\n>
test 0000000822<\r><\n>
AES CTR<\r><\n>
enc 0000063808 cycles<\r><\n>
dec 0000063819 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000063767 cycles<\r><\n>
dec 0000000890 cycles<\r><\n>
success<\r><\n>
test 0000000823<\r><\n>
AES CTR<\r><\n>
enc 0000063767 cycles<\r><\n>
dec 0000063833 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000063782 cycles<\r><\n>
dec 0000000900 cycles<\r><\n>
success<\r><\n>
test 0000000824<\r><\n>
AES CTR<\r><\n>
enc 0000063787 cycles<\r><\n>
dec 0000063798 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000063745 cycles<\r><\n>
dec 0000000861 cycles<\r><\n>
success<\r><\n>
test 0000000825<\r><\n>
AES CTR<\r><\n>
enc 0000063811 cycles<\r><\n>
dec 0000063821 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000063756 cycles<\r><\n>
dec 0000000932 cycles<\r><\n>
success<\r><\n>
test 0000000826<\r><\n>
AES CTR<\r><\n>
enc 0000063822 cycles<\r><\n>
dec 0000063835 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000063784 cycles<\r><\n>
dec 0000000902 cycles<\r><\n>
success<\r><\n>
test 0000000827<\r><\n>
AES CTR<\r><\n>
enc 0000063833 cycles<\r><\n>
dec 0000063846 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000063793 cycles<\r><\n>
dec 0000000908 cycles<\r><\n>
success<\r><\n>
test 0000000828<\r><\n>
AES CTR<\r><\n>
enc 0000063800 cycles<\r><\n>
dec 0000063813 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000063745 cycles<\r><\n>
dec 0000000848 cycles<\r><\n>
success<\r><\n>
test 0000000829<\r><\n>
AES CTR<\r><\n>
enc 0000063822 cycles<\r><\n>
dec 0000063836 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000063766 cycles<\r><\n>
dec 0000000865 cycles<\r><\n>
success<\r><\n>
test 0000000830<\r><\n>
AES CTR<\r><\n>
enc 0000063835 cycles<\r><\n>
dec 0000063849 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000063784 cycles<\r><\n>
dec 0000000886 cycles<\r><\n>
success<\r><\n>
test 0000000831<\r><\n>
AES CTR<\r><\n>
enc 0000063847 cycles<\r><\n>
dec 0000063861 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000063796 cycles<\r><\n>
dec 0000000901 cycles<\r><\n>
success<\r><\n>
test 0000000832<\r><\n>
AES CTR<\r><\n>
enc 0000063795 cycles<\r><\n>
dec 0000063806 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000062590 cycles<\r><\n>
dec 0000063683 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000063706 cycles<\r><\n>
dec 0000000857 cycles<\r><\n>
success<\r><\n>
test 0000000833<\r><\n>
AES CTR<\r><\n>
enc 0000064984 cycles<\r><\n>
dec 0000064997 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000064937 cycles<\r><\n>
dec 0000002087 cycles<\r><\n>
success<\r><\n>
test 0000000834<\r><\n>
AES CTR<\r><\n>
enc 0000064996 cycles<\r><\n>
dec 0000065009 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000064959 cycles<\r><\n>
dec 0000002104 cycles<\r><\n>
success<\r><\n>
test 0000000835<\r><\n>
AES CTR<\r><\n>
enc 0000065007 cycles<\r><\n>
dec 0000065076 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000064973 cycles<\r><\n>
dec 0000002111 cycles<\r><\n>
success<\r><\n>
test 0000000836<\r><\n>
AES CTR<\r><\n>
enc 0000064977 cycles<\r><\n>
dec 0000064990 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000064936 cycles<\r><\n>
dec 0000002136 cycles<\r><\n>
success<\r><\n>
test 0000000837<\r><\n>
AES CTR<\r><\n>
enc 0000065000 cycles<\r><\n>
dec 0000065015 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000064953 cycles<\r><\n>
dec 0000002102 cycles<\r><\n>
success<\r><\n>
test 0000000838<\r><\n>
AES CTR<\r><\n>
enc 0000065068 cycles<\r><\n>
dec 0000065027 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000064973 cycles<\r><\n>
dec 0000002125 cycles<\r><\n>
success<\r><\n>
test 0000000839<\r><\n>
AES CTR<\r><\n>
enc 0000065026 cycles<\r><\n>
dec 0000065040 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000065040 cycles<\r><\n>
dec 0000002130 cycles<\r><\n>
success<\r><\n>
test 0000000840<\r><\n>
AES CTR<\r><\n>
enc 0000064995 cycles<\r><\n>
dec 0000065005 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000064951 cycles<\r><\n>
dec 0000002154 cycles<\r><\n>
success<\r><\n>
test 0000000841<\r><\n>
AES CTR<\r><\n>
enc 0000065017 cycles<\r><\n>
dec 0000065027 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000064963 cycles<\r><\n>
dec 0000002114 cycles<\r><\n>
success<\r><\n>
test 0000000842<\r><\n>
AES CTR<\r><\n>
enc 0000065032 cycles<\r><\n>
dec 0000065041 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000064981 cycles<\r><\n>
dec 0000002136 cycles<\r><\n>
success<\r><\n>
test 0000000843<\r><\n>
AES CTR<\r><\n>
enc 0000065040 cycles<\r><\n>
dec 0000065053 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000064993 cycles<\r><\n>
dec 0000002204 cycles<\r><\n>
success<\r><\n>
test 0000000844<\r><\n>
AES CTR<\r><\n>
enc 0000065005 cycles<\r><\n>
dec 0000065020 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000064954 cycles<\r><\n>
dec 0000002078 cycles<\r><\n>
success<\r><\n>
test 0000000845<\r><\n>
AES CTR<\r><\n>
enc 0000065031 cycles<\r><\n>
dec 0000065045 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000064968 cycles<\r><\n>
dec 0000002099 cycles<\r><\n>
success<\r><\n>
test 0000000846<\r><\n>
AES CTR<\r><\n>
enc 0000065041 cycles<\r><\n>
dec 0000065109 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000065039 cycles<\r><\n>
dec 0000002124 cycles<\r><\n>
success<\r><\n>
test 0000000847<\r><\n>
AES CTR<\r><\n>
enc 0000065052 cycles<\r><\n>
dec 0000065065 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000064998 cycles<\r><\n>
dec 0000002188 cycles<\r><\n>
success<\r><\n>
test 0000000848<\r><\n>
AES CTR<\r><\n>
enc 0000065005 cycles<\r><\n>
dec 0000065014 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000063773 cycles<\r><\n>
dec 0000064873 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000064970 cycles<\r><\n>
dec 0000002100 cycles<\r><\n>
success<\r><\n>
test 0000000849<\r><\n>
AES CTR<\r><\n>
enc 0000000654 cycles<\r><\n>
dec 0000000669 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000000614 cycles<\r><\n>
dec 0000003327 cycles<\r><\n>
success<\r><\n>
test 0000000850<\r><\n>
AES CTR<\r><\n>
enc 0000000665 cycles<\r><\n>
dec 0000000680 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000000685 cycles<\r><\n>
dec 0000003350 cycles<\r><\n>
success<\r><\n>
test 0000000851<\r><\n>
AES CTR<\r><\n>
enc 0000000678 cycles<\r><\n>
dec 0000000693 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000000692 cycles<\r><\n>
dec 0000003353 cycles<\r><\n>
success<\r><\n>
test 0000000852<\r><\n>
AES CTR<\r><\n>
enc 0000000649 cycles<\r><\n>
dec 0000000661 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000000659 cycles<\r><\n>
dec 0000003319 cycles<\r><\n>
success<\r><\n>
test 0000000853<\r><\n>
AES CTR<\r><\n>
enc 0000000673 cycles<\r><\n>
dec 0000000686 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000000683 cycles<\r><\n>
dec 0000003343 cycles<\r><\n>
success<\r><\n>
test 0000000854<\r><\n>
AES CTR<\r><\n>
enc 0000000684 cycles<\r><\n>
dec 0000000754 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000000644 cycles<\r><\n>
dec 0000003365 cycles<\r><\n>
success<\r><\n>
test 0000000855<\r><\n>
AES CTR<\r><\n>
enc 0000000696 cycles<\r><\n>
dec 0000000765 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000000656 cycles<\r><\n>
dec 0000003375 cycles<\r><\n>
success<\r><\n>
test 0000000856<\r><\n>
AES CTR<\r><\n>
enc 0000000662 cycles<\r><\n>
dec 0000000729 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000000618 cycles<\r><\n>
dec 0000003340 cycles<\r><\n>
success<\r><\n>
test 0000000857<\r><\n>
AES CTR<\r><\n>
enc 0000000686 cycles<\r><\n>
dec 0000000701 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000000634 cycles<\r><\n>
dec 0000003356 cycles<\r><\n>
success<\r><\n>
test 0000000858<\r><\n>
AES CTR<\r><\n>
enc 0000000701 cycles<\r><\n>
dec 0000000710 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000000655 cycles<\r><\n>
dec 0000003381 cycles<\r><\n>
success<\r><\n>
test 0000000859<\r><\n>
AES CTR<\r><\n>
enc 0000000764 cycles<\r><\n>
dec 0000000725 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000000665 cycles<\r><\n>
dec 0000003390 cycles<\r><\n>
success<\r><\n>
test 0000000860<\r><\n>
AES CTR<\r><\n>
enc 0000000734 cycles<\r><\n>
dec 0000000691 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000000622 cycles<\r><\n>
dec 0000003325 cycles<\r><\n>
success<\r><\n>
test 0000000861<\r><\n>
AES CTR<\r><\n>
enc 0000000755 cycles<\r><\n>
dec 0000000715 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000000641 cycles<\r><\n>
dec 0000003342 cycles<\r><\n>
success<\r><\n>
test 0000000862<\r><\n>
AES CTR<\r><\n>
enc 0000000712 cycles<\r><\n>
dec 0000000726 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000000660 cycles<\r><\n>
dec 0000003366 cycles<\r><\n>
success<\r><\n>
test 0000000863<\r><\n>
AES CTR<\r><\n>
enc 0000000726 cycles<\r><\n>
dec 0000000739 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000000671 cycles<\r><\n>
dec 0000003426 cycles<\r><\n>
success<\r><\n>
test 0000000864<\r><\n>
AES CTR<\r><\n>
enc 0000000673 cycles<\r><\n>
dec 0000000688 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000064964 cycles<\r><\n>
dec 0000000532 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000000584 cycles<\r><\n>
dec 0000003333 cycles<\r><\n>
success<\r><\n>
test 0000000865<\r><\n>
AES CTR<\r><\n>
enc 0000001914 cycles<\r><\n>
dec 0000001875 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000001820 cycles<\r><\n>
dec 0000004611 cycles<\r><\n>
success<\r><\n>
test 0000000866<\r><\n>
AES CTR<\r><\n>
enc 0000001876 cycles<\r><\n>
dec 0000001885 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000001837 cycles<\r><\n>
dec 0000004584 cycles<\r><\n>
success<\r><\n>
test 0000000867<\r><\n>
AES CTR<\r><\n>
enc 0000001887 cycles<\r><\n>
dec 0000001955 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000001845 cycles<\r><\n>
dec 0000004588 cycles<\r><\n>
success<\r><\n>
test 0000000868<\r><\n>
AES CTR<\r><\n>
enc 0000001909 cycles<\r><\n>
dec 0000001871 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000001812 cycles<\r><\n>
dec 0000004608 cycles<\r><\n>
success<\r><\n>
test 0000000869<\r><\n>
AES CTR<\r><\n>
enc 0000001880 cycles<\r><\n>
dec 0000001893 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000001830 cycles<\r><\n>
dec 0000004573 cycles<\r><\n>
success<\r><\n>
test 0000000870<\r><\n>
AES CTR<\r><\n>
enc 0000001893 cycles<\r><\n>
dec 0000001959 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000001852 cycles<\r><\n>
dec 0000004596 cycles<\r><\n>
success<\r><\n>
test 0000000871<\r><\n>
AES CTR<\r><\n>
enc 0000001958 cycles<\r><\n>
dec 0000001918 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000001859 cycles<\r><\n>
dec 0000004656 cycles<\r><\n>
success<\r><\n>
test 0000000872<\r><\n>
AES CTR<\r><\n>
enc 0000001870 cycles<\r><\n>
dec 0000001883 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000001878 cycles<\r><\n>
dec 0000004570 cycles<\r><\n>
success<\r><\n>
test 0000000873<\r><\n>
AES CTR<\r><\n>
enc 0000001893 cycles<\r><\n>
dec 0000001908 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000001842 cycles<\r><\n>
dec 0000004584 cycles<\r><\n>
success<\r><\n>
test 0000000874<\r><\n>
AES CTR<\r><\n>
enc 0000001906 cycles<\r><\n>
dec 0000001918 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000001859 cycles<\r><\n>
dec 0000004666 cycles<\r><\n>
success<\r><\n>
test 0000000875<\r><\n>
AES CTR<\r><\n>
enc 0000001917 cycles<\r><\n>
dec 0000001931 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000001920 cycles<\r><\n>
dec 0000004624 cycles<\r><\n>
success<\r><\n>
test 0000000876<\r><\n>
AES CTR<\r><\n>
enc 0000001939 cycles<\r><\n>
dec 0000001899 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000001825 cycles<\r><\n>
dec 0000004610 cycles<\r><\n>
success<\r><\n>
test 0000000877<\r><\n>
AES CTR<\r><\n>
enc 0000001909 cycles<\r><\n>
dec 0000001922 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000001844 cycles<\r><\n>
dec 0000004628 cycles<\r><\n>
success<\r><\n>
test 0000000878<\r><\n>
AES CTR<\r><\n>
enc 0000001919 cycles<\r><\n>
dec 0000001987 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000001863 cycles<\r><\n>
dec 0000004595 cycles<\r><\n>
success<\r><\n>
test 0000000879<\r><\n>
AES CTR<\r><\n>
enc 0000001987 cycles<\r><\n>
dec 0000001946 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000001878 cycles<\r><\n>
dec 0000004659 cycles<\r><\n>
success<\r><\n>
test 0000000880<\r><\n>
AES CTR<\r><\n>
enc 0000001879 cycles<\r><\n>
dec 0000001891 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000000614 cycles<\r><\n>
dec 0000001726 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000001785 cycles<\r><\n>
dec 0000004624 cycles<\r><\n>
success<\r><\n>
test 0000000881<\r><\n>
AES CTR<\r><\n>
enc 0000003069 cycles<\r><\n>
dec 0000003134 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000003021 cycles<\r><\n>
dec 0000005797 cycles<\r><\n>
success<\r><\n>
test 0000000882<\r><\n>
AES CTR<\r><\n>
enc 0000003077 cycles<\r><\n>
dec 0000003090 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000003089 cycles<\r><\n>
dec 0000005818 cycles<\r><\n>
success<\r><\n>
test 0000000883<\r><\n>
AES CTR<\r><\n>
enc 0000003145 cycles<\r><\n>
dec 0000003102 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000003049 cycles<\r><\n>
dec 0000005879 cycles<\r><\n>
success<\r><\n>
test 0000000884<\r><\n>
AES CTR<\r><\n>
enc 0000003059 cycles<\r><\n>
dec 0000003129 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000003017 cycles<\r><\n>
dec 0000005793 cycles<\r><\n>
success<\r><\n>
test 0000000885<\r><\n>
AES CTR<\r><\n>
enc 0000003086 cycles<\r><\n>
dec 0000003099 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000003090 cycles<\r><\n>
dec 0000005813 cycles<\r><\n>
success<\r><\n>
test 0000000886<\r><\n>
AES CTR<\r><\n>
enc 0000003149 cycles<\r><\n>
dec 0000003113 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000003048 cycles<\r><\n>
dec 0000005887 cycles<\r><\n>
success<\r><\n>
test 0000000887<\r><\n>
AES CTR<\r><\n>
enc 0000003108 cycles<\r><\n>
dec 0000003174 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000003054 cycles<\r><\n>
dec 0000005898 cycles<\r><\n>
success<\r><\n>
test 0000000888<\r><\n>
AES CTR<\r><\n>
enc 0000003076 cycles<\r><\n>
dec 0000003088 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000003077 cycles<\r><\n>
dec 0000005802 cycles<\r><\n>
success<\r><\n>
test 0000000889<\r><\n>
AES CTR<\r><\n>
enc 0000003154 cycles<\r><\n>
dec 0000003114 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000003040 cycles<\r><\n>
dec 0000005879 cycles<\r><\n>
success<\r><\n>
test 0000000890<\r><\n>
AES CTR<\r><\n>
enc 0000003111 cycles<\r><\n>
dec 0000003179 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000003062 cycles<\r><\n>
dec 0000005895 cycles<\r><\n>
success<\r><\n>
test 0000000891<\r><\n>
AES CTR<\r><\n>
enc 0000003126 cycles<\r><\n>
dec 0000003137 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000003119 cycles<\r><\n>
dec 0000005853 cycles<\r><\n>
success<\r><\n>
test 0000000892<\r><\n>
AES CTR<\r><\n>
enc 0000003142 cycles<\r><\n>
dec 0000003101 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000003025 cycles<\r><\n>
dec 0000005791 cycles<\r><\n>
success<\r><\n>
test 0000000893<\r><\n>
AES CTR<\r><\n>
enc 0000003113 cycles<\r><\n>
dec 0000003127 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000003044 cycles<\r><\n>
dec 0000005860 cycles<\r><\n>
success<\r><\n>
test 0000000894<\r><\n>
AES CTR<\r><\n>
enc 0000003124 cycles<\r><\n>
dec 0000003192 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000003064 cycles<\r><\n>
dec 0000005835 cycles<\r><\n>
success<\r><\n>
test 0000000895<\r><\n>
AES CTR<\r><\n>
enc 0000003135 cycles<\r><\n>
dec 0000003151 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000003071 cycles<\r><\n>
dec 0000005843 cycles<\r><\n>
success<\r><\n>
test 0000000896<\r><\n>
AES CTR<\r><\n>
enc 0000003137 cycles<\r><\n>
dec 0000003096 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000001808 cycles<\r><\n>
dec 0000002920 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000002986 cycles<\r><\n>
dec 0000005859 cycles<\r><\n>
success<\r><\n>
test 0000000897<\r><\n>
AES CTR<\r><\n>
enc 0000004279 cycles<\r><\n>
dec 0000004346 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000004222 cycles<\r><\n>
dec 0000007086 cycles<\r><\n>
success<\r><\n>
test 0000000898<\r><\n>
AES CTR<\r><\n>
enc 0000004291 cycles<\r><\n>
dec 0000004358 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000004242 cycles<\r><\n>
dec 0000007110 cycles<\r><\n>
success<\r><\n>
test 0000000899<\r><\n>
AES CTR<\r><\n>
enc 0000004303 cycles<\r><\n>
dec 0000004368 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000004251 cycles<\r><\n>
dec 0000007116 cycles<\r><\n>
success<\r><\n>
test 0000000900<\r><\n>
AES CTR<\r><\n>
enc 0000004273 cycles<\r><\n>
dec 0000004338 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000004227 cycles<\r><\n>
dec 0000007083 cycles<\r><\n>
success<\r><\n>
test 0000000901<\r><\n>
AES CTR<\r><\n>
enc 0000004295 cycles<\r><\n>
dec 0000004364 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000004238 cycles<\r><\n>
dec 0000007099 cycles<\r><\n>
success<\r><\n>
test 0000000902<\r><\n>
AES CTR<\r><\n>
enc 0000004308 cycles<\r><\n>
dec 0000004373 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000004257 cycles<\r><\n>
dec 0000007121 cycles<\r><\n>
success<\r><\n>
test 0000000903<\r><\n>
AES CTR<\r><\n>
enc 0000004320 cycles<\r><\n>
dec 0000004387 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000004266 cycles<\r><\n>
dec 0000007134 cycles<\r><\n>
success<\r><\n>
test 0000000904<\r><\n>
AES CTR<\r><\n>
enc 0000004286 cycles<\r><\n>
dec 0000004352 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000004230 cycles<\r><\n>
dec 0000007091 cycles<\r><\n>
success<\r><\n>
test 0000000905<\r><\n>
AES CTR<\r><\n>
enc 0000004309 cycles<\r><\n>
dec 0000004375 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000004249 cycles<\r><\n>
dec 0000007117 cycles<\r><\n>
success<\r><\n>
test 0000000906<\r><\n>
AES CTR<\r><\n>
enc 0000004322 cycles<\r><\n>
dec 0000004387 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000004264 cycles<\r><\n>
dec 0000007132 cycles<\r><\n>
success<\r><\n>
test 0000000907<\r><\n>
AES CTR<\r><\n>
enc 0000004337 cycles<\r><\n>
dec 0000004399 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000004273 cycles<\r><\n>
dec 0000007151 cycles<\r><\n>
success<\r><\n>
test 0000000908<\r><\n>
AES CTR<\r><\n>
enc 0000004300 cycles<\r><\n>
dec 0000004369 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000004234 cycles<\r><\n>
dec 0000007080 cycles<\r><\n>
success<\r><\n>
test 0000000909<\r><\n>
AES CTR<\r><\n>
enc 0000004324 cycles<\r><\n>
dec 0000004390 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000004246 cycles<\r><\n>
dec 0000007101 cycles<\r><\n>
success<\r><\n>
test 0000000910<\r><\n>
AES CTR<\r><\n>
enc 0000004335 cycles<\r><\n>
dec 0000004402 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000004269 cycles<\r><\n>
dec 0000007123 cycles<\r><\n>
success<\r><\n>
test 0000000911<\r><\n>
AES CTR<\r><\n>
enc 0000004347 cycles<\r><\n>
dec 0000004415 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000004279 cycles<\r><\n>
dec 0000007132 cycles<\r><\n>
success<\r><\n>
test 0000000912<\r><\n>
AES CTR<\r><\n>
enc 0000004293 cycles<\r><\n>
dec 0000004363 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000002993 cycles<\r><\n>
dec 0000004110 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000004187 cycles<\r><\n>
dec 0000007101 cycles<\r><\n>
success<\r><\n>
test 0000000913<\r><\n>
AES CTR<\r><\n>
enc 0000005536 cycles<\r><\n>
dec 0000005494 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000005472 cycles<\r><\n>
dec 0000008274 cycles<\r><\n>
success<\r><\n>
test 0000000914<\r><\n>
AES CTR<\r><\n>
enc 0000005548 cycles<\r><\n>
dec 0000005510 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000005491 cycles<\r><\n>
dec 0000008348 cycles<\r><\n>
success<\r><\n>
test 0000000915<\r><\n>
AES CTR<\r><\n>
enc 0000005507 cycles<\r><\n>
dec 0000005572 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000005453 cycles<\r><\n>
dec 0000008361 cycles<\r><\n>
success<\r><\n>
test 0000000916<\r><\n>
AES CTR<\r><\n>
enc 0000005530 cycles<\r><\n>
dec 0000005491 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000005419 cycles<\r><\n>
dec 0000008270 cycles<\r><\n>
success<\r><\n>
test 0000000917<\r><\n>
AES CTR<\r><\n>
enc 0000005556 cycles<\r><\n>
dec 0000005512 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000005489 cycles<\r><\n>
dec 0000008349 cycles<\r><\n>
success<\r><\n>
test 0000000918<\r><\n>
AES CTR<\r><\n>
enc 0000005512 cycles<\r><\n>
dec 0000005584 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000005455 cycles<\r><\n>
dec 0000008366 cycles<\r><\n>
success<\r><\n>
test 0000000919<\r><\n>
AES CTR<\r><\n>
enc 0000005529 cycles<\r><\n>
dec 0000005538 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000005462 cycles<\r><\n>
dec 0000008326 cycles<\r><\n>
success<\r><\n>
test 0000000920<\r><\n>
AES CTR<\r><\n>
enc 0000005543 cycles<\r><\n>
dec 0000005504 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000005483 cycles<\r><\n>
dec 0000008344 cycles<\r><\n>
success<\r><\n>
test 0000000921<\r><\n>
AES CTR<\r><\n>
enc 0000005514 cycles<\r><\n>
dec 0000005580 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000005449 cycles<\r><\n>
dec 0000008359 cycles<\r><\n>
success<\r><\n>
test 0000000922<\r><\n>
AES CTR<\r><\n>
enc 0000005527 cycles<\r><\n>
dec 0000005541 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000005467 cycles<\r><\n>
dec 0000008327 cycles<\r><\n>
success<\r><\n>
test 0000000923<\r><\n>
AES CTR<\r><\n>
enc 0000005593 cycles<\r><\n>
dec 0000005553 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000005523 cycles<\r><\n>
dec 0000008339 cycles<\r><\n>
success<\r><\n>
test 0000000924<\r><\n>
AES CTR<\r><\n>
enc 0000005506 cycles<\r><\n>
dec 0000005572 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000005438 cycles<\r><\n>
dec 0000008323 cycles<\r><\n>
success<\r><\n>
test 0000000925<\r><\n>
AES CTR<\r><\n>
enc 0000005529 cycles<\r><\n>
dec 0000005541 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000005452 cycles<\r><\n>
dec 0000008290 cycles<\r><\n>
success<\r><\n>
test 0000000926<\r><\n>
AES CTR<\r><\n>
enc 0000005595 cycles<\r><\n>
dec 0000005553 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000005523 cycles<\r><\n>
dec 0000008313 cycles<\r><\n>
success<\r><\n>
test 0000000927<\r><\n>
AES CTR<\r><\n>
enc 0000005551 cycles<\r><\n>
dec 0000005618 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000005480 cycles<\r><\n>
dec 0000008378 cycles<\r><\n>
success<\r><\n>
test 0000000928<\r><\n>
AES CTR<\r><\n>
enc 0000005500 cycles<\r><\n>
dec 0000005512 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000004179 cycles<\r><\n>
dec 0000005360 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000005447 cycles<\r><\n>
dec 0000008289 cycles<\r><\n>
success<\r><\n>
test 0000000929<\r><\n>
AES CTR<\r><\n>
enc 0000006685 cycles<\r><\n>
dec 0000006754 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000006626 cycles<\r><\n>
dec 0000009573 cycles<\r><\n>
success<\r><\n>
test 0000000930<\r><\n>
AES CTR<\r><\n>
enc 0000006755 cycles<\r><\n>
dec 0000006711 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000006696 cycles<\r><\n>
dec 0000009584 cycles<\r><\n>
success<\r><\n>
test 0000000931<\r><\n>
AES CTR<\r><\n>
enc 0000006708 cycles<\r><\n>
dec 0000006777 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000006652 cycles<\r><\n>
dec 0000009544 cycles<\r><\n>
success<\r><\n>
test 0000000932<\r><\n>
AES CTR<\r><\n>
enc 0000006734 cycles<\r><\n>
dec 0000006747 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000006621 cycles<\r><\n>
dec 0000009574 cycles<\r><\n>
success<\r><\n>
test 0000000933<\r><\n>
AES CTR<\r><\n>
enc 0000006756 cycles<\r><\n>
dec 0000006718 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000006698 cycles<\r><\n>
dec 0000009585 cycles<\r><\n>
success<\r><\n>
test 0000000934<\r><\n>
AES CTR<\r><\n>
enc 0000006717 cycles<\r><\n>
dec 0000006782 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000006655 cycles<\r><\n>
dec 0000009550 cycles<\r><\n>
success<\r><\n>
test 0000000935<\r><\n>
AES CTR<\r><\n>
enc 0000006784 cycles<\r><\n>
dec 0000006794 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000006661 cycles<\r><\n>
dec 0000009618 cycles<\r><\n>
success<\r><\n>
test 0000000936<\r><\n>
AES CTR<\r><\n>
enc 0000006751 cycles<\r><\n>
dec 0000006708 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000006682 cycles<\r><\n>
dec 0000009527 cycles<\r><\n>
success<\r><\n>
test 0000000937<\r><\n>
AES CTR<\r><\n>
enc 0000006716 cycles<\r><\n>
dec 0000006783 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000006654 cycles<\r><\n>
dec 0000009600 cycles<\r><\n>
success<\r><\n>
test 0000000938<\r><\n>
AES CTR<\r><\n>
enc 0000006783 cycles<\r><\n>
dec 0000006743 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000006725 cycles<\r><\n>
dec 0000009623 cycles<\r><\n>
success<\r><\n>
test 0000000939<\r><\n>
AES CTR<\r><\n>
enc 0000006796 cycles<\r><\n>
dec 0000006755 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000006727 cycles<\r><\n>
dec 0000009575 cycles<\r><\n>
success<\r><\n>
test 0000000940<\r><\n>
AES CTR<\r><\n>
enc 0000006711 cycles<\r><\n>
dec 0000006774 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000006636 cycles<\r><\n>
dec 0000009561 cycles<\r><\n>
success<\r><\n>
test 0000000941<\r><\n>
AES CTR<\r><\n>
enc 0000006786 cycles<\r><\n>
dec 0000006744 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000006711 cycles<\r><\n>
dec 0000009587 cycles<\r><\n>
success<\r><\n>
test 0000000942<\r><\n>
AES CTR<\r><\n>
enc 0000006743 cycles<\r><\n>
dec 0000006756 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000006723 cycles<\r><\n>
dec 0000009554 cycles<\r><\n>
success<\r><\n>
test 0000000943<\r><\n>
AES CTR<\r><\n>
enc 0000006756 cycles<\r><\n>
dec 0000006821 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000006679 cycles<\r><\n>
dec 0000009620 cycles<\r><\n>
success<\r><\n>
test 0000000944<\r><\n>
AES CTR<\r><\n>
enc 0000006755 cycles<\r><\n>
dec 0000006717 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000005420 cycles<\r><\n>
dec 0000006496 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000006595 cycles<\r><\n>
dec 0000009577 cycles<\r><\n>
success<\r><\n>
test 0000000945<\r><\n>
AES CTR<\r><\n>
enc 0000007948 cycles<\r><\n>
dec 0000007962 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000007827 cycles<\r><\n>
dec 0000010802 cycles<\r><\n>
success<\r><\n>
test 0000000946<\r><\n>
AES CTR<\r><\n>
enc 0000007960 cycles<\r><\n>
dec 0000007971 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000007844 cycles<\r><\n>
dec 0000010823 cycles<\r><\n>
success<\r><\n>
test 0000000947<\r><\n>
AES CTR<\r><\n>
enc 0000007971 cycles<\r><\n>
dec 0000007983 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000007858 cycles<\r><\n>
dec 0000010830 cycles<\r><\n>
success<\r><\n>
test 0000000948<\r><\n>
AES CTR<\r><\n>
enc 0000007940 cycles<\r><\n>
dec 0000007902 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000007874 cycles<\r><\n>
dec 0000010798 cycles<\r><\n>
success<\r><\n>
test 0000000949<\r><\n>
AES CTR<\r><\n>
enc 0000007968 cycles<\r><\n>
dec 0000007924 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000007893 cycles<\r><\n>
dec 0000010818 cycles<\r><\n>
success<\r><\n>
test 0000000950<\r><\n>
AES CTR<\r><\n>
enc 0000007980 cycles<\r><\n>
dec 0000007937 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000007915 cycles<\r><\n>
dec 0000010845 cycles<\r><\n>
success<\r><\n>
test 0000000951<\r><\n>
AES CTR<\r><\n>
enc 0000007991 cycles<\r><\n>
dec 0000007950 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000007928 cycles<\r><\n>
dec 0000010855 cycles<\r><\n>
success<\r><\n>
test 0000000952<\r><\n>
AES CTR<\r><\n>
enc 0000007956 cycles<\r><\n>
dec 0000007917 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000007885 cycles<\r><\n>
dec 0000010818 cycles<\r><\n>
success<\r><\n>
test 0000000953<\r><\n>
AES CTR<\r><\n>
enc 0000007980 cycles<\r><\n>
dec 0000007937 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000007909 cycles<\r><\n>
dec 0000010839 cycles<\r><\n>
success<\r><\n>
test 0000000954<\r><\n>
AES CTR<\r><\n>
enc 0000007993 cycles<\r><\n>
dec 0000007952 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000007931 cycles<\r><\n>
dec 0000010854 cycles<\r><\n>
success<\r><\n>
test 0000000955<\r><\n>
AES CTR<\r><\n>
enc 0000008006 cycles<\r><\n>
dec 0000007962 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000007935 cycles<\r><\n>
dec 0000010870 cycles<\r><\n>
success<\r><\n>
test 0000000956<\r><\n>
AES CTR<\r><\n>
enc 0000007973 cycles<\r><\n>
dec 0000007930 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000007892 cycles<\r><\n>
dec 0000010797 cycles<\r><\n>
success<\r><\n>
test 0000000957<\r><\n>
AES CTR<\r><\n>
enc 0000007943 cycles<\r><\n>
dec 0000007954 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000007907 cycles<\r><\n>
dec 0000010819 cycles<\r><\n>
success<\r><\n>
test 0000000958<\r><\n>
AES CTR<\r><\n>
enc 0000007951 cycles<\r><\n>
dec 0000007965 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000007936 cycles<\r><\n>
dec 0000010843 cycles<\r><\n>
success<\r><\n>
test 0000000959<\r><\n>
AES CTR<\r><\n>
enc 0000007964 cycles<\r><\n>
dec 0000007977 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000007939 cycles<\r><\n>
dec 0000010848 cycles<\r><\n>
success<\r><\n>
test 0000000960<\r><\n>
AES CTR<\r><\n>
enc 0000007910 cycles<\r><\n>
dec 0000007920 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000006555 cycles<\r><\n>
dec 0000007741 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000007797 cycles<\r><\n>
dec 0000010813 cycles<\r><\n>
success<\r><\n>
test 0000000961<\r><\n>
AES CTR<\r><\n>
enc 0000009154 cycles<\r><\n>
dec 0000009162 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000009032 cycles<\r><\n>
dec 0000011987 cycles<\r><\n>
success<\r><\n>
test 0000000962<\r><\n>
AES CTR<\r><\n>
enc 0000009111 cycles<\r><\n>
dec 0000009177 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000009100 cycles<\r><\n>
dec 0000012060 cycles<\r><\n>
success<\r><\n>
test 0000000963<\r><\n>
AES CTR<\r><\n>
enc 0000009176 cycles<\r><\n>
dec 0000009136 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000009111 cycles<\r><\n>
dec 0000012069 cycles<\r><\n>
success<\r><\n>
test 0000000964<\r><\n>
AES CTR<\r><\n>
enc 0000009147 cycles<\r><\n>
dec 0000009159 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000009025 cycles<\r><\n>
dec 0000012035 cycles<\r><\n>
success<\r><\n>
test 0000000965<\r><\n>
AES CTR<\r><\n>
enc 0000009175 cycles<\r><\n>
dec 0000009183 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000009099 cycles<\r><\n>
dec 0000012056 cycles<\r><\n>
success<\r><\n>
test 0000000966<\r><\n>
AES CTR<\r><\n>
enc 0000009128 cycles<\r><\n>
dec 0000009141 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000009115 cycles<\r><\n>
dec 0000012076 cycles<\r><\n>
success<\r><\n>
test 0000000967<\r><\n>
AES CTR<\r><\n>
enc 0000009192 cycles<\r><\n>
dec 0000009156 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000009125 cycles<\r><\n>
dec 0000012086 cycles<\r><\n>
success<\r><\n>
test 0000000968<\r><\n>
AES CTR<\r><\n>
enc 0000009158 cycles<\r><\n>
dec 0000009172 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000009037 cycles<\r><\n>
dec 0000011990 cycles<\r><\n>
success<\r><\n>
test 0000000969<\r><\n>
AES CTR<\r><\n>
enc 0000009128 cycles<\r><\n>
dec 0000009196 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000009108 cycles<\r><\n>
dec 0000012066 cycles<\r><\n>
success<\r><\n>
test 0000000970<\r><\n>
AES CTR<\r><\n>
enc 0000009192 cycles<\r><\n>
dec 0000009157 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000009127 cycles<\r><\n>
dec 0000012086 cycles<\r><\n>
success<\r><\n>
test 0000000971<\r><\n>
AES CTR<\r><\n>
enc 0000009207 cycles<\r><\n>
dec 0000009223 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000009080 cycles<\r><\n>
dec 0000012097 cycles<\r><\n>
success<\r><\n>
test 0000000972<\r><\n>
AES CTR<\r><\n>
enc 0000009173 cycles<\r><\n>
dec 0000009188 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000009090 cycles<\r><\n>
dec 0000011978 cycles<\r><\n>
success<\r><\n>
test 0000000973<\r><\n>
AES CTR<\r><\n>
enc 0000009144 cycles<\r><\n>
dec 0000009211 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000009112 cycles<\r><\n>
dec 0000012052 cycles<\r><\n>
success<\r><\n>
test 0000000974<\r><\n>
AES CTR<\r><\n>
enc 0000009210 cycles<\r><\n>
dec 0000009169 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000009134 cycles<\r><\n>
dec 0000012078 cycles<\r><\n>
success<\r><\n>
test 0000000975<\r><\n>
AES CTR<\r><\n>
enc 0000009220 cycles<\r><\n>
dec 0000009236 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000009088 cycles<\r><\n>
dec 0000012035 cycles<\r><\n>
success<\r><\n>
test 0000000976<\r><\n>
AES CTR<\r><\n>
enc 0000009116 cycles<\r><\n>
dec 0000009181 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000007741 cycles<\r><\n>
dec 0000008929 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000009001 cycles<\r><\n>
dec 0000011993 cycles<\r><\n>
success<\r><\n>
test 0000000977<\r><\n>
AES CTR<\r><\n>
enc 0000010302 cycles<\r><\n>
dec 0000010317 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000010287 cycles<\r><\n>
dec 0000013270 cycles<\r><\n>
success<\r><\n>
test 0000000978<\r><\n>
AES CTR<\r><\n>
enc 0000010364 cycles<\r><\n>
dec 0000010379 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000010304 cycles<\r><\n>
dec 0000013295 cycles<\r><\n>
success<\r><\n>
test 0000000979<\r><\n>
AES CTR<\r><\n>
enc 0000010382 cycles<\r><\n>
dec 0000010340 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000010315 cycles<\r><\n>
dec 0000013302 cycles<\r><\n>
success<\r><\n>
test 0000000980<\r><\n>
AES CTR<\r><\n>
enc 0000010348 cycles<\r><\n>
dec 0000010360 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000010281 cycles<\r><\n>
dec 0000013271 cycles<\r><\n>
success<\r><\n>
test 0000000981<\r><\n>
AES CTR<\r><\n>
enc 0000010373 cycles<\r><\n>
dec 0000010385 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000010251 cycles<\r><\n>
dec 0000013290 cycles<\r><\n>
success<\r><\n>
test 0000000982<\r><\n>
AES CTR<\r><\n>
enc 0000010331 cycles<\r><\n>
dec 0000010397 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000010322 cycles<\r><\n>
dec 0000013315 cycles<\r><\n>
success<\r><\n>
test 0000000983<\r><\n>
AES CTR<\r><\n>
enc 0000010395 cycles<\r><\n>
dec 0000010408 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000010330 cycles<\r><\n>
dec 0000013330 cycles<\r><\n>
success<\r><\n>
test 0000000984<\r><\n>
AES CTR<\r><\n>
enc 0000010364 cycles<\r><\n>
dec 0000010321 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000010296 cycles<\r><\n>
dec 0000013283 cycles<\r><\n>
success<\r><\n>
test 0000000985<\r><\n>
AES CTR<\r><\n>
enc 0000010386 cycles<\r><\n>
dec 0000010400 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000010316 cycles<\r><\n>
dec 0000013306 cycles<\r><\n>
success<\r><\n>
test 0000000986<\r><\n>
AES CTR<\r><\n>
enc 0000010397 cycles<\r><\n>
dec 0000010412 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000010274 cycles<\r><\n>
dec 0000013330 cycles<\r><\n>
success<\r><\n>
test 0000000987<\r><\n>
AES CTR<\r><\n>
enc 0000010358 cycles<\r><\n>
dec 0000010426 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000010340 cycles<\r><\n>
dec 0000013335 cycles<\r><\n>
success<\r><\n>
test 0000000988<\r><\n>
AES CTR<\r><\n>
enc 0000010377 cycles<\r><\n>
dec 0000010388 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000010296 cycles<\r><\n>
dec 0000013266 cycles<\r><\n>
success<\r><\n>
test 0000000989<\r><\n>
AES CTR<\r><\n>
enc 0000010397 cycles<\r><\n>
dec 0000010361 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000010319 cycles<\r><\n>
dec 0000013287 cycles<\r><\n>
success<\r><\n>
test 0000000990<\r><\n>
AES CTR<\r><\n>
enc 0000010415 cycles<\r><\n>
dec 0000010426 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000010331 cycles<\r><\n>
dec 0000013311 cycles<\r><\n>
success<\r><\n>
test 0000000991<\r><\n>
AES CTR<\r><\n>
enc 0000010426 cycles<\r><\n>
dec 0000010437 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000010287 cycles<\r><\n>
dec 0000013318 cycles<\r><\n>
success<\r><\n>
test 0000000992<\r><\n>
AES CTR<\r><\n>
enc 0000010318 cycles<\r><\n>
dec 0000010384 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000008986 cycles<\r><\n>
dec 0000010077 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000010255 cycles<\r><\n>
dec 0000013282 cycles<\r><\n>
success<\r><\n>
test 0000000993<\r><\n>
AES CTR<\r><\n>
enc 0000011558 cycles<\r><\n>
dec 0000011572 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000011493 cycles<\r><\n>
dec 0000014508 cycles<\r><\n>
success<\r><\n>
test 0000000994<\r><\n>
AES CTR<\r><\n>
enc 0000011573 cycles<\r><\n>
dec 0000011583 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000011510 cycles<\r><\n>
dec 0000014531 cycles<\r><\n>
success<\r><\n>
test 0000000995<\r><\n>
AES CTR<\r><\n>
enc 0000011582 cycles<\r><\n>
dec 0000011592 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000011515 cycles<\r><\n>
dec 0000014540 cycles<\r><\n>
success<\r><\n>
test 0000000996<\r><\n>
AES CTR<\r><\n>
enc 0000011554 cycles<\r><\n>
dec 0000011563 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000011431 cycles<\r><\n>
dec 0000014512 cycles<\r><\n>
success<\r><\n>
test 0000000997<\r><\n>
AES CTR<\r><\n>
enc 0000011578 cycles<\r><\n>
dec 0000011590 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000011454 cycles<\r><\n>
dec 0000014528 cycles<\r><\n>
success<\r><\n>
test 0000000998<\r><\n>
AES CTR<\r><\n>
enc 0000011589 cycles<\r><\n>
dec 0000011547 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000011521 cycles<\r><\n>
dec 0000014549 cycles<\r><\n>
success<\r><\n>
test 0000000999<\r><\n>
AES CTR<\r><\n>
enc 0000011547 cycles<\r><\n>
dec 0000011560 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000011534 cycles<\r><\n>
dec 0000014558 cycles<\r><\n>
success<\r><\n>
test 0000001000<\r><\n>
AES CTR<\r><\n>
enc 0000011514 cycles<\r><\n>
dec 0000011580 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000011498 cycles<\r><\n>
dec 0000014523 cycles<\r><\n>
success<\r><\n>
test 0000001001<\r><\n>
AES CTR<\r><\n>
enc 0000011590 cycles<\r><\n>
dec 0000011605 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000011508 cycles<\r><\n>
dec 0000014540 cycles<\r><\n>
success<\r><\n>
test 0000001002<\r><\n>
AES CTR<\r><\n>
enc 0000011607 cycles<\r><\n>
dec 0000011614 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000011537 cycles<\r><\n>
dec 0000014564 cycles<\r><\n>
success<\r><\n>
test 0000001003<\r><\n>
AES CTR<\r><\n>
enc 0000011612 cycles<\r><\n>
dec 0000011626 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000011536 cycles<\r><\n>
dec 0000014570 cycles<\r><\n>
success<\r><\n>
test 0000001004<\r><\n>
AES CTR<\r><\n>
enc 0000011584 cycles<\r><\n>
dec 0000011595 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000011496 cycles<\r><\n>
dec 0000014508 cycles<\r><\n>
success<\r><\n>
test 0000001005<\r><\n>
AES CTR<\r><\n>
enc 0000011604 cycles<\r><\n>
dec 0000011619 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000011515 cycles<\r><\n>
dec 0000014521 cycles<\r><\n>
success<\r><\n>
test 0000001006<\r><\n>
AES CTR<\r><\n>
enc 0000011617 cycles<\r><\n>
dec 0000011632 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000011535 cycles<\r><\n>
dec 0000014549 cycles<\r><\n>
success<\r><\n>
test 0000001007<\r><\n>
AES CTR<\r><\n>
enc 0000011629 cycles<\r><\n>
dec 0000011643 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000011547 cycles<\r><\n>
dec 0000014554 cycles<\r><\n>
success<\r><\n>
test 0000001008<\r><\n>
AES CTR<\r><\n>
enc 0000011574 cycles<\r><\n>
dec 0000011586 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000010172 cycles<\r><\n>
dec 0000011321 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000011463 cycles<\r><\n>
dec 0000014521 cycles<\r><\n>
success<\r><\n>
test 0000001009<\r><\n>
AES CTR<\r><\n>
enc 0000012763 cycles<\r><\n>
dec 0000012775 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000012693 cycles<\r><\n>
dec 0000015744 cycles<\r><\n>
success<\r><\n>
test 0000001010<\r><\n>
AES CTR<\r><\n>
enc 0000012777 cycles<\r><\n>
dec 0000012790 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000012716 cycles<\r><\n>
dec 0000015768 cycles<\r><\n>
success<\r><\n>
test 0000001011<\r><\n>
AES CTR<\r><\n>
enc 0000012788 cycles<\r><\n>
dec 0000012802 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000012727 cycles<\r><\n>
dec 0000015778 cycles<\r><\n>
success<\r><\n>
test 0000001012<\r><\n>
AES CTR<\r><\n>
enc 0000012757 cycles<\r><\n>
dec 0000012769 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000012695 cycles<\r><\n>
dec 0000015795 cycles<\r><\n>
success<\r><\n>
test 0000001013<\r><\n>
AES CTR<\r><\n>
enc 0000012780 cycles<\r><\n>
dec 0000012793 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000012710 cycles<\r><\n>
dec 0000015763 cycles<\r><\n>
success<\r><\n>
test 0000001014<\r><\n>
AES CTR<\r><\n>
enc 0000012797 cycles<\r><\n>
dec 0000012808 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000012727 cycles<\r><\n>
dec 0000015791 cycles<\r><\n>
success<\r><\n>
test 0000001015<\r><\n>
AES CTR<\r><\n>
enc 0000012806 cycles<\r><\n>
dec 0000012816 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000012738 cycles<\r><\n>
dec 0000015794 cycles<\r><\n>
success<\r><\n>
test 0000001016<\r><\n>
AES CTR<\r><\n>
enc 0000012717 cycles<\r><\n>
dec 0000012731 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000012702 cycles<\r><\n>
dec 0000015813 cycles<\r><\n>
success<\r><\n>
test 0000001017<\r><\n>
AES CTR<\r><\n>
enc 0000012794 cycles<\r><\n>
dec 0000012808 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000012721 cycles<\r><\n>
dec 0000015775 cycles<\r><\n>
success<\r><\n>
test 0000001018<\r><\n>
AES CTR<\r><\n>
enc 0000012807 cycles<\r><\n>
dec 0000012821 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000012742 cycles<\r><\n>
dec 0000015800 cycles<\r><\n>
success<\r><\n>
test 0000001019<\r><\n>
AES CTR<\r><\n>
enc 0000012819 cycles<\r><\n>
dec 0000012831 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000012752 cycles<\r><\n>
dec 0000015810 cycles<\r><\n>
success<\r><\n>
test 0000001020<\r><\n>
AES CTR<\r><\n>
enc 0000012733 cycles<\r><\n>
dec 0000012745 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000012708 cycles<\r><\n>
dec 0000015741 cycles<\r><\n>
success<\r><\n>
test 0000001021<\r><\n>
AES CTR<\r><\n>
enc 0000012811 cycles<\r><\n>
dec 0000012824 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000012728 cycles<\r><\n>
dec 0000015763 cycles<\r><\n>
success<\r><\n>
test 0000001022<\r><\n>
AES CTR<\r><\n>
enc 0000012824 cycles<\r><\n>
dec 0000012835 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000012748 cycles<\r><\n>
dec 0000015786 cycles<\r><\n>
success<\r><\n>
test 0000001023<\r><\n>
AES CTR<\r><\n>
enc 0000012834 cycles<\r><\n>
dec 0000012847 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000012752 cycles<\r><\n>
dec 0000015792 cycles<\r><\n>
success<\r><\n>
test 0000001024<\r><\n>
AES CTR<\r><\n>
enc 0000012725 cycles<\r><\n>
dec 0000012737 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000011362 cycles<\r><\n>
dec 0000012511 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000012667 cycles<\r><\n>
dec 0000015760 cycles<\r><\n>
success<\r><\n>
test 0000001025<\r><\n>
AES CTR<\r><\n>
enc 0000013968 cycles<\r><\n>
dec 0000013984 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000013898 cycles<\r><\n>
dec 0000016984 cycles<\r><\n>
success<\r><\n>
test 0000001026<\r><\n>
AES CTR<\r><\n>
enc 0000013980 cycles<\r><\n>
dec 0000013996 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000013921 cycles<\r><\n>
dec 0000017006 cycles<\r><\n>
success<\r><\n>
test 0000001027<\r><\n>
AES CTR<\r><\n>
enc 0000013994 cycles<\r><\n>
dec 0000014005 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000013926 cycles<\r><\n>
dec 0000017017 cycles<\r><\n>
success<\r><\n>
test 0000001028<\r><\n>
AES CTR<\r><\n>
enc 0000013964 cycles<\r><\n>
dec 0000013979 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000013901 cycles<\r><\n>
dec 0000016984 cycles<\r><\n>
success<\r><\n>
test 0000001029<\r><\n>
AES CTR<\r><\n>
enc 0000013989 cycles<\r><\n>
dec 0000014002 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000013921 cycles<\r><\n>
dec 0000017058 cycles<\r><\n>
success<\r><\n>
test 0000001030<\r><\n>
AES CTR<\r><\n>
enc 0000014003 cycles<\r><\n>
dec 0000014012 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000013935 cycles<\r><\n>
dec 0000017024 cycles<\r><\n>
success<\r><\n>
test 0000001031<\r><\n>
AES CTR<\r><\n>
enc 0000014008 cycles<\r><\n>
dec 0000014024 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000013941 cycles<\r><\n>
dec 0000017091 cycles<\r><\n>
success<\r><\n>
test 0000001032<\r><\n>
AES CTR<\r><\n>
enc 0000013977 cycles<\r><\n>
dec 0000013992 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000013907 cycles<\r><\n>
dec 0000016999 cycles<\r><\n>
success<\r><\n>
test 0000001033<\r><\n>
AES CTR<\r><\n>
enc 0000014007 cycles<\r><\n>
dec 0000014016 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000013925 cycles<\r><\n>
dec 0000017019 cycles<\r><\n>
success<\r><\n>
test 0000001034<\r><\n>
AES CTR<\r><\n>
enc 0000014013 cycles<\r><\n>
dec 0000014026 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000013948 cycles<\r><\n>
dec 0000017037 cycles<\r><\n>
success<\r><\n>
test 0000001035<\r><\n>
AES CTR<\r><\n>
enc 0000014025 cycles<\r><\n>
dec 0000014037 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000013956 cycles<\r><\n>
dec 0000017049 cycles<\r><\n>
success<\r><\n>
test 0000001036<\r><\n>
AES CTR<\r><\n>
enc 0000013994 cycles<\r><\n>
dec 0000014002 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000013913 cycles<\r><\n>
dec 0000016982 cycles<\r><\n>
success<\r><\n>
test 0000001037<\r><\n>
AES CTR<\r><\n>
enc 0000014017 cycles<\r><\n>
dec 0000014033 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000013931 cycles<\r><\n>
dec 0000017000 cycles<\r><\n>
success<\r><\n>
test 0000001038<\r><\n>
AES CTR<\r><\n>
enc 0000014028 cycles<\r><\n>
dec 0000014042 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000013951 cycles<\r><\n>
dec 0000017082 cycles<\r><\n>
success<\r><\n>
test 0000001039<\r><\n>
AES CTR<\r><\n>
enc 0000014040 cycles<\r><\n>
dec 0000014051 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000013957 cycles<\r><\n>
dec 0000017035 cycles<\r><\n>
success<\r><\n>
test 0000001040<\r><\n>
AES CTR<\r><\n>
enc 0000013985 cycles<\r><\n>
dec 0000013999 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000012549 cycles<\r><\n>
dec 0000013702 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000013874 cycles<\r><\n>
dec 0000016997 cycles<\r><\n>
success<\r><\n>
test 0000001041<\r><\n>
AES CTR<\r><\n>
enc 0000015170 cycles<\r><\n>
dec 0000015184 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000015110 cycles<\r><\n>
dec 0000018222 cycles<\r><\n>
success<\r><\n>
test 0000001042<\r><\n>
AES CTR<\r><\n>
enc 0000015184 cycles<\r><\n>
dec 0000015196 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000015125 cycles<\r><\n>
dec 0000018240 cycles<\r><\n>
success<\r><\n>
test 0000001043<\r><\n>
AES CTR<\r><\n>
enc 0000015197 cycles<\r><\n>
dec 0000015209 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000015138 cycles<\r><\n>
dec 0000018306 cycles<\r><\n>
success<\r><\n>
test 0000001044<\r><\n>
AES CTR<\r><\n>
enc 0000015166 cycles<\r><\n>
dec 0000015178 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000015106 cycles<\r><\n>
dec 0000018274 cycles<\r><\n>
success<\r><\n>
test 0000001045<\r><\n>
AES CTR<\r><\n>
enc 0000015189 cycles<\r><\n>
dec 0000015200 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000015127 cycles<\r><\n>
dec 0000018238 cycles<\r><\n>
success<\r><\n>
test 0000001046<\r><\n>
AES CTR<\r><\n>
enc 0000015202 cycles<\r><\n>
dec 0000015214 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000015138 cycles<\r><\n>
dec 0000018260 cycles<\r><\n>
success<\r><\n>
test 0000001047<\r><\n>
AES CTR<\r><\n>
enc 0000015212 cycles<\r><\n>
dec 0000015227 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000015145 cycles<\r><\n>
dec 0000018276 cycles<\r><\n>
success<\r><\n>
test 0000001048<\r><\n>
AES CTR<\r><\n>
enc 0000015178 cycles<\r><\n>
dec 0000015190 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000015113 cycles<\r><\n>
dec 0000018235 cycles<\r><\n>
success<\r><\n>
test 0000001049<\r><\n>
AES CTR<\r><\n>
enc 0000015204 cycles<\r><\n>
dec 0000015271 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000015132 cycles<\r><\n>
dec 0000018257 cycles<\r><\n>
success<\r><\n>
test 0000001050<\r><\n>
AES CTR<\r><\n>
enc 0000015217 cycles<\r><\n>
dec 0000015226 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000015150 cycles<\r><\n>
dec 0000018272 cycles<\r><\n>
success<\r><\n>
test 0000001051<\r><\n>
AES CTR<\r><\n>
enc 0000015228 cycles<\r><\n>
dec 0000015242 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000015153 cycles<\r><\n>
dec 0000018341 cycles<\r><\n>
success<\r><\n>
test 0000001052<\r><\n>
AES CTR<\r><\n>
enc 0000015194 cycles<\r><\n>
dec 0000015206 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000015119 cycles<\r><\n>
dec 0000018268 cycles<\r><\n>
success<\r><\n>
test 0000001053<\r><\n>
AES CTR<\r><\n>
enc 0000015216 cycles<\r><\n>
dec 0000015231 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000015132 cycles<\r><\n>
dec 0000018235 cycles<\r><\n>
success<\r><\n>
test 0000001054<\r><\n>
AES CTR<\r><\n>
enc 0000015232 cycles<\r><\n>
dec 0000015244 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000015154 cycles<\r><\n>
dec 0000018259 cycles<\r><\n>
success<\r><\n>
test 0000001055<\r><\n>
AES CTR<\r><\n>
enc 0000015240 cycles<\r><\n>
dec 0000015254 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000015165 cycles<\r><\n>
dec 0000018272 cycles<\r><\n>
success<\r><\n>
test 0000001056<\r><\n>
AES CTR<\r><\n>
enc 0000015189 cycles<\r><\n>
dec 0000015200 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000013737 cycles<\r><\n>
dec 0000014899 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000015073 cycles<\r><\n>
dec 0000018287 cycles<\r><\n>
success<\r><\n>
test 0000001057<\r><\n>
AES CTR<\r><\n>
enc 0000016374 cycles<\r><\n>
dec 0000016388 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000016308 cycles<\r><\n>
dec 0000019460 cycles<\r><\n>
success<\r><\n>
test 0000001058<\r><\n>
AES CTR<\r><\n>
enc 0000016382 cycles<\r><\n>
dec 0000016452 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000016325 cycles<\r><\n>
dec 0000019488 cycles<\r><\n>
success<\r><\n>
test 0000001059<\r><\n>
AES CTR<\r><\n>
enc 0000016396 cycles<\r><\n>
dec 0000016409 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000016337 cycles<\r><\n>
dec 0000019489 cycles<\r><\n>
success<\r><\n>
test 0000001060<\r><\n>
AES CTR<\r><\n>
enc 0000016366 cycles<\r><\n>
dec 0000016380 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000016312 cycles<\r><\n>
dec 0000019460 cycles<\r><\n>
success<\r><\n>
test 0000001061<\r><\n>
AES CTR<\r><\n>
enc 0000016391 cycles<\r><\n>
dec 0000016405 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000016326 cycles<\r><\n>
dec 0000019529 cycles<\r><\n>
success<\r><\n>
test 0000001062<\r><\n>
AES CTR<\r><\n>
enc 0000016403 cycles<\r><\n>
dec 0000016415 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000016345 cycles<\r><\n>
dec 0000019497 cycles<\r><\n>
success<\r><\n>
test 0000001063<\r><\n>
AES CTR<\r><\n>
enc 0000016414 cycles<\r><\n>
dec 0000016478 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000016407 cycles<\r><\n>
dec 0000019510 cycles<\r><\n>
success<\r><\n>
test 0000001064<\r><\n>
AES CTR<\r><\n>
enc 0000016380 cycles<\r><\n>
dec 0000016392 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000016316 cycles<\r><\n>
dec 0000019469 cycles<\r><\n>
success<\r><\n>
test 0000001065<\r><\n>
AES CTR<\r><\n>
enc 0000016405 cycles<\r><\n>
dec 0000016418 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000016332 cycles<\r><\n>
dec 0000019495 cycles<\r><\n>
success<\r><\n>
test 0000001066<\r><\n>
AES CTR<\r><\n>
enc 0000016417 cycles<\r><\n>
dec 0000016430 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000016353 cycles<\r><\n>
dec 0000019570 cycles<\r><\n>
success<\r><\n>
test 0000001067<\r><\n>
AES CTR<\r><\n>
enc 0000016424 cycles<\r><\n>
dec 0000016443 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000016358 cycles<\r><\n>
dec 0000019523 cycles<\r><\n>
success<\r><\n>
test 0000001068<\r><\n>
AES CTR<\r><\n>
enc 0000016394 cycles<\r><\n>
dec 0000016461 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000016318 cycles<\r><\n>
dec 0000019454 cycles<\r><\n>
success<\r><\n>
test 0000001069<\r><\n>
AES CTR<\r><\n>
enc 0000016421 cycles<\r><\n>
dec 0000016434 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000016338 cycles<\r><\n>
dec 0000019478 cycles<\r><\n>
success<\r><\n>
test 0000001070<\r><\n>
AES CTR<\r><\n>
enc 0000016431 cycles<\r><\n>
dec 0000016444 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000016353 cycles<\r><\n>
dec 0000019501 cycles<\r><\n>
success<\r><\n>
test 0000001071<\r><\n>
AES CTR<\r><\n>
enc 0000016443 cycles<\r><\n>
dec 0000016454 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000016365 cycles<\r><\n>
dec 0000019567 cycles<\r><\n>
success<\r><\n>
test 0000001072<\r><\n>
AES CTR<\r><\n>
enc 0000016386 cycles<\r><\n>
dec 0000016403 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000014924 cycles<\r><\n>
dec 0000016089 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000016281 cycles<\r><\n>
dec 0000019527 cycles<\r><\n>
success<\r><\n>
test 0000001073<\r><\n>
AES CTR<\r><\n>
enc 0000017580 cycles<\r><\n>
dec 0000017590 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000017565 cycles<\r><\n>
dec 0000020695 cycles<\r><\n>
success<\r><\n>
test 0000001074<\r><\n>
AES CTR<\r><\n>
enc 0000017644 cycles<\r><\n>
dec 0000017604 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000017533 cycles<\r><\n>
dec 0000020773 cycles<\r><\n>
success<\r><\n>
test 0000001075<\r><\n>
AES CTR<\r><\n>
enc 0000017601 cycles<\r><\n>
dec 0000017616 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000017595 cycles<\r><\n>
dec 0000020736 cycles<\r><\n>
success<\r><\n>
test 0000001076<\r><\n>
AES CTR<\r><\n>
enc 0000017626 cycles<\r><\n>
dec 0000017587 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000017511 cycles<\r><\n>
dec 0000020751 cycles<\r><\n>
success<\r><\n>
test 0000001077<\r><\n>
AES CTR<\r><\n>
enc 0000017598 cycles<\r><\n>
dec 0000017611 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000017582 cycles<\r><\n>
dec 0000020717 cycles<\r><\n>
success<\r><\n>
test 0000001078<\r><\n>
AES CTR<\r><\n>
enc 0000017664 cycles<\r><\n>
dec 0000017619 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000017545 cycles<\r><\n>
dec 0000020789 cycles<\r><\n>
success<\r><\n>
test 0000001079<\r><\n>
AES CTR<\r><\n>
enc 0000017622 cycles<\r><\n>
dec 0000017687 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000017605 cycles<\r><\n>
dec 0000020752 cycles<\r><\n>
success<\r><\n>
test 0000001080<\r><\n>
AES CTR<\r><\n>
enc 0000017588 cycles<\r><\n>
dec 0000017602 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000017515 cycles<\r><\n>
dec 0000020763 cycles<\r><\n>
success<\r><\n>
test 0000001081<\r><\n>
AES CTR<\r><\n>
enc 0000017613 cycles<\r><\n>
dec 0000017680 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000017537 cycles<\r><\n>
dec 0000020728 cycles<\r><\n>
success<\r><\n>
test 0000001082<\r><\n>
AES CTR<\r><\n>
enc 0000017619 cycles<\r><\n>
dec 0000017635 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000017559 cycles<\r><\n>
dec 0000020811 cycles<\r><\n>
success<\r><\n>
test 0000001083<\r><\n>
AES CTR<\r><\n>
enc 0000017634 cycles<\r><\n>
dec 0000017703 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000017569 cycles<\r><\n>
dec 0000020768 cycles<\r><\n>
success<\r><\n>
test 0000001084<\r><\n>
AES CTR<\r><\n>
enc 0000017602 cycles<\r><\n>
dec 0000017613 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000017524 cycles<\r><\n>
dec 0000020752 cycles<\r><\n>
success<\r><\n>
test 0000001085<\r><\n>
AES CTR<\r><\n>
enc 0000017625 cycles<\r><\n>
dec 0000017691 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000017541 cycles<\r><\n>
dec 0000020717 cycles<\r><\n>
success<\r><\n>
test 0000001086<\r><\n>
AES CTR<\r><\n>
enc 0000017640 cycles<\r><\n>
dec 0000017654 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000017561 cycles<\r><\n>
dec 0000020793 cycles<\r><\n>
success<\r><\n>
test 0000001087<\r><\n>
AES CTR<\r><\n>
enc 0000017648 cycles<\r><\n>
dec 0000017714 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000017571 cycles<\r><\n>
dec 0000020749 cycles<\r><\n>
success<\r><\n>
test 0000001088<\r><\n>
AES CTR<\r><\n>
enc 0000017595 cycles<\r><\n>
dec 0000017609 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000016116 cycles<\r><\n>
dec 0000017280 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000017486 cycles<\r><\n>
dec 0000020764 cycles<\r><\n>
success<\r><\n>
test 0000001089<\r><\n>
AES CTR<\r><\n>
enc 0000018782 cycles<\r><\n>
dec 0000018794 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000018717 cycles<\r><\n>
dec 0000021989 cycles<\r><\n>
success<\r><\n>
test 0000001090<\r><\n>
AES CTR<\r><\n>
enc 0000018794 cycles<\r><\n>
dec 0000018860 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000018735 cycles<\r><\n>
dec 0000021957 cycles<\r><\n>
success<\r><\n>
test 0000001091<\r><\n>
AES CTR<\r><\n>
enc 0000018806 cycles<\r><\n>
dec 0000018821 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000018802 cycles<\r><\n>
dec 0000021966 cycles<\r><\n>
success<\r><\n>
test 0000001092<\r><\n>
AES CTR<\r><\n>
enc 0000018779 cycles<\r><\n>
dec 0000018793 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000018765 cycles<\r><\n>
dec 0000021934 cycles<\r><\n>
success<\r><\n>
test 0000001093<\r><\n>
AES CTR<\r><\n>
enc 0000018852 cycles<\r><\n>
dec 0000018817 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000018733 cycles<\r><\n>
dec 0000022006 cycles<\r><\n>
success<\r><\n>
test 0000001094<\r><\n>
AES CTR<\r><\n>
enc 0000018867 cycles<\r><\n>
dec 0000018827 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000018750 cycles<\r><\n>
dec 0000022028 cycles<\r><\n>
success<\r><\n>
test 0000001095<\r><\n>
AES CTR<\r><\n>
enc 0000018826 cycles<\r><\n>
dec 0000018890 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000018756 cycles<\r><\n>
dec 0000022037 cycles<\r><\n>
success<\r><\n>
test 0000001096<\r><\n>
AES CTR<\r><\n>
enc 0000018790 cycles<\r><\n>
dec 0000018858 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000018728 cycles<\r><\n>
dec 0000021946 cycles<\r><\n>
success<\r><\n>
test 0000001097<\r><\n>
AES CTR<\r><\n>
enc 0000018816 cycles<\r><\n>
dec 0000018826 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000018795 cycles<\r><\n>
dec 0000021964 cycles<\r><\n>
success<\r><\n>
test 0000001098<\r><\n>
AES CTR<\r><\n>
enc 0000018826 cycles<\r><\n>
dec 0000018844 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000018760 cycles<\r><\n>
dec 0000021986 cycles<\r><\n>
success<\r><\n>
test 0000001099<\r><\n>
AES CTR<\r><\n>
enc 0000018892 cycles<\r><\n>
dec 0000018855 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000018769 cycles<\r><\n>
dec 0000022051 cycles<\r><\n>
success<\r><\n>
test 0000001100<\r><\n>
AES CTR<\r><\n>
enc 0000018860 cycles<\r><\n>
dec 0000018820 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000018733 cycles<\r><\n>
dec 0000021985 cycles<\r><\n>
success<\r><\n>
test 0000001101<\r><\n>
AES CTR<\r><\n>
enc 0000018829 cycles<\r><\n>
dec 0000018895 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000018749 cycles<\r><\n>
dec 0000022007 cycles<\r><\n>
success<\r><\n>
test 0000001102<\r><\n>
AES CTR<\r><\n>
enc 0000018841 cycles<\r><\n>
dec 0000018910 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000018764 cycles<\r><\n>
dec 0000021969 cycles<\r><\n>
success<\r><\n>
test 0000001103<\r><\n>
AES CTR<\r><\n>
enc 0000018851 cycles<\r><\n>
dec 0000018867 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000018831 cycles<\r><\n>
dec 0000021988 cycles<\r><\n>
success<\r><\n>
test 0000001104<\r><\n>
AES CTR<\r><\n>
enc 0000018800 cycles<\r><\n>
dec 0000018813 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000017302 cycles<\r><\n>
dec 0000018524 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000018744 cycles<\r><\n>
dec 0000021946 cycles<\r><\n>
success<\r><\n>
test 0000001105<\r><\n>
AES CTR<\r><\n>
enc 0000019989 cycles<\r><\n>
dec 0000020004 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000019973 cycles<\r><\n>
dec 0000023172 cycles<\r><\n>
success<\r><\n>
test 0000001106<\r><\n>
AES CTR<\r><\n>
enc 0000020004 cycles<\r><\n>
dec 0000020018 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000019988 cycles<\r><\n>
dec 0000023193 cycles<\r><\n>
success<\r><\n>
test 0000001107<\r><\n>
AES CTR<\r><\n>
enc 0000020017 cycles<\r><\n>
dec 0000020080 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000019951 cycles<\r><\n>
dec 0000023258 cycles<\r><\n>
success<\r><\n>
test 0000001108<\r><\n>
AES CTR<\r><\n>
enc 0000019987 cycles<\r><\n>
dec 0000020054 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000019922 cycles<\r><\n>
dec 0000023226 cycles<\r><\n>
success<\r><\n>
test 0000001109<\r><\n>
AES CTR<\r><\n>
enc 0000020007 cycles<\r><\n>
dec 0000020022 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000019937 cycles<\r><\n>
dec 0000023242 cycles<\r><\n>
success<\r><\n>
test 0000001110<\r><\n>
AES CTR<\r><\n>
enc 0000020070 cycles<\r><\n>
dec 0000020034 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000019956 cycles<\r><\n>
dec 0000023265 cycles<\r><\n>
success<\r><\n>
test 0000001111<\r><\n>
AES CTR<\r><\n>
enc 0000020088 cycles<\r><\n>
dec 0000020046 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000020018 cycles<\r><\n>
dec 0000023220 cycles<\r><\n>
success<\r><\n>
test 0000001112<\r><\n>
AES CTR<\r><\n>
enc 0000020000 cycles<\r><\n>
dec 0000020012 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000019981 cycles<\r><\n>
dec 0000023185 cycles<\r><\n>
success<\r><\n>
test 0000001113<\r><\n>
AES CTR<\r><\n>
enc 0000020025 cycles<\r><\n>
dec 0000020037 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000019996 cycles<\r><\n>
dec 0000023200 cycles<\r><\n>
success<\r><\n>
test 0000001114<\r><\n>
AES CTR<\r><\n>
enc 0000020036 cycles<\r><\n>
dec 0000020101 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000019961 cycles<\r><\n>
dec 0000023271 cycles<\r><\n>
success<\r><\n>
test 0000001115<\r><\n>
AES CTR<\r><\n>
enc 0000020046 cycles<\r><\n>
dec 0000020116 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000019972 cycles<\r><\n>
dec 0000023287 cycles<\r><\n>
success<\r><\n>
test 0000001116<\r><\n>
AES CTR<\r><\n>
enc 0000020068 cycles<\r><\n>
dec 0000020030 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000019929 cycles<\r><\n>
dec 0000023221 cycles<\r><\n>
success<\r><\n>
test 0000001117<\r><\n>
AES CTR<\r><\n>
enc 0000020091 cycles<\r><\n>
dec 0000020051 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000019953 cycles<\r><\n>
dec 0000023191 cycles<\r><\n>
success<\r><\n>
test 0000001118<\r><\n>
AES CTR<\r><\n>
enc 0000020102 cycles<\r><\n>
dec 0000020063 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000020022 cycles<\r><\n>
dec 0000023210 cycles<\r><\n>
success<\r><\n>
test 0000001119<\r><\n>
AES CTR<\r><\n>
enc 0000020061 cycles<\r><\n>
dec 0000020073 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000020032 cycles<\r><\n>
dec 0000023221 cycles<\r><\n>
success<\r><\n>
test 0000001120<\r><\n>
AES CTR<\r><\n>
enc 0000020009 cycles<\r><\n>
dec 0000020075 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000018543 cycles<\r><\n>
dec 0000019668 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000019890 cycles<\r><\n>
dec 0000023236 cycles<\r><\n>
success<\r><\n>
test 0000001121<\r><\n>
AES CTR<\r><\n>
enc 0000021252 cycles<\r><\n>
dec 0000021209 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000021175 cycles<\r><\n>
dec 0000024417 cycles<\r><\n>
success<\r><\n>
test 0000001122<\r><\n>
AES CTR<\r><\n>
enc 0000021208 cycles<\r><\n>
dec 0000021281 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000021137 cycles<\r><\n>
dec 0000024482 cycles<\r><\n>
success<\r><\n>
test 0000001123<\r><\n>
AES CTR<\r><\n>
enc 0000021277 cycles<\r><\n>
dec 0000021236 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000021204 cycles<\r><\n>
dec 0000024444 cycles<\r><\n>
success<\r><\n>
test 0000001124<\r><\n>
AES CTR<\r><\n>
enc 0000021193 cycles<\r><\n>
dec 0000021258 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000021121 cycles<\r><\n>
dec 0000024462 cycles<\r><\n>
success<\r><\n>
test 0000001125<\r><\n>
AES CTR<\r><\n>
enc 0000021216 cycles<\r><\n>
dec 0000021230 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000021139 cycles<\r><\n>
dec 0000024425 cycles<\r><\n>
success<\r><\n>
test 0000001126<\r><\n>
AES CTR<\r><\n>
enc 0000021228 cycles<\r><\n>
dec 0000021239 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000021203 cycles<\r><\n>
dec 0000024506 cycles<\r><\n>
success<\r><\n>
test 0000001127<\r><\n>
AES CTR<\r><\n>
enc 0000021238 cycles<\r><\n>
dec 0000021252 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000021169 cycles<\r><\n>
dec 0000024519 cycles<\r><\n>
success<\r><\n>
test 0000001128<\r><\n>
AES CTR<\r><\n>
enc 0000021257 cycles<\r><\n>
dec 0000021218 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000021181 cycles<\r><\n>
dec 0000024473 cycles<\r><\n>
success<\r><\n>
test 0000001129<\r><\n>
AES CTR<\r><\n>
enc 0000021229 cycles<\r><\n>
dec 0000021294 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000021151 cycles<\r><\n>
dec 0000024496 cycles<\r><\n>
success<\r><\n>
test 0000001130<\r><\n>
AES CTR<\r><\n>
enc 0000021293 cycles<\r><\n>
dec 0000021255 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000021221 cycles<\r><\n>
dec 0000024514 cycles<\r><\n>
success<\r><\n>
test 0000001131<\r><\n>
AES CTR<\r><\n>
enc 0000021253 cycles<\r><\n>
dec 0000021317 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000021176 cycles<\r><\n>
dec 0000024529 cycles<\r><\n>
success<\r><\n>
test 0000001132<\r><\n>
AES CTR<\r><\n>
enc 0000021272 cycles<\r><\n>
dec 0000021234 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000021186 cycles<\r><\n>
dec 0000024408 cycles<\r><\n>
success<\r><\n>
test 0000001133<\r><\n>
AES CTR<\r><\n>
enc 0000021245 cycles<\r><\n>
dec 0000021306 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000021153 cycles<\r><\n>
dec 0000024478 cycles<\r><\n>
success<\r><\n>
test 0000001134<\r><\n>
AES CTR<\r><\n>
enc 0000021308 cycles<\r><\n>
dec 0000021267 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000021223 cycles<\r><\n>
dec 0000024452 cycles<\r><\n>
success<\r><\n>
test 0000001135<\r><\n>
AES CTR<\r><\n>
enc 0000021268 cycles<\r><\n>
dec 0000021334 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000021174 cycles<\r><\n>
dec 0000024515 cycles<\r><\n>
success<\r><\n>
test 0000001136<\r><\n>
AES CTR<\r><\n>
enc 0000021266 cycles<\r><\n>
dec 0000021228 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000019674 cycles<\r><\n>
dec 0000020912 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000021090 cycles<\r><\n>
dec 0000024475 cycles<\r><\n>
success<\r><\n>
test 0000001137<\r><\n>
AES CTR<\r><\n>
enc 0000022458 cycles<\r><\n>
dec 0000022417 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000022379 cycles<\r><\n>
dec 0000025699 cycles<\r><\n>
success<\r><\n>
test 0000001138<\r><\n>
AES CTR<\r><\n>
enc 0000022468 cycles<\r><\n>
dec 0000022427 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000022394 cycles<\r><\n>
dec 0000025669 cycles<\r><\n>
success<\r><\n>
test 0000001139<\r><\n>
AES CTR<\r><\n>
enc 0000022427 cycles<\r><\n>
dec 0000022494 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000022345 cycles<\r><\n>
dec 0000025737 cycles<\r><\n>
success<\r><\n>
test 0000001140<\r><\n>
AES CTR<\r><\n>
enc 0000022399 cycles<\r><\n>
dec 0000022462 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000022320 cycles<\r><\n>
dec 0000025699 cycles<\r><\n>
success<\r><\n>
test 0000001141<\r><\n>
AES CTR<\r><\n>
enc 0000022475 cycles<\r><\n>
dec 0000022432 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000022386 cycles<\r><\n>
dec 0000025721 cycles<\r><\n>
success<\r><\n>
test 0000001142<\r><\n>
AES CTR<\r><\n>
enc 0000022485 cycles<\r><\n>
dec 0000022443 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000022410 cycles<\r><\n>
dec 0000025740 cycles<\r><\n>
success<\r><\n>
test 0000001143<\r><\n>
AES CTR<\r><\n>
enc 0000022447 cycles<\r><\n>
dec 0000022460 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000022417 cycles<\r><\n>
dec 0000025700 cycles<\r><\n>
success<\r><\n>
test 0000001144<\r><\n>
AES CTR<\r><\n>
enc 0000022413 cycles<\r><\n>
dec 0000022479 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000022329 cycles<\r><\n>
dec 0000025714 cycles<\r><\n>
success<\r><\n>
test 0000001145<\r><\n>
AES CTR<\r><\n>
enc 0000022435 cycles<\r><\n>
dec 0000022502 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000022346 cycles<\r><\n>
dec 0000025730 cycles<\r><\n>
success<\r><\n>
test 0000001146<\r><\n>
AES CTR<\r><\n>
enc 0000022501 cycles<\r><\n>
dec 0000022462 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000022415 cycles<\r><\n>
dec 0000025760 cycles<\r><\n>
success<\r><\n>
test 0000001147<\r><\n>
AES CTR<\r><\n>
enc 0000022515 cycles<\r><\n>
dec 0000022474 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000022435 cycles<\r><\n>
dec 0000025715 cycles<\r><\n>
success<\r><\n>
test 0000001148<\r><\n>
AES CTR<\r><\n>
enc 0000022426 cycles<\r><\n>
dec 0000022487 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000022333 cycles<\r><\n>
dec 0000025645 cycles<\r><\n>
success<\r><\n>
test 0000001149<\r><\n>
AES CTR<\r><\n>
enc 0000022451 cycles<\r><\n>
dec 0000022517 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000022353 cycles<\r><\n>
dec 0000025718 cycles<\r><\n>
success<\r><\n>
test 0000001150<\r><\n>
AES CTR<\r><\n>
enc 0000022517 cycles<\r><\n>
dec 0000022529 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000022372 cycles<\r><\n>
dec 0000025742 cycles<\r><\n>
success<\r><\n>
test 0000001151<\r><\n>
AES CTR<\r><\n>
enc 0000022529 cycles<\r><\n>
dec 0000022483 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000022430 cycles<\r><\n>
dec 0000025749 cycles<\r><\n>
success<\r><\n>
test 0000001152<\r><\n>
AES CTR<\r><\n>
enc 0000022469 cycles<\r><\n>
dec 0000022433 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000020864 cycles<\r><\n>
dec 0000022104 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000022293 cycles<\r><\n>
dec 0000025715 cycles<\r><\n>
success<\r><\n>
test 0000001153<\r><\n>
AES CTR<\r><\n>
enc 0000023663 cycles<\r><\n>
dec 0000023676 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000023523 cycles<\r><\n>
dec 0000026942 cycles<\r><\n>
success<\r><\n>
test 0000001154<\r><\n>
AES CTR<\r><\n>
enc 0000023623 cycles<\r><\n>
dec 0000023687 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000023539 cycles<\r><\n>
dec 0000026911 cycles<\r><\n>
success<\r><\n>
test 0000001155<\r><\n>
AES CTR<\r><\n>
enc 0000023634 cycles<\r><\n>
dec 0000023703 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000023554 cycles<\r><\n>
dec 0000026920 cycles<\r><\n>
success<\r><\n>
test 0000001156<\r><\n>
AES CTR<\r><\n>
enc 0000023604 cycles<\r><\n>
dec 0000023671 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000023569 cycles<\r><\n>
dec 0000026888 cycles<\r><\n>
success<\r><\n>
test 0000001157<\r><\n>
AES CTR<\r><\n>
enc 0000023632 cycles<\r><\n>
dec 0000023641 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000023591 cycles<\r><\n>
dec 0000026959 cycles<\r><\n>
success<\r><\n>
test 0000001158<\r><\n>
AES CTR<\r><\n>
enc 0000023697 cycles<\r><\n>
dec 0000023656 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000023611 cycles<\r><\n>
dec 0000026983 cycles<\r><\n>
success<\r><\n>
test 0000001159<\r><\n>
AES CTR<\r><\n>
enc 0000023703 cycles<\r><\n>
dec 0000023664 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000023618 cycles<\r><\n>
dec 0000026997 cycles<\r><\n>
success<\r><\n>
test 0000001160<\r><\n>
AES CTR<\r><\n>
enc 0000023670 cycles<\r><\n>
dec 0000023633 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000023588 cycles<\r><\n>
dec 0000026955 cycles<\r><\n>
success<\r><\n>
test 0000001161<\r><\n>
AES CTR<\r><\n>
enc 0000023696 cycles<\r><\n>
dec 0000023710 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000023551 cycles<\r><\n>
dec 0000026980 cycles<\r><\n>
success<\r><\n>
test 0000001162<\r><\n>
AES CTR<\r><\n>
enc 0000023709 cycles<\r><\n>
dec 0000023723 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000023566 cycles<\r><\n>
dec 0000026999 cycles<\r><\n>
success<\r><\n>
test 0000001163<\r><\n>
AES CTR<\r><\n>
enc 0000023666 cycles<\r><\n>
dec 0000023733 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000023576 cycles<\r><\n>
dec 0000027007 cycles<\r><\n>
success<\r><\n>
test 0000001164<\r><\n>
AES CTR<\r><\n>
enc 0000023632 cycles<\r><\n>
dec 0000023696 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000023536 cycles<\r><\n>
dec 0000026884 cycles<\r><\n>
success<\r><\n>
test 0000001165<\r><\n>
AES CTR<\r><\n>
enc 0000023655 cycles<\r><\n>
dec 0000023723 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000023608 cycles<\r><\n>
dec 0000026909 cycles<\r><\n>
success<\r><\n>
test 0000001166<\r><\n>
AES CTR<\r><\n>
enc 0000023667 cycles<\r><\n>
dec 0000023682 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000023624 cycles<\r><\n>
dec 0000026987 cycles<\r><\n>
success<\r><\n>
test 0000001167<\r><\n>
AES CTR<\r><\n>
enc 0000023737 cycles<\r><\n>
dec 0000023695 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000023630 cycles<\r><\n>
dec 0000026991 cycles<\r><\n>
success<\r><\n>
test 0000001168<\r><\n>
AES CTR<\r><\n>
enc 0000023677 cycles<\r><\n>
dec 0000023637 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000022110 cycles<\r><\n>
dec 0000023243 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000023542 cycles<\r><\n>
dec 0000026956 cycles<\r><\n>
success<\r><\n>
test 0000001169<\r><\n>
AES CTR<\r><\n>
enc 0000024867 cycles<\r><\n>
dec 0000024825 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000024779 cycles<\r><\n>
dec 0000028180 cycles<\r><\n>
success<\r><\n>
test 0000001170<\r><\n>
AES CTR<\r><\n>
enc 0000024876 cycles<\r><\n>
dec 0000024895 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000024744 cycles<\r><\n>
dec 0000028148 cycles<\r><\n>
success<\r><\n>
test 0000001171<\r><\n>
AES CTR<\r><\n>
enc 0000024888 cycles<\r><\n>
dec 0000024848 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000024809 cycles<\r><\n>
dec 0000028217 cycles<\r><\n>
success<\r><\n>
test 0000001172<\r><\n>
AES CTR<\r><\n>
enc 0000024859 cycles<\r><\n>
dec 0000024875 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000024725 cycles<\r><\n>
dec 0000028186 cycles<\r><\n>
success<\r><\n>
test 0000001173<\r><\n>
AES CTR<\r><\n>
enc 0000024831 cycles<\r><\n>
dec 0000024896 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000024790 cycles<\r><\n>
dec 0000028206 cycles<\r><\n>
success<\r><\n>
test 0000001174<\r><\n>
AES CTR<\r><\n>
enc 0000024895 cycles<\r><\n>
dec 0000024909 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000024754 cycles<\r><\n>
dec 0000028221 cycles<\r><\n>
success<\r><\n>
test 0000001175<\r><\n>
AES CTR<\r><\n>
enc 0000024856 cycles<\r><\n>
dec 0000024919 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000024821 cycles<\r><\n>
dec 0000028228 cycles<\r><\n>
success<\r><\n>
test 0000001176<\r><\n>
AES CTR<\r><\n>
enc 0000024876 cycles<\r><\n>
dec 0000024833 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000024784 cycles<\r><\n>
dec 0000028197 cycles<\r><\n>
success<\r><\n>
test 0000001177<\r><\n>
AES CTR<\r><\n>
enc 0000024899 cycles<\r><\n>
dec 0000024907 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000024752 cycles<\r><\n>
dec 0000028167 cycles<\r><\n>
success<\r><\n>
test 0000001178<\r><\n>
AES CTR<\r><\n>
enc 0000024856 cycles<\r><\n>
dec 0000024871 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000024817 cycles<\r><\n>
dec 0000028236 cycles<\r><\n>
success<\r><\n>
test 0000001179<\r><\n>
AES CTR<\r><\n>
enc 0000024925 cycles<\r><\n>
dec 0000024933 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000024780 cycles<\r><\n>
dec 0000028243 cycles<\r><\n>
success<\r><\n>
test 0000001180<\r><\n>
AES CTR<\r><\n>
enc 0000024838 cycles<\r><\n>
dec 0000024846 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000024789 cycles<\r><\n>
dec 0000028175 cycles<\r><\n>
success<\r><\n>
test 0000001181<\r><\n>
AES CTR<\r><\n>
enc 0000024912 cycles<\r><\n>
dec 0000024926 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000024756 cycles<\r><\n>
dec 0000028200 cycles<\r><\n>
success<\r><\n>
test 0000001182<\r><\n>
AES CTR<\r><\n>
enc 0000024870 cycles<\r><\n>
dec 0000024939 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000024826 cycles<\r><\n>
dec 0000028221 cycles<\r><\n>
success<\r><\n>
test 0000001183<\r><\n>
AES CTR<\r><\n>
enc 0000024935 cycles<\r><\n>
dec 0000024896 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000024838 cycles<\r><\n>
dec 0000028233 cycles<\r><\n>
success<\r><\n>
test 0000001184<\r><\n>
AES CTR<\r><\n>
enc 0000024881 cycles<\r><\n>
dec 0000024892 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000023239 cycles<\r><\n>
dec 0000024492 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000024695 cycles<\r><\n>
dec 0000028139 cycles<\r><\n>
success<\r><\n>
test 0000001185<\r><\n>
AES CTR<\r><\n>
enc 0000026077 cycles<\r><\n>
dec 0000026032 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000025978 cycles<\r><\n>
dec 0000029424 cycles<\r><\n>
success<\r><\n>
test 0000001186<\r><\n>
AES CTR<\r><\n>
enc 0000026033 cycles<\r><\n>
dec 0000026098 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000025996 cycles<\r><\n>
dec 0000029441 cycles<\r><\n>
success<\r><\n>
test 0000001187<\r><\n>
AES CTR<\r><\n>
enc 0000026098 cycles<\r><\n>
dec 0000026109 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000026008 cycles<\r><\n>
dec 0000029450 cycles<\r><\n>
success<\r><\n>
test 0000001188<\r><\n>
AES CTR<\r><\n>
enc 0000026068 cycles<\r><\n>
dec 0000026078 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000025922 cycles<\r><\n>
dec 0000029422 cycles<\r><\n>
success<\r><\n>
test 0000001189<\r><\n>
AES CTR<\r><\n>
enc 0000026094 cycles<\r><\n>
dec 0000026052 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000025994 cycles<\r><\n>
dec 0000029438 cycles<\r><\n>
success<\r><\n>
test 0000001190<\r><\n>
AES CTR<\r><\n>
enc 0000026051 cycles<\r><\n>
dec 0000026121 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000026012 cycles<\r><\n>
dec 0000029460 cycles<\r><\n>
success<\r><\n>
test 0000001191<\r><\n>
AES CTR<\r><\n>
enc 0000026116 cycles<\r><\n>
dec 0000026130 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000026018 cycles<\r><\n>
dec 0000029472 cycles<\r><\n>
success<\r><\n>
test 0000001192<\r><\n>
AES CTR<\r><\n>
enc 0000026081 cycles<\r><\n>
dec 0000026095 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000025932 cycles<\r><\n>
dec 0000029433 cycles<\r><\n>
success<\r><\n>
test 0000001193<\r><\n>
AES CTR<\r><\n>
enc 0000026104 cycles<\r><\n>
dec 0000026065 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000026000 cycles<\r><\n>
dec 0000029456 cycles<\r><\n>
success<\r><\n>
test 0000001194<\r><\n>
AES CTR<\r><\n>
enc 0000026061 cycles<\r><\n>
dec 0000026131 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000026022 cycles<\r><\n>
dec 0000029474 cycles<\r><\n>
success<\r><\n>
test 0000001195<\r><\n>
AES CTR<\r><\n>
enc 0000026128 cycles<\r><\n>
dec 0000026140 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000026036 cycles<\r><\n>
dec 0000029484 cycles<\r><\n>
success<\r><\n>
test 0000001196<\r><\n>
AES CTR<\r><\n>
enc 0000026096 cycles<\r><\n>
dec 0000026108 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000025935 cycles<\r><\n>
dec 0000029420 cycles<\r><\n>
success<\r><\n>
test 0000001197<\r><\n>
AES CTR<\r><\n>
enc 0000026121 cycles<\r><\n>
dec 0000026082 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000026006 cycles<\r><\n>
dec 0000029437 cycles<\r><\n>
success<\r><\n>
test 0000001198<\r><\n>
AES CTR<\r><\n>
enc 0000026080 cycles<\r><\n>
dec 0000026144 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000026026 cycles<\r><\n>
dec 0000029465 cycles<\r><\n>
success<\r><\n>
test 0000001199<\r><\n>
AES CTR<\r><\n>
enc 0000026147 cycles<\r><\n>
dec 0000026160 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000026035 cycles<\r><\n>
dec 0000029472 cycles<\r><\n>
success<\r><\n>
test 0000001200<\r><\n>
AES CTR<\r><\n>
enc 0000026088 cycles<\r><\n>
dec 0000026101 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000024479 cycles<\r><\n>
dec 0000025684 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000025893 cycles<\r><\n>
dec 0000029431 cycles<\r><\n>
success<\r><\n>
test 0000001201<\r><\n>
AES CTR<\r><\n>
enc 0000027281 cycles<\r><\n>
dec 0000027297 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000027127 cycles<\r><\n>
dec 0000030658 cycles<\r><\n>
success<\r><\n>
test 0000001202<\r><\n>
AES CTR<\r><\n>
enc 0000027293 cycles<\r><\n>
dec 0000027307 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000027145 cycles<\r><\n>
dec 0000030677 cycles<\r><\n>
success<\r><\n>
test 0000001203<\r><\n>
AES CTR<\r><\n>
enc 0000027306 cycles<\r><\n>
dec 0000027316 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000027210 cycles<\r><\n>
dec 0000030687 cycles<\r><\n>
success<\r><\n>
test 0000001204<\r><\n>
AES CTR<\r><\n>
enc 0000027275 cycles<\r><\n>
dec 0000027289 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000027177 cycles<\r><\n>
dec 0000030651 cycles<\r><\n>
success<\r><\n>
test 0000001205<\r><\n>
AES CTR<\r><\n>
enc 0000027303 cycles<\r><\n>
dec 0000027313 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000027195 cycles<\r><\n>
dec 0000030673 cycles<\r><\n>
success<\r><\n>
test 0000001206<\r><\n>
AES CTR<\r><\n>
enc 0000027314 cycles<\r><\n>
dec 0000027324 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000027219 cycles<\r><\n>
dec 0000030696 cycles<\r><\n>
success<\r><\n>
test 0000001207<\r><\n>
AES CTR<\r><\n>
enc 0000027327 cycles<\r><\n>
dec 0000027337 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000027220 cycles<\r><\n>
dec 0000030712 cycles<\r><\n>
success<\r><\n>
test 0000001208<\r><\n>
AES CTR<\r><\n>
enc 0000027290 cycles<\r><\n>
dec 0000027305 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000027186 cycles<\r><\n>
dec 0000030663 cycles<\r><\n>
success<\r><\n>
test 0000001209<\r><\n>
AES CTR<\r><\n>
enc 0000027316 cycles<\r><\n>
dec 0000027329 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000027208 cycles<\r><\n>
dec 0000030687 cycles<\r><\n>
success<\r><\n>
test 0000001210<\r><\n>
AES CTR<\r><\n>
enc 0000027269 cycles<\r><\n>
dec 0000027338 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000027222 cycles<\r><\n>
dec 0000030711 cycles<\r><\n>
success<\r><\n>
test 0000001211<\r><\n>
AES CTR<\r><\n>
enc 0000027286 cycles<\r><\n>
dec 0000027297 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000027227 cycles<\r><\n>
dec 0000030721 cycles<\r><\n>
success<\r><\n>
test 0000001212<\r><\n>
AES CTR<\r><\n>
enc 0000027252 cycles<\r><\n>
dec 0000027267 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000027189 cycles<\r><\n>
dec 0000030655 cycles<\r><\n>
success<\r><\n>
test 0000001213<\r><\n>
AES CTR<\r><\n>
enc 0000027330 cycles<\r><\n>
dec 0000027288 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000027208 cycles<\r><\n>
dec 0000030674 cycles<\r><\n>
success<\r><\n>
test 0000001214<\r><\n>
AES CTR<\r><\n>
enc 0000027342 cycles<\r><\n>
dec 0000027355 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000027177 cycles<\r><\n>
dec 0000030694 cycles<\r><\n>
success<\r><\n>
test 0000001215<\r><\n>
AES CTR<\r><\n>
enc 0000027355 cycles<\r><\n>
dec 0000027367 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000027184 cycles<\r><\n>
dec 0000030709 cycles<\r><\n>
success<\r><\n>
test 0000001216<\r><\n>
AES CTR<\r><\n>
enc 0000027297 cycles<\r><\n>
dec 0000027311 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000025670 cycles<\r><\n>
dec 0000026877 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000027147 cycles<\r><\n>
dec 0000030670 cycles<\r><\n>
success<\r><\n>
test 0000001217<\r><\n>
AES CTR<\r><\n>
enc 0000028487 cycles<\r><\n>
dec 0000028503 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000028379 cycles<\r><\n>
dec 0000031889 cycles<\r><\n>
success<\r><\n>
test 0000001218<\r><\n>
AES CTR<\r><\n>
enc 0000028500 cycles<\r><\n>
dec 0000028512 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000028348 cycles<\r><\n>
dec 0000031919 cycles<\r><\n>
success<\r><\n>
test 0000001219<\r><\n>
AES CTR<\r><\n>
enc 0000028513 cycles<\r><\n>
dec 0000028527 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000028411 cycles<\r><\n>
dec 0000031923 cycles<\r><\n>
success<\r><\n>
test 0000001220<\r><\n>
AES CTR<\r><\n>
enc 0000028483 cycles<\r><\n>
dec 0000028498 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000028381 cycles<\r><\n>
dec 0000031894 cycles<\r><\n>
success<\r><\n>
test 0000001221<\r><\n>
AES CTR<\r><\n>
enc 0000028505 cycles<\r><\n>
dec 0000028520 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000028395 cycles<\r><\n>
dec 0000031911 cycles<\r><\n>
success<\r><\n>
test 0000001222<\r><\n>
AES CTR<\r><\n>
enc 0000028517 cycles<\r><\n>
dec 0000028530 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000028416 cycles<\r><\n>
dec 0000031929 cycles<\r><\n>
success<\r><\n>
test 0000001223<\r><\n>
AES CTR<\r><\n>
enc 0000028528 cycles<\r><\n>
dec 0000028544 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000028420 cycles<\r><\n>
dec 0000031993 cycles<\r><\n>
success<\r><\n>
test 0000001224<\r><\n>
AES CTR<\r><\n>
enc 0000028495 cycles<\r><\n>
dec 0000028509 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000028389 cycles<\r><\n>
dec 0000031906 cycles<\r><\n>
success<\r><\n>
test 0000001225<\r><\n>
AES CTR<\r><\n>
enc 0000028521 cycles<\r><\n>
dec 0000028533 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000028409 cycles<\r><\n>
dec 0000031925 cycles<\r><\n>
success<\r><\n>
test 0000001226<\r><\n>
AES CTR<\r><\n>
enc 0000028534 cycles<\r><\n>
dec 0000028550 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000028428 cycles<\r><\n>
dec 0000031944 cycles<\r><\n>
success<\r><\n>
test 0000001227<\r><\n>
AES CTR<\r><\n>
enc 0000028551 cycles<\r><\n>
dec 0000028559 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000028433 cycles<\r><\n>
dec 0000031956 cycles<\r><\n>
success<\r><\n>
test 0000001228<\r><\n>
AES CTR<\r><\n>
enc 0000028458 cycles<\r><\n>
dec 0000028470 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000028399 cycles<\r><\n>
dec 0000031942 cycles<\r><\n>
success<\r><\n>
test 0000001229<\r><\n>
AES CTR<\r><\n>
enc 0000028537 cycles<\r><\n>
dec 0000028548 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000028415 cycles<\r><\n>
dec 0000031909 cycles<\r><\n>
success<\r><\n>
test 0000001230<\r><\n>
AES CTR<\r><\n>
enc 0000028547 cycles<\r><\n>
dec 0000028560 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000028428 cycles<\r><\n>
dec 0000031937 cycles<\r><\n>
success<\r><\n>
test 0000001231<\r><\n>
AES CTR<\r><\n>
enc 0000028557 cycles<\r><\n>
dec 0000028573 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000028392 cycles<\r><\n>
dec 0000031940 cycles<\r><\n>
success<\r><\n>
test 0000001232<\r><\n>
AES CTR<\r><\n>
enc 0000028504 cycles<\r><\n>
dec 0000028519 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000026856 cycles<\r><\n>
dec 0000028069 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000028350 cycles<\r><\n>
dec 0000031907 cycles<\r><\n>
success<\r><\n>
test 0000001233<\r><\n>
AES CTR<\r><\n>
enc 0000029692 cycles<\r><\n>
dec 0000029708 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000029583 cycles<\r><\n>
dec 0000033132 cycles<\r><\n>
success<\r><\n>
test 0000001234<\r><\n>
AES CTR<\r><\n>
enc 0000029708 cycles<\r><\n>
dec 0000029719 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000029602 cycles<\r><\n>
dec 0000033156 cycles<\r><\n>
success<\r><\n>
test 0000001235<\r><\n>
AES CTR<\r><\n>
enc 0000029716 cycles<\r><\n>
dec 0000029732 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000029614 cycles<\r><\n>
dec 0000033219 cycles<\r><\n>
success<\r><\n>
test 0000001236<\r><\n>
AES CTR<\r><\n>
enc 0000029691 cycles<\r><\n>
dec 0000029701 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000029583 cycles<\r><\n>
dec 0000033131 cycles<\r><\n>
success<\r><\n>
test 0000001237<\r><\n>
AES CTR<\r><\n>
enc 0000029711 cycles<\r><\n>
dec 0000029727 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000029597 cycles<\r><\n>
dec 0000033147 cycles<\r><\n>
success<\r><\n>
test 0000001238<\r><\n>
AES CTR<\r><\n>
enc 0000029723 cycles<\r><\n>
dec 0000029686 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000029613 cycles<\r><\n>
dec 0000033231 cycles<\r><\n>
success<\r><\n>
test 0000001239<\r><\n>
AES CTR<\r><\n>
enc 0000029736 cycles<\r><\n>
dec 0000029746 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000029624 cycles<\r><\n>
dec 0000033179 cycles<\r><\n>
success<\r><\n>
test 0000001240<\r><\n>
AES CTR<\r><\n>
enc 0000029700 cycles<\r><\n>
dec 0000029715 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000029590 cycles<\r><\n>
dec 0000033141 cycles<\r><\n>
success<\r><\n>
test 0000001241<\r><\n>
AES CTR<\r><\n>
enc 0000029672 cycles<\r><\n>
dec 0000029738 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000029557 cycles<\r><\n>
dec 0000033169 cycles<\r><\n>
success<\r><\n>
test 0000001242<\r><\n>
AES CTR<\r><\n>
enc 0000029737 cycles<\r><\n>
dec 0000029751 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000029625 cycles<\r><\n>
dec 0000033190 cycles<\r><\n>
success<\r><\n>
test 0000001243<\r><\n>
AES CTR<\r><\n>
enc 0000029750 cycles<\r><\n>
dec 0000029761 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000029639 cycles<\r><\n>
dec 0000033195 cycles<\r><\n>
success<\r><\n>
test 0000001244<\r><\n>
AES CTR<\r><\n>
enc 0000029717 cycles<\r><\n>
dec 0000029733 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000029596 cycles<\r><\n>
dec 0000033127 cycles<\r><\n>
success<\r><\n>
test 0000001245<\r><\n>
AES CTR<\r><\n>
enc 0000029738 cycles<\r><\n>
dec 0000029751 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000029612 cycles<\r><\n>
dec 0000033201 cycles<\r><\n>
success<\r><\n>
test 0000001246<\r><\n>
AES CTR<\r><\n>
enc 0000029756 cycles<\r><\n>
dec 0000029766 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000029637 cycles<\r><\n>
dec 0000033176 cycles<\r><\n>
success<\r><\n>
test 0000001247<\r><\n>
AES CTR<\r><\n>
enc 0000029765 cycles<\r><\n>
dec 0000029777 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000029640 cycles<\r><\n>
dec 0000033181 cycles<\r><\n>
success<\r><\n>
test 0000001248<\r><\n>
AES CTR<\r><\n>
enc 0000029656 cycles<\r><\n>
dec 0000029723 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000028045 cycles<\r><\n>
dec 0000029262 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000029552 cycles<\r><\n>
dec 0000033151 cycles<\r><\n>
success<\r><\n>
test 0000001249<\r><\n>
AES CTR<\r><\n>
enc 0000030901 cycles<\r><\n>
dec 0000030911 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000030785 cycles<\r><\n>
dec 0000034377 cycles<\r><\n>
success<\r><\n>
test 0000001250<\r><\n>
AES CTR<\r><\n>
enc 0000030909 cycles<\r><\n>
dec 0000030923 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000030805 cycles<\r><\n>
dec 0000034394 cycles<\r><\n>
success<\r><\n>
test 0000001251<\r><\n>
AES CTR<\r><\n>
enc 0000030921 cycles<\r><\n>
dec 0000030932 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000030816 cycles<\r><\n>
dec 0000034406 cycles<\r><\n>
success<\r><\n>
test 0000001252<\r><\n>
AES CTR<\r><\n>
enc 0000030891 cycles<\r><\n>
dec 0000030905 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000030784 cycles<\r><\n>
dec 0000034378 cycles<\r><\n>
success<\r><\n>
test 0000001253<\r><\n>
AES CTR<\r><\n>
enc 0000030917 cycles<\r><\n>
dec 0000030930 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000030802 cycles<\r><\n>
dec 0000034393 cycles<\r><\n>
success<\r><\n>
test 0000001254<\r><\n>
AES CTR<\r><\n>
enc 0000030926 cycles<\r><\n>
dec 0000030941 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000030822 cycles<\r><\n>
dec 0000034410 cycles<\r><\n>
success<\r><\n>
test 0000001255<\r><\n>
AES CTR<\r><\n>
enc 0000030940 cycles<\r><\n>
dec 0000030954 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000030826 cycles<\r><\n>
dec 0000034426 cycles<\r><\n>
success<\r><\n>
test 0000001256<\r><\n>
AES CTR<\r><\n>
enc 0000030906 cycles<\r><\n>
dec 0000030918 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000030788 cycles<\r><\n>
dec 0000034386 cycles<\r><\n>
success<\r><\n>
test 0000001257<\r><\n>
AES CTR<\r><\n>
enc 0000030933 cycles<\r><\n>
dec 0000030944 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000030814 cycles<\r><\n>
dec 0000034462 cycles<\r><\n>
success<\r><\n>
test 0000001258<\r><\n>
AES CTR<\r><\n>
enc 0000030940 cycles<\r><\n>
dec 0000030955 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000030828 cycles<\r><\n>
dec 0000034480 cycles<\r><\n>
success<\r><\n>
test 0000001259<\r><\n>
AES CTR<\r><\n>
enc 0000030955 cycles<\r><\n>
dec 0000030969 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000030834 cycles<\r><\n>
dec 0000034498 cycles<\r><\n>
success<\r><\n>
test 0000001260<\r><\n>
AES CTR<\r><\n>
enc 0000030920 cycles<\r><\n>
dec 0000030933 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000030797 cycles<\r><\n>
dec 0000034424 cycles<\r><\n>
success<\r><\n>
test 0000001261<\r><\n>
AES CTR<\r><\n>
enc 0000030947 cycles<\r><\n>
dec 0000030956 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000030813 cycles<\r><\n>
dec 0000034447 cycles<\r><\n>
success<\r><\n>
test 0000001262<\r><\n>
AES CTR<\r><\n>
enc 0000030955 cycles<\r><\n>
dec 0000030966 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000030834 cycles<\r><\n>
dec 0000034465 cycles<\r><\n>
success<\r><\n>
test 0000001263<\r><\n>
AES CTR<\r><\n>
enc 0000030965 cycles<\r><\n>
dec 0000030983 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000030839 cycles<\r><\n>
dec 0000034474 cycles<\r><\n>
success<\r><\n>
test 0000001264<\r><\n>
AES CTR<\r><\n>
enc 0000030915 cycles<\r><\n>
dec 0000030925 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000029232 cycles<\r><\n>
dec 0000030453 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000030757 cycles<\r><\n>
dec 0000034393 cycles<\r><\n>
success<\r><\n>
test 0000001265<\r><\n>
AES CTR<\r><\n>
enc 0000032101 cycles<\r><\n>
dec 0000032114 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000031987 cycles<\r><\n>
dec 0000035669 cycles<\r><\n>
success<\r><\n>
test 0000001266<\r><\n>
AES CTR<\r><\n>
enc 0000032112 cycles<\r><\n>
dec 0000032125 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000032008 cycles<\r><\n>
dec 0000035643 cycles<\r><\n>
success<\r><\n>
test 0000001267<\r><\n>
AES CTR<\r><\n>
enc 0000032121 cycles<\r><\n>
dec 0000032135 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000032015 cycles<\r><\n>
dec 0000035647 cycles<\r><\n>
success<\r><\n>
test 0000001268<\r><\n>
AES CTR<\r><\n>
enc 0000032093 cycles<\r><\n>
dec 0000032106 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000031987 cycles<\r><\n>
dec 0000035667 cycles<\r><\n>
success<\r><\n>
test 0000001269<\r><\n>
AES CTR<\r><\n>
enc 0000032116 cycles<\r><\n>
dec 0000032131 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000032007 cycles<\r><\n>
dec 0000035634 cycles<\r><\n>
success<\r><\n>
test 0000001270<\r><\n>
AES CTR<\r><\n>
enc 0000032124 cycles<\r><\n>
dec 0000032139 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000032021 cycles<\r><\n>
dec 0000035655 cycles<\r><\n>
success<\r><\n>
test 0000001271<\r><\n>
AES CTR<\r><\n>
enc 0000032138 cycles<\r><\n>
dec 0000032154 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000032033 cycles<\r><\n>
dec 0000035661 cycles<\r><\n>
success<\r><\n>
test 0000001272<\r><\n>
AES CTR<\r><\n>
enc 0000032105 cycles<\r><\n>
dec 0000032117 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000031999 cycles<\r><\n>
dec 0000035628 cycles<\r><\n>
success<\r><\n>
test 0000001273<\r><\n>
AES CTR<\r><\n>
enc 0000032129 cycles<\r><\n>
dec 0000032144 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000032013 cycles<\r><\n>
dec 0000035704 cycles<\r><\n>
success<\r><\n>
test 0000001274<\r><\n>
AES CTR<\r><\n>
enc 0000032144 cycles<\r><\n>
dec 0000032157 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000032033 cycles<\r><\n>
dec 0000035665 cycles<\r><\n>
success<\r><\n>
test 0000001275<\r><\n>
AES CTR<\r><\n>
enc 0000032153 cycles<\r><\n>
dec 0000032166 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000032042 cycles<\r><\n>
dec 0000035682 cycles<\r><\n>
success<\r><\n>
test 0000001276<\r><\n>
AES CTR<\r><\n>
enc 0000032119 cycles<\r><\n>
dec 0000032131 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000032000 cycles<\r><\n>
dec 0000035661 cycles<\r><\n>
success<\r><\n>
test 0000001277<\r><\n>
AES CTR<\r><\n>
enc 0000032145 cycles<\r><\n>
dec 0000032159 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000032071 cycles<\r><\n>
dec 0000035631 cycles<\r><\n>
success<\r><\n>
test 0000001278<\r><\n>
AES CTR<\r><\n>
enc 0000032209 cycles<\r><\n>
dec 0000032169 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000032044 cycles<\r><\n>
dec 0000035654 cycles<\r><\n>
success<\r><\n>
test 0000001279<\r><\n>
AES CTR<\r><\n>
enc 0000032165 cycles<\r><\n>
dec 0000032183 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000032045 cycles<\r><\n>
dec 0000035724 cycles<\r><\n>
success<\r><\n>
test 0000001280<\r><\n>
AES CTR<\r><\n>
enc 0000032120 cycles<\r><\n>
dec 0000032127 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000030420 cycles<\r><\n>
dec 0000031644 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000031961 cycles<\r><\n>
dec 0000035629 cycles<\r><\n>
success<\r><\n>
test 0000001281<\r><\n>
AES CTR<\r><\n>
enc 0000033355 cycles<\r><\n>
dec 0000033316 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000033193 cycles<\r><\n>
dec 0000036906 cycles<\r><\n>
success<\r><\n>
test 0000001282<\r><\n>
AES CTR<\r><\n>
enc 0000033315 cycles<\r><\n>
dec 0000033379 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000033214 cycles<\r><\n>
dec 0000036877 cycles<\r><\n>
success<\r><\n>
test 0000001283<\r><\n>
AES CTR<\r><\n>
enc 0000033324 cycles<\r><\n>
dec 0000033341 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000033224 cycles<\r><\n>
dec 0000036940 cycles<\r><\n>
success<\r><\n>
test 0000001284<\r><\n>
AES CTR<\r><\n>
enc 0000033347 cycles<\r><\n>
dec 0000033310 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000033198 cycles<\r><\n>
dec 0000036905 cycles<\r><\n>
success<\r><\n>
test 0000001285<\r><\n>
AES CTR<\r><\n>
enc 0000033318 cycles<\r><\n>
dec 0000033330 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000033267 cycles<\r><\n>
dec 0000036870 cycles<\r><\n>
success<\r><\n>
test 0000001286<\r><\n>
AES CTR<\r><\n>
enc 0000033332 cycles<\r><\n>
dec 0000033348 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000033229 cycles<\r><\n>
dec 0000036951 cycles<\r><\n>
success<\r><\n>
test 0000001287<\r><\n>
AES CTR<\r><\n>
enc 0000033398 cycles<\r><\n>
dec 0000033359 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000033241 cycles<\r><\n>
dec 0000036960 cycles<\r><\n>
success<\r><\n>
test 0000001288<\r><\n>
AES CTR<\r><\n>
enc 0000033309 cycles<\r><\n>
dec 0000033320 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000033259 cycles<\r><\n>
dec 0000036866 cycles<\r><\n>
success<\r><\n>
test 0000001289<\r><\n>
AES CTR<\r><\n>
enc 0000033334 cycles<\r><\n>
dec 0000033346 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000033227 cycles<\r><\n>
dec 0000036938 cycles<\r><\n>
success<\r><\n>
test 0000001290<\r><\n>
AES CTR<\r><\n>
enc 0000033398 cycles<\r><\n>
dec 0000033359 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000033236 cycles<\r><\n>
dec 0000036907 cycles<\r><\n>
success<\r><\n>
test 0000001291<\r><\n>
AES CTR<\r><\n>
enc 0000033356 cycles<\r><\n>
dec 0000033371 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000033298 cycles<\r><\n>
dec 0000036918 cycles<\r><\n>
success<\r><\n>
test 0000001292<\r><\n>
AES CTR<\r><\n>
enc 0000033324 cycles<\r><\n>
dec 0000033338 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000033207 cycles<\r><\n>
dec 0000036907 cycles<\r><\n>
success<\r><\n>
test 0000001293<\r><\n>
AES CTR<\r><\n>
enc 0000033397 cycles<\r><\n>
dec 0000033361 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000033225 cycles<\r><\n>
dec 0000036871 cycles<\r><\n>
success<\r><\n>
test 0000001294<\r><\n>
AES CTR<\r><\n>
enc 0000033359 cycles<\r><\n>
dec 0000033372 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000033299 cycles<\r><\n>
dec 0000036887 cycles<\r><\n>
success<\r><\n>
test 0000001295<\r><\n>
AES CTR<\r><\n>
enc 0000033370 cycles<\r><\n>
dec 0000033386 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000033253 cycles<\r><\n>
dec 0000036954 cycles<\r><\n>
success<\r><\n>
test 0000001296<\r><\n>
AES CTR<\r><\n>
enc 0000033371 cycles<\r><\n>
dec 0000033332 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000031609 cycles<\r><\n>
dec 0000032840 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000033165 cycles<\r><\n>
dec 0000036917 cycles<\r><\n>
success<\r><\n>
test 0000001297<\r><\n>
AES CTR<\r><\n>
enc 0000034510 cycles<\r><\n>
dec 0000034579 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000034405 cycles<\r><\n>
dec 0000038146 cycles<\r><\n>
success<\r><\n>
test 0000001298<\r><\n>
AES CTR<\r><\n>
enc 0000034520 cycles<\r><\n>
dec 0000034585 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000034420 cycles<\r><\n>
dec 0000038167 cycles<\r><\n>
success<\r><\n>
test 0000001299<\r><\n>
AES CTR<\r><\n>
enc 0000034535 cycles<\r><\n>
dec 0000034601 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000034428 cycles<\r><\n>
dec 0000038174 cycles<\r><\n>
success<\r><\n>
test 0000001300<\r><\n>
AES CTR<\r><\n>
enc 0000034504 cycles<\r><\n>
dec 0000034568 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000034399 cycles<\r><\n>
dec 0000038087 cycles<\r><\n>
success<\r><\n>
test 0000001301<\r><\n>
AES CTR<\r><\n>
enc 0000034528 cycles<\r><\n>
dec 0000034590 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000034417 cycles<\r><\n>
dec 0000038106 cycles<\r><\n>
success<\r><\n>
test 0000001302<\r><\n>
AES CTR<\r><\n>
enc 0000034536 cycles<\r><\n>
dec 0000034605 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000034438 cycles<\r><\n>
dec 0000038131 cycles<\r><\n>
success<\r><\n>
test 0000001303<\r><\n>
AES CTR<\r><\n>
enc 0000034552 cycles<\r><\n>
dec 0000034620 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000034442 cycles<\r><\n>
dec 0000038140 cycles<\r><\n>
success<\r><\n>
test 0000001304<\r><\n>
AES CTR<\r><\n>
enc 0000034514 cycles<\r><\n>
dec 0000034581 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000034407 cycles<\r><\n>
dec 0000038104 cycles<\r><\n>
success<\r><\n>
test 0000001305<\r><\n>
AES CTR<\r><\n>
enc 0000034541 cycles<\r><\n>
dec 0000034609 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000034426 cycles<\r><\n>
dec 0000038116 cycles<\r><\n>
success<\r><\n>
test 0000001306<\r><\n>
AES CTR<\r><\n>
enc 0000034549 cycles<\r><\n>
dec 0000034618 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000034436 cycles<\r><\n>
dec 0000038141 cycles<\r><\n>
success<\r><\n>
test 0000001307<\r><\n>
AES CTR<\r><\n>
enc 0000034566 cycles<\r><\n>
dec 0000034631 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000034453 cycles<\r><\n>
dec 0000038154 cycles<\r><\n>
success<\r><\n>
test 0000001308<\r><\n>
AES CTR<\r><\n>
enc 0000034529 cycles<\r><\n>
dec 0000034598 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000034406 cycles<\r><\n>
dec 0000038085 cycles<\r><\n>
success<\r><\n>
test 0000001309<\r><\n>
AES CTR<\r><\n>
enc 0000034553 cycles<\r><\n>
dec 0000034624 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000034429 cycles<\r><\n>
dec 0000038102 cycles<\r><\n>
success<\r><\n>
test 0000001310<\r><\n>
AES CTR<\r><\n>
enc 0000034567 cycles<\r><\n>
dec 0000034632 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000034446 cycles<\r><\n>
dec 0000038127 cycles<\r><\n>
success<\r><\n>
test 0000001311<\r><\n>
AES CTR<\r><\n>
enc 0000034577 cycles<\r><\n>
dec 0000034645 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000034455 cycles<\r><\n>
dec 0000038138 cycles<\r><\n>
success<\r><\n>
test 0000001312<\r><\n>
AES CTR<\r><\n>
enc 0000034523 cycles<\r><\n>
dec 0000034590 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000032801 cycles<\r><\n>
dec 0000034033 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000034373 cycles<\r><\n>
dec 0000038152 cycles<\r><\n>
success<\r><\n>
test 0000001313<\r><\n>
AES CTR<\r><\n>
enc 0000035714 cycles<\r><\n>
dec 0000035728 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000035605 cycles<\r><\n>
dec 0000039382 cycles<\r><\n>
success<\r><\n>
test 0000001314<\r><\n>
AES CTR<\r><\n>
enc 0000035776 cycles<\r><\n>
dec 0000035740 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000035626 cycles<\r><\n>
dec 0000039351 cycles<\r><\n>
success<\r><\n>
test 0000001315<\r><\n>
AES CTR<\r><\n>
enc 0000035736 cycles<\r><\n>
dec 0000035749 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000035690 cycles<\r><\n>
dec 0000039366 cycles<\r><\n>
success<\r><\n>
test 0000001316<\r><\n>
AES CTR<\r><\n>
enc 0000035707 cycles<\r><\n>
dec 0000035771 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000035605 cycles<\r><\n>
dec 0000039375 cycles<\r><\n>
success<\r><\n>
test 0000001317<\r><\n>
AES CTR<\r><\n>
enc 0000035783 cycles<\r><\n>
dec 0000035745 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000035620 cycles<\r><\n>
dec 0000039342 cycles<\r><\n>
success<\r><\n>
test 0000001318<\r><\n>
AES CTR<\r><\n>
enc 0000035741 cycles<\r><\n>
dec 0000035752 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000035688 cycles<\r><\n>
dec 0000039370 cycles<\r><\n>
success<\r><\n>
test 0000001319<\r><\n>
AES CTR<\r><\n>
enc 0000035753 cycles<\r><\n>
dec 0000035819 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000035648 cycles<\r><\n>
dec 0000039436 cycles<\r><\n>
success<\r><\n>
test 0000001320<\r><\n>
AES CTR<\r><\n>
enc 0000035775 cycles<\r><\n>
dec 0000035740 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000035616 cycles<\r><\n>
dec 0000039396 cycles<\r><\n>
success<\r><\n>
test 0000001321<\r><\n>
AES CTR<\r><\n>
enc 0000035749 cycles<\r><\n>
dec 0000035761 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000035682 cycles<\r><\n>
dec 0000039361 cycles<\r><\n>
success<\r><\n>
test 0000001322<\r><\n>
AES CTR<\r><\n>
enc 0000035759 cycles<\r><\n>
dec 0000035821 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000035645 cycles<\r><\n>
dec 0000039439 cycles<\r><\n>
success<\r><\n>
test 0000001323<\r><\n>
AES CTR<\r><\n>
enc 0000035765 cycles<\r><\n>
dec 0000035782 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000035665 cycles<\r><\n>
dec 0000039447 cycles<\r><\n>
success<\r><\n>
test 0000001324<\r><\n>
AES CTR<\r><\n>
enc 0000035790 cycles<\r><\n>
dec 0000035748 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000035680 cycles<\r><\n>
dec 0000039320 cycles<\r><\n>
success<\r><\n>
test 0000001325<\r><\n>
AES CTR<\r><\n>
enc 0000035756 cycles<\r><\n>
dec 0000035824 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000035634 cycles<\r><\n>
dec 0000039401 cycles<\r><\n>
success<\r><\n>
test 0000001326<\r><\n>
AES CTR<\r><\n>
enc 0000035770 cycles<\r><\n>
dec 0000035781 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000035648 cycles<\r><\n>
dec 0000039421 cycles<\r><\n>
success<\r><\n>
test 0000001327<\r><\n>
AES CTR<\r><\n>
enc 0000035833 cycles<\r><\n>
dec 0000035793 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000035662 cycles<\r><\n>
dec 0000039378 cycles<\r><\n>
success<\r><\n>
test 0000001328<\r><\n>
AES CTR<\r><\n>
enc 0000035726 cycles<\r><\n>
dec 0000035743 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000033986 cycles<\r><\n>
dec 0000035222 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000035575 cycles<\r><\n>
dec 0000039395 cycles<\r><\n>
success<\r><\n>
test 0000001329<\r><\n>
AES CTR<\r><\n>
enc 0000036975 cycles<\r><\n>
dec 0000036935 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000036864 cycles<\r><\n>
dec 0000040565 cycles<\r><\n>
success<\r><\n>
test 0000001330<\r><\n>
AES CTR<\r><\n>
enc 0000036932 cycles<\r><\n>
dec 0000036946 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000036829 cycles<\r><\n>
dec 0000040645 cycles<\r><\n>
success<\r><\n>
test 0000001331<\r><\n>
AES CTR<\r><\n>
enc 0000036944 cycles<\r><\n>
dec 0000037010 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000036837 cycles<\r><\n>
dec 0000040654 cycles<\r><\n>
success<\r><\n>
test 0000001332<\r><\n>
AES CTR<\r><\n>
enc 0000036968 cycles<\r><\n>
dec 0000036927 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000036859 cycles<\r><\n>
dec 0000040567 cycles<\r><\n>
success<\r><\n>
test 0000001333<\r><\n>
AES CTR<\r><\n>
enc 0000036938 cycles<\r><\n>
dec 0000037003 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000036823 cycles<\r><\n>
dec 0000040641 cycles<\r><\n>
success<\r><\n>
test 0000001334<\r><\n>
AES CTR<\r><\n>
enc 0000037003 cycles<\r><\n>
dec 0000036968 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000036893 cycles<\r><\n>
dec 0000040663 cycles<\r><\n>
success<\r><\n>
test 0000001335<\r><\n>
AES CTR<\r><\n>
enc 0000037015 cycles<\r><\n>
dec 0000036975 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000036845 cycles<\r><\n>
dec 0000040615 cycles<\r><\n>
success<\r><\n>
test 0000001336<\r><\n>
AES CTR<\r><\n>
enc 0000036931 cycles<\r><\n>
dec 0000036993 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000036814 cycles<\r><\n>
dec 0000040633 cycles<\r><\n>
success<\r><\n>
test 0000001337<\r><\n>
AES CTR<\r><\n>
enc 0000037009 cycles<\r><\n>
dec 0000036965 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000036893 cycles<\r><\n>
dec 0000040601 cycles<\r><\n>
success<\r><\n>
test 0000001338<\r><\n>
AES CTR<\r><\n>
enc 0000036963 cycles<\r><\n>
dec 0000036977 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000036850 cycles<\r><\n>
dec 0000040675 cycles<\r><\n>
success<\r><\n>
test 0000001339<\r><\n>
AES CTR<\r><\n>
enc 0000036975 cycles<\r><\n>
dec 0000037040 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000036865 cycles<\r><\n>
dec 0000040682 cycles<\r><\n>
success<\r><\n>
test 0000001340<\r><\n>
AES CTR<\r><\n>
enc 0000036999 cycles<\r><\n>
dec 0000036956 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000036875 cycles<\r><\n>
dec 0000040569 cycles<\r><\n>
success<\r><\n>
test 0000001341<\r><\n>
AES CTR<\r><\n>
enc 0000036966 cycles<\r><\n>
dec 0000037032 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000036840 cycles<\r><\n>
dec 0000040641 cycles<\r><\n>
success<\r><\n>
test 0000001342<\r><\n>
AES CTR<\r><\n>
enc 0000036978 cycles<\r><\n>
dec 0000036993 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000036909 cycles<\r><\n>
dec 0000040659 cycles<\r><\n>
success<\r><\n>
test 0000001343<\r><\n>
AES CTR<\r><\n>
enc 0000037046 cycles<\r><\n>
dec 0000037004 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000036870 cycles<\r><\n>
dec 0000040614 cycles<\r><\n>
success<\r><\n>
test 0000001344<\r><\n>
AES CTR<\r><\n>
enc 0000036937 cycles<\r><\n>
dec 0000037006 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000035229 cycles<\r><\n>
dec 0000036415 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000036826 cycles<\r><\n>
dec 0000040575 cycles<\r><\n>
success<\r><\n>
test 0000001345<\r><\n>
AES CTR<\r><\n>
enc 0000038123 cycles<\r><\n>
dec 0000038139 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000038065 cycles<\r><\n>
dec 0000041803 cycles<\r><\n>
success<\r><\n>
test 0000001346<\r><\n>
AES CTR<\r><\n>
enc 0000038139 cycles<\r><\n>
dec 0000038200 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000038025 cycles<\r><\n>
dec 0000041822 cycles<\r><\n>
success<\r><\n>
test 0000001347<\r><\n>
AES CTR<\r><\n>
enc 0000038151 cycles<\r><\n>
dec 0000038217 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000038030 cycles<\r><\n>
dec 0000041890 cycles<\r><\n>
success<\r><\n>
test 0000001348<\r><\n>
AES CTR<\r><\n>
enc 0000038121 cycles<\r><\n>
dec 0000038185 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000038002 cycles<\r><\n>
dec 0000041853 cycles<\r><\n>
success<\r><\n>
test 0000001349<\r><\n>
AES CTR<\r><\n>
enc 0000038143 cycles<\r><\n>
dec 0000038210 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000038022 cycles<\r><\n>
dec 0000041873 cycles<\r><\n>
success<\r><\n>
test 0000001350<\r><\n>
AES CTR<\r><\n>
enc 0000038156 cycles<\r><\n>
dec 0000038228 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000038036 cycles<\r><\n>
dec 0000041901 cycles<\r><\n>
success<\r><\n>
test 0000001351<\r><\n>
AES CTR<\r><\n>
enc 0000038168 cycles<\r><\n>
dec 0000038232 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000038046 cycles<\r><\n>
dec 0000041910 cycles<\r><\n>
success<\r><\n>
test 0000001352<\r><\n>
AES CTR<\r><\n>
enc 0000038130 cycles<\r><\n>
dec 0000038195 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000038013 cycles<\r><\n>
dec 0000041871 cycles<\r><\n>
success<\r><\n>
test 0000001353<\r><\n>
AES CTR<\r><\n>
enc 0000038209 cycles<\r><\n>
dec 0000038223 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000038081 cycles<\r><\n>
dec 0000041890 cycles<\r><\n>
success<\r><\n>
test 0000001354<\r><\n>
AES CTR<\r><\n>
enc 0000038223 cycles<\r><\n>
dec 0000038180 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000038099 cycles<\r><\n>
dec 0000041912 cycles<\r><\n>
success<\r><\n>
test 0000001355<\r><\n>
AES CTR<\r><\n>
enc 0000038234 cycles<\r><\n>
dec 0000038194 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000038115 cycles<\r><\n>
dec 0000041919 cycles<\r><\n>
success<\r><\n>
test 0000001356<\r><\n>
AES CTR<\r><\n>
enc 0000038200 cycles<\r><\n>
dec 0000038157 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000038073 cycles<\r><\n>
dec 0000041857 cycles<\r><\n>
success<\r><\n>
test 0000001357<\r><\n>
AES CTR<\r><\n>
enc 0000038224 cycles<\r><\n>
dec 0000038183 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000038087 cycles<\r><\n>
dec 0000041878 cycles<\r><\n>
success<\r><\n>
test 0000001358<\r><\n>
AES CTR<\r><\n>
enc 0000038235 cycles<\r><\n>
dec 0000038196 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000038109 cycles<\r><\n>
dec 0000041894 cycles<\r><\n>
success<\r><\n>
test 0000001359<\r><\n>
AES CTR<\r><\n>
enc 0000038250 cycles<\r><\n>
dec 0000038206 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000038124 cycles<\r><\n>
dec 0000041852 cycles<\r><\n>
success<\r><\n>
test 0000001360<\r><\n>
AES CTR<\r><\n>
enc 0000038192 cycles<\r><\n>
dec 0000038153 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000036363 cycles<\r><\n>
dec 0000037661 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000037975 cycles<\r><\n>
dec 0000041871 cycles<\r><\n>
success<\r><\n>
test 0000001361<\r><\n>
AES CTR<\r><\n>
enc 0000039328 cycles<\r><\n>
dec 0000039393 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000039261 cycles<\r><\n>
dec 0000043042 cycles<\r><\n>
success<\r><\n>
test 0000001362<\r><\n>
AES CTR<\r><\n>
enc 0000039393 cycles<\r><\n>
dec 0000039353 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000039278 cycles<\r><\n>
dec 0000043118 cycles<\r><\n>
success<\r><\n>
test 0000001363<\r><\n>
AES CTR<\r><\n>
enc 0000039402 cycles<\r><\n>
dec 0000039365 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000039286 cycles<\r><\n>
dec 0000043125 cycles<\r><\n>
success<\r><\n>
test 0000001364<\r><\n>
AES CTR<\r><\n>
enc 0000039323 cycles<\r><\n>
dec 0000039389 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000039204 cycles<\r><\n>
dec 0000043092 cycles<\r><\n>
success<\r><\n>
test 0000001365<\r><\n>
AES CTR<\r><\n>
enc 0000039345 cycles<\r><\n>
dec 0000039410 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000039273 cycles<\r><\n>
dec 0000043060 cycles<\r><\n>
success<\r><\n>
test 0000001366<\r><\n>
AES CTR<\r><\n>
enc 0000039414 cycles<\r><\n>
dec 0000039372 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000039293 cycles<\r><\n>
dec 0000043141 cycles<\r><\n>
success<\r><\n>
test 0000001367<\r><\n>
AES CTR<\r><\n>
enc 0000039423 cycles<\r><\n>
dec 0000039435 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000039248 cycles<\r><\n>
dec 0000043150 cycles<\r><\n>
success<\r><\n>
test 0000001368<\r><\n>
AES CTR<\r><\n>
enc 0000039335 cycles<\r><\n>
dec 0000039402 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000039216 cycles<\r><\n>
dec 0000043111 cycles<\r><\n>
success<\r><\n>
test 0000001369<\r><\n>
AES CTR<\r><\n>
enc 0000039357 cycles<\r><\n>
dec 0000039374 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000039290 cycles<\r><\n>
dec 0000043122 cycles<\r><\n>
success<\r><\n>
test 0000001370<\r><\n>
AES CTR<\r><\n>
enc 0000039425 cycles<\r><\n>
dec 0000039388 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000039308 cycles<\r><\n>
dec 0000043147 cycles<\r><\n>
success<\r><\n>
test 0000001371<\r><\n>
AES CTR<\r><\n>
enc 0000039435 cycles<\r><\n>
dec 0000039450 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000039261 cycles<\r><\n>
dec 0000043158 cycles<\r><\n>
success<\r><\n>
test 0000001372<\r><\n>
AES CTR<\r><\n>
enc 0000039351 cycles<\r><\n>
dec 0000039415 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000039219 cycles<\r><\n>
dec 0000043087 cycles<\r><\n>
success<\r><\n>
test 0000001373<\r><\n>
AES CTR<\r><\n>
enc 0000039372 cycles<\r><\n>
dec 0000039385 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000039286 cycles<\r><\n>
dec 0000043111 cycles<\r><\n>
success<\r><\n>
test 0000001374<\r><\n>
AES CTR<\r><\n>
enc 0000039441 cycles<\r><\n>
dec 0000039395 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000039309 cycles<\r><\n>
dec 0000043143 cycles<\r><\n>
success<\r><\n>
test 0000001375<\r><\n>
AES CTR<\r><\n>
enc 0000039451 cycles<\r><\n>
dec 0000039464 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000039265 cycles<\r><\n>
dec 0000043146 cycles<\r><\n>
success<\r><\n>
test 0000001376<\r><\n>
AES CTR<\r><\n>
enc 0000039345 cycles<\r><\n>
dec 0000039409 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000037553 cycles<\r><\n>
dec 0000038856 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000039177 cycles<\r><\n>
dec 0000043108 cycles<\r><\n>
success<\r><\n>
test 0000001377<\r><\n>
AES CTR<\r><\n>
enc 0000040533 cycles<\r><\n>
dec 0000040544 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000040469 cycles<\r><\n>
dec 0000044334 cycles<\r><\n>
success<\r><\n>
test 0000001378<\r><\n>
AES CTR<\r><\n>
enc 0000040599 cycles<\r><\n>
dec 0000040609 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000040431 cycles<\r><\n>
dec 0000044301 cycles<\r><\n>
success<\r><\n>
test 0000001379<\r><\n>
AES CTR<\r><\n>
enc 0000040609 cycles<\r><\n>
dec 0000040570 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000040495 cycles<\r><\n>
dec 0000044364 cycles<\r><\n>
success<\r><\n>
test 0000001380<\r><\n>
AES CTR<\r><\n>
enc 0000040527 cycles<\r><\n>
dec 0000040593 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000040464 cycles<\r><\n>
dec 0000044330 cycles<\r><\n>
success<\r><\n>
test 0000001381<\r><\n>
AES CTR<\r><\n>
enc 0000040605 cycles<\r><\n>
dec 0000040619 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000040421 cycles<\r><\n>
dec 0000044350 cycles<\r><\n>
success<\r><\n>
test 0000001382<\r><\n>
AES CTR<\r><\n>
enc 0000040563 cycles<\r><\n>
dec 0000040627 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000040495 cycles<\r><\n>
dec 0000044375 cycles<\r><\n>
success<\r><\n>
test 0000001383<\r><\n>
AES CTR<\r><\n>
enc 0000040625 cycles<\r><\n>
dec 0000040638 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000040453 cycles<\r><\n>
dec 0000044384 cycles<\r><\n>
success<\r><\n>
test 0000001384<\r><\n>
AES CTR<\r><\n>
enc 0000040594 cycles<\r><\n>
dec 0000040552 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000040472 cycles<\r><\n>
dec 0000044348 cycles<\r><\n>
success<\r><\n>
test 0000001385<\r><\n>
AES CTR<\r><\n>
enc 0000040562 cycles<\r><\n>
dec 0000040629 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000040488 cycles<\r><\n>
dec 0000044314 cycles<\r><\n>
success<\r><\n>
test 0000001386<\r><\n>
AES CTR<\r><\n>
enc 0000040630 cycles<\r><\n>
dec 0000040586 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000040509 cycles<\r><\n>
dec 0000044384 cycles<\r><\n>
success<\r><\n>
test 0000001387<\r><\n>
AES CTR<\r><\n>
enc 0000040588 cycles<\r><\n>
dec 0000040654 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000040521 cycles<\r><\n>
dec 0000044399 cycles<\r><\n>
success<\r><\n>
test 0000001388<\r><\n>
AES CTR<\r><\n>
enc 0000040607 cycles<\r><\n>
dec 0000040618 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000040425 cycles<\r><\n>
dec 0000044327 cycles<\r><\n>
success<\r><\n>
test 0000001389<\r><\n>
AES CTR<\r><\n>
enc 0000040578 cycles<\r><\n>
dec 0000040590 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000040498 cycles<\r><\n>
dec 0000044346 cycles<\r><\n>
success<\r><\n>
test 0000001390<\r><\n>
AES CTR<\r><\n>
enc 0000040643 cycles<\r><\n>
dec 0000040655 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000040460 cycles<\r><\n>
dec 0000044318 cycles<\r><\n>
success<\r><\n>
test 0000001391<\r><\n>
AES CTR<\r><\n>
enc 0000040656 cycles<\r><\n>
dec 0000040613 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000040523 cycles<\r><\n>
dec 0000044377 cycles<\r><\n>
success<\r><\n>
test 0000001392<\r><\n>
AES CTR<\r><\n>
enc 0000040545 cycles<\r><\n>
dec 0000040612 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000038739 cycles<\r><\n>
dec 0000040041 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000040437 cycles<\r><\n>
dec 0000044344 cycles<\r><\n>
success<\r><\n>
test 0000001393<\r><\n>
AES CTR<\r><\n>
enc 0000041792 cycles<\r><\n>
dec 0000041802 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000041619 cycles<\r><\n>
dec 0000045522 cycles<\r><\n>
success<\r><\n>
test 0000001394<\r><\n>
AES CTR<\r><\n>
enc 0000041803 cycles<\r><\n>
dec 0000041815 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000041635 cycles<\r><\n>
dec 0000045598 cycles<\r><\n>
success<\r><\n>
test 0000001395<\r><\n>
AES CTR<\r><\n>
enc 0000041812 cycles<\r><\n>
dec 0000041826 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000041698 cycles<\r><\n>
dec 0000045605 cycles<\r><\n>
success<\r><\n>
test 0000001396<\r><\n>
AES CTR<\r><\n>
enc 0000041782 cycles<\r><\n>
dec 0000041741 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000041667 cycles<\r><\n>
dec 0000045572 cycles<\r><\n>
success<\r><\n>
test 0000001397<\r><\n>
AES CTR<\r><\n>
enc 0000041755 cycles<\r><\n>
dec 0000041769 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000041682 cycles<\r><\n>
dec 0000045588 cycles<\r><\n>
success<\r><\n>
test 0000001398<\r><\n>
AES CTR<\r><\n>
enc 0000041771 cycles<\r><\n>
dec 0000041830 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000041700 cycles<\r><\n>
dec 0000045611 cycles<\r><\n>
success<\r><\n>
test 0000001399<\r><\n>
AES CTR<\r><\n>
enc 0000041776 cycles<\r><\n>
dec 0000041844 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000041702 cycles<\r><\n>
dec 0000045623 cycles<\r><\n>
success<\r><\n>
test 0000001400<\r><\n>
AES CTR<\r><\n>
enc 0000041797 cycles<\r><\n>
dec 0000041812 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000041676 cycles<\r><\n>
dec 0000045581 cycles<\r><\n>
success<\r><\n>
test 0000001401<\r><\n>
AES CTR<\r><\n>
enc 0000041817 cycles<\r><\n>
dec 0000041837 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000041647 cycles<\r><\n>
dec 0000045605 cycles<\r><\n>
success<\r><\n>
test 0000001402<\r><\n>
AES CTR<\r><\n>
enc 0000041833 cycles<\r><\n>
dec 0000041843 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000041656 cycles<\r><\n>
dec 0000045619 cycles<\r><\n>
success<\r><\n>
test 0000001403<\r><\n>
AES CTR<\r><\n>
enc 0000041847 cycles<\r><\n>
dec 0000041857 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000041662 cycles<\r><\n>
dec 0000045635 cycles<\r><\n>
success<\r><\n>
test 0000001404<\r><\n>
AES CTR<\r><\n>
enc 0000041807 cycles<\r><\n>
dec 0000041771 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000041677 cycles<\r><\n>
dec 0000045571 cycles<\r><\n>
success<\r><\n>
test 0000001405<\r><\n>
AES CTR<\r><\n>
enc 0000041836 cycles<\r><\n>
dec 0000041791 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000041689 cycles<\r><\n>
dec 0000045584 cycles<\r><\n>
success<\r><\n>
test 0000001406<\r><\n>
AES CTR<\r><\n>
enc 0000041794 cycles<\r><\n>
dec 0000041806 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000041711 cycles<\r><\n>
dec 0000045609 cycles<\r><\n>
success<\r><\n>
test 0000001407<\r><\n>
AES CTR<\r><\n>
enc 0000041806 cycles<\r><\n>
dec 0000041878 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000041719 cycles<\r><\n>
dec 0000045619 cycles<\r><\n>
success<\r><\n>
test 0000001408<\r><\n>
AES CTR<\r><\n>
enc 0000041753 cycles<\r><\n>
dec 0000041819 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000039931 cycles<\r><\n>
dec 0000041183 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000041637 cycles<\r><\n>
dec 0000045587 cycles<\r><\n>
success<\r><\n>
test 0000001409<\r><\n>
AES CTR<\r><\n>
enc 0000042938 cycles<\r><\n>
dec 0000042955 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000042874 cycles<\r><\n>
dec 0000046811 cycles<\r><\n>
success<\r><\n>
test 0000001410<\r><\n>
AES CTR<\r><\n>
enc 0000043001 cycles<\r><\n>
dec 0000043020 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000042834 cycles<\r><\n>
dec 0000046833 cycles<\r><\n>
success<\r><\n>
test 0000001411<\r><\n>
AES CTR<\r><\n>
enc 0000043016 cycles<\r><\n>
dec 0000043026 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000042898 cycles<\r><\n>
dec 0000046844 cycles<\r><\n>
success<\r><\n>
test 0000001412<\r><\n>
AES CTR<\r><\n>
enc 0000042985 cycles<\r><\n>
dec 0000043003 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000042863 cycles<\r><\n>
dec 0000046809 cycles<\r><\n>
success<\r><\n>
test 0000001413<\r><\n>
AES CTR<\r><\n>
enc 0000042957 cycles<\r><\n>
dec 0000043020 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000042884 cycles<\r><\n>
dec 0000046827 cycles<\r><\n>
success<\r><\n>
test 0000001414<\r><\n>
AES CTR<\r><\n>
enc 0000043024 cycles<\r><\n>
dec 0000042983 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000042901 cycles<\r><\n>
dec 0000046851 cycles<\r><\n>
success<\r><\n>
test 0000001415<\r><\n>
AES CTR<\r><\n>
enc 0000043038 cycles<\r><\n>
dec 0000043046 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000042860 cycles<\r><\n>
dec 0000046857 cycles<\r><\n>
success<\r><\n>
test 0000001416<\r><\n>
AES CTR<\r><\n>
enc 0000042998 cycles<\r><\n>
dec 0000043009 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000042885 cycles<\r><\n>
dec 0000046822 cycles<\r><\n>
success<\r><\n>
test 0000001417<\r><\n>
AES CTR<\r><\n>
enc 0000043022 cycles<\r><\n>
dec 0000043038 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000042901 cycles<\r><\n>
dec 0000046843 cycles<\r><\n>
success<\r><\n>
test 0000001418<\r><\n>
AES CTR<\r><\n>
enc 0000042984 cycles<\r><\n>
dec 0000042997 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000042919 cycles<\r><\n>
dec 0000046866 cycles<\r><\n>
success<\r><\n>
test 0000001419<\r><\n>
AES CTR<\r><\n>
enc 0000043050 cycles<\r><\n>
dec 0000043057 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000042875 cycles<\r><\n>
dec 0000046880 cycles<\r><\n>
success<\r><\n>
test 0000001420<\r><\n>
AES CTR<\r><\n>
enc 0000043016 cycles<\r><\n>
dec 0000043028 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000042879 cycles<\r><\n>
dec 0000046808 cycles<\r><\n>
success<\r><\n>
test 0000001421<\r><\n>
AES CTR<\r><\n>
enc 0000043037 cycles<\r><\n>
dec 0000043049 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000042908 cycles<\r><\n>
dec 0000046829 cycles<\r><\n>
success<\r><\n>
test 0000001422<\r><\n>
AES CTR<\r><\n>
enc 0000042996 cycles<\r><\n>
dec 0000043062 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000042922 cycles<\r><\n>
dec 0000046855 cycles<\r><\n>
success<\r><\n>
test 0000001423<\r><\n>
AES CTR<\r><\n>
enc 0000043061 cycles<\r><\n>
dec 0000043021 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000042923 cycles<\r><\n>
dec 0000046862 cycles<\r><\n>
success<\r><\n>
test 0000001424<\r><\n>
AES CTR<\r><\n>
enc 0000043007 cycles<\r><\n>
dec 0000043023 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000041162 cycles<\r><\n>
dec 0000042432 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000042845 cycles<\r><\n>
dec 0000046822 cycles<\r><\n>
success<\r><\n>
test 0000001425<\r><\n>
AES CTR<\r><\n>
enc 0000044140 cycles<\r><\n>
dec 0000044153 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000044070 cycles<\r><\n>
dec 0000048046 cycles<\r><\n>
success<\r><\n>
test 0000001426<\r><\n>
AES CTR<\r><\n>
enc 0000044211 cycles<\r><\n>
dec 0000044218 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000044088 cycles<\r><\n>
dec 0000048073 cycles<\r><\n>
success<\r><\n>
test 0000001427<\r><\n>
AES CTR<\r><\n>
enc 0000044168 cycles<\r><\n>
dec 0000044178 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000044103 cycles<\r><\n>
dec 0000048081 cycles<\r><\n>
success<\r><\n>
test 0000001428<\r><\n>
AES CTR<\r><\n>
enc 0000044189 cycles<\r><\n>
dec 0000044202 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000044073 cycles<\r><\n>
dec 0000048050 cycles<\r><\n>
success<\r><\n>
test 0000001429<\r><\n>
AES CTR<\r><\n>
enc 0000044212 cycles<\r><\n>
dec 0000044223 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000044031 cycles<\r><\n>
dec 0000048120 cycles<\r><\n>
success<\r><\n>
test 0000001430<\r><\n>
AES CTR<\r><\n>
enc 0000044223 cycles<\r><\n>
dec 0000044233 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000044109 cycles<\r><\n>
dec 0000048087 cycles<\r><\n>
success<\r><\n>
test 0000001431<\r><\n>
AES CTR<\r><\n>
enc 0000044238 cycles<\r><\n>
dec 0000044249 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000044067 cycles<\r><\n>
dec 0000048096 cycles<\r><\n>
success<\r><\n>
test 0000001432<\r><\n>
AES CTR<\r><\n>
enc 0000044202 cycles<\r><\n>
dec 0000044216 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000044086 cycles<\r><\n>
dec 0000048058 cycles<\r><\n>
success<\r><\n>
test 0000001433<\r><\n>
AES CTR<\r><\n>
enc 0000044226 cycles<\r><\n>
dec 0000044238 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000044106 cycles<\r><\n>
dec 0000048080 cycles<\r><\n>
success<\r><\n>
test 0000001434<\r><\n>
AES CTR<\r><\n>
enc 0000044239 cycles<\r><\n>
dec 0000044249 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000044118 cycles<\r><\n>
dec 0000048102 cycles<\r><\n>
success<\r><\n>
test 0000001435<\r><\n>
AES CTR<\r><\n>
enc 0000044247 cycles<\r><\n>
dec 0000044262 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000044125 cycles<\r><\n>
dec 0000048112 cycles<\r><\n>
success<\r><\n>
test 0000001436<\r><\n>
AES CTR<\r><\n>
enc 0000044218 cycles<\r><\n>
dec 0000044225 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000044086 cycles<\r><\n>
dec 0000048043 cycles<\r><\n>
success<\r><\n>
test 0000001437<\r><\n>
AES CTR<\r><\n>
enc 0000044244 cycles<\r><\n>
dec 0000044255 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000044103 cycles<\r><\n>
dec 0000048064 cycles<\r><\n>
success<\r><\n>
test 0000001438<\r><\n>
AES CTR<\r><\n>
enc 0000044198 cycles<\r><\n>
dec 0000044212 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000044126 cycles<\r><\n>
dec 0000048088 cycles<\r><\n>
success<\r><\n>
test 0000001439<\r><\n>
AES CTR<\r><\n>
enc 0000044267 cycles<\r><\n>
dec 0000044276 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000044138 cycles<\r><\n>
dec 0000048099 cycles<\r><\n>
success<\r><\n>
test 0000001440<\r><\n>
AES CTR<\r><\n>
enc 0000044210 cycles<\r><\n>
dec 0000044171 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000042355 cycles<\r><\n>
dec 0000043624 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000044041 cycles<\r><\n>
dec 0000048057 cycles<\r><\n>
success<\r><\n>
test 0000001441<\r><\n>
AES CTR<\r><\n>
enc 0000045400 cycles<\r><\n>
dec 0000045416 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000045280 cycles<\r><\n>
dec 0000049286 cycles<\r><\n>
success<\r><\n>
test 0000001442<\r><\n>
AES CTR<\r><\n>
enc 0000045409 cycles<\r><\n>
dec 0000045429 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000045245 cycles<\r><\n>
dec 0000049305 cycles<\r><\n>
success<\r><\n>
test 0000001443<\r><\n>
AES CTR<\r><\n>
enc 0000045420 cycles<\r><\n>
dec 0000045439 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000045300 cycles<\r><\n>
dec 0000049375 cycles<\r><\n>
success<\r><\n>
test 0000001444<\r><\n>
AES CTR<\r><\n>
enc 0000045392 cycles<\r><\n>
dec 0000045409 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000045271 cycles<\r><\n>
dec 0000049282 cycles<\r><\n>
success<\r><\n>
test 0000001445<\r><\n>
AES CTR<\r><\n>
enc 0000045422 cycles<\r><\n>
dec 0000045434 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000045286 cycles<\r><\n>
dec 0000049300 cycles<\r><\n>
success<\r><\n>
test 0000001446<\r><\n>
AES CTR<\r><\n>
enc 0000045429 cycles<\r><\n>
dec 0000045441 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000045303 cycles<\r><\n>
dec 0000049325 cycles<\r><\n>
success<\r><\n>
test 0000001447<\r><\n>
AES CTR<\r><\n>
enc 0000045444 cycles<\r><\n>
dec 0000045455 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000045319 cycles<\r><\n>
dec 0000049339 cycles<\r><\n>
success<\r><\n>
test 0000001448<\r><\n>
AES CTR<\r><\n>
enc 0000045404 cycles<\r><\n>
dec 0000045423 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000045287 cycles<\r><\n>
dec 0000049299 cycles<\r><\n>
success<\r><\n>
test 0000001449<\r><\n>
AES CTR<\r><\n>
enc 0000045430 cycles<\r><\n>
dec 0000045389 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000045298 cycles<\r><\n>
dec 0000049367 cycles<\r><\n>
success<\r><\n>
test 0000001450<\r><\n>
AES CTR<\r><\n>
enc 0000045445 cycles<\r><\n>
dec 0000045457 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000045316 cycles<\r><\n>
dec 0000049394 cycles<\r><\n>
success<\r><\n>
test 0000001451<\r><\n>
AES CTR<\r><\n>
enc 0000045456 cycles<\r><\n>
dec 0000045468 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000045327 cycles<\r><\n>
dec 0000049349 cycles<\r><\n>
success<\r><\n>
test 0000001452<\r><\n>
AES CTR<\r><\n>
enc 0000045417 cycles<\r><\n>
dec 0000045435 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000045289 cycles<\r><\n>
dec 0000049281 cycles<\r><\n>
success<\r><\n>
test 0000001453<\r><\n>
AES CTR<\r><\n>
enc 0000045443 cycles<\r><\n>
dec 0000045460 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000045299 cycles<\r><\n>
dec 0000049300 cycles<\r><\n>
success<\r><\n>
test 0000001454<\r><\n>
AES CTR<\r><\n>
enc 0000045454 cycles<\r><\n>
dec 0000045470 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000045321 cycles<\r><\n>
dec 0000049325 cycles<\r><\n>
success<\r><\n>
test 0000001455<\r><\n>
AES CTR<\r><\n>
enc 0000045474 cycles<\r><\n>
dec 0000045488 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000045334 cycles<\r><\n>
dec 0000049333 cycles<\r><\n>
success<\r><\n>
test 0000001456<\r><\n>
AES CTR<\r><\n>
enc 0000045364 cycles<\r><\n>
dec 0000045423 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000043542 cycles<\r><\n>
dec 0000044818 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000045246 cycles<\r><\n>
dec 0000049299 cycles<\r><\n>
success<\r><\n>
test 0000001457<\r><\n>
AES CTR<\r><\n>
enc 0000046602 cycles<\r><\n>
dec 0000046614 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000046478 cycles<\r><\n>
dec 0000050575 cycles<\r><\n>
success<\r><\n>
test 0000001458<\r><\n>
AES CTR<\r><\n>
enc 0000046613 cycles<\r><\n>
dec 0000046629 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000046493 cycles<\r><\n>
dec 0000050597 cycles<\r><\n>
success<\r><\n>
test 0000001459<\r><\n>
AES CTR<\r><\n>
enc 0000046626 cycles<\r><\n>
dec 0000046640 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000046513 cycles<\r><\n>
dec 0000050559 cycles<\r><\n>
success<\r><\n>
test 0000001460<\r><\n>
AES CTR<\r><\n>
enc 0000046599 cycles<\r><\n>
dec 0000046612 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000046472 cycles<\r><\n>
dec 0000050520 cycles<\r><\n>
success<\r><\n>
test 0000001461<\r><\n>
AES CTR<\r><\n>
enc 0000046618 cycles<\r><\n>
dec 0000046634 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000046494 cycles<\r><\n>
dec 0000050540 cycles<\r><\n>
success<\r><\n>
test 0000001462<\r><\n>
AES CTR<\r><\n>
enc 0000046634 cycles<\r><\n>
dec 0000046642 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000046509 cycles<\r><\n>
dec 0000050564 cycles<\r><\n>
success<\r><\n>
test 0000001463<\r><\n>
AES CTR<\r><\n>
enc 0000046645 cycles<\r><\n>
dec 0000046659 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000046520 cycles<\r><\n>
dec 0000050630 cycles<\r><\n>
success<\r><\n>
test 0000001464<\r><\n>
AES CTR<\r><\n>
enc 0000046611 cycles<\r><\n>
dec 0000046624 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000046482 cycles<\r><\n>
dec 0000050538 cycles<\r><\n>
success<\r><\n>
test 0000001465<\r><\n>
AES CTR<\r><\n>
enc 0000046636 cycles<\r><\n>
dec 0000046649 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000046503 cycles<\r><\n>
dec 0000050564 cycles<\r><\n>
success<\r><\n>
test 0000001466<\r><\n>
AES CTR<\r><\n>
enc 0000046651 cycles<\r><\n>
dec 0000046664 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000046526 cycles<\r><\n>
dec 0000050579 cycles<\r><\n>
success<\r><\n>
test 0000001467<\r><\n>
AES CTR<\r><\n>
enc 0000046659 cycles<\r><\n>
dec 0000046672 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000046535 cycles<\r><\n>
dec 0000050588 cycles<\r><\n>
success<\r><\n>
test 0000001468<\r><\n>
AES CTR<\r><\n>
enc 0000046621 cycles<\r><\n>
dec 0000046638 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000046485 cycles<\r><\n>
dec 0000050520 cycles<\r><\n>
success<\r><\n>
test 0000001469<\r><\n>
AES CTR<\r><\n>
enc 0000046652 cycles<\r><\n>
dec 0000046662 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000046510 cycles<\r><\n>
dec 0000050592 cycles<\r><\n>
success<\r><\n>
test 0000001470<\r><\n>
AES CTR<\r><\n>
enc 0000046662 cycles<\r><\n>
dec 0000046673 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000046521 cycles<\r><\n>
dec 0000050561 cycles<\r><\n>
success<\r><\n>
test 0000001471<\r><\n>
AES CTR<\r><\n>
enc 0000046674 cycles<\r><\n>
dec 0000046685 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000046535 cycles<\r><\n>
dec 0000050570 cycles<\r><\n>
success<\r><\n>
test 0000001472<\r><\n>
AES CTR<\r><\n>
enc 0000046619 cycles<\r><\n>
dec 0000046633 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000044678 cycles<\r><\n>
dec 0000046006 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000046446 cycles<\r><\n>
dec 0000050537 cycles<\r><\n>
success<\r><\n>
test 0000001473<\r><\n>
AES CTR<\r><\n>
enc 0000047803 cycles<\r><\n>
dec 0000047817 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000047684 cycles<\r><\n>
dec 0000051816 cycles<\r><\n>
success<\r><\n>
test 0000001474<\r><\n>
AES CTR<\r><\n>
enc 0000047819 cycles<\r><\n>
dec 0000047834 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000047752 cycles<\r><\n>
dec 0000051791 cycles<\r><\n>
success<\r><\n>
test 0000001475<\r><\n>
AES CTR<\r><\n>
enc 0000047829 cycles<\r><\n>
dec 0000047844 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000047710 cycles<\r><\n>
dec 0000051798 cycles<\r><\n>
success<\r><\n>
test 0000001476<\r><\n>
AES CTR<\r><\n>
enc 0000047800 cycles<\r><\n>
dec 0000047813 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000047731 cycles<\r><\n>
dec 0000051757 cycles<\r><\n>
success<\r><\n>
test 0000001477<\r><\n>
AES CTR<\r><\n>
enc 0000047828 cycles<\r><\n>
dec 0000047839 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000047691 cycles<\r><\n>
dec 0000051780 cycles<\r><\n>
success<\r><\n>
test 0000001478<\r><\n>
AES CTR<\r><\n>
enc 0000047837 cycles<\r><\n>
dec 0000047846 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000047711 cycles<\r><\n>
dec 0000051799 cycles<\r><\n>
success<\r><\n>
test 0000001479<\r><\n>
AES CTR<\r><\n>
enc 0000047848 cycles<\r><\n>
dec 0000047863 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000047723 cycles<\r><\n>
dec 0000051814 cycles<\r><\n>
success<\r><\n>
test 0000001480<\r><\n>
AES CTR<\r><\n>
enc 0000047811 cycles<\r><\n>
dec 0000047831 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000047687 cycles<\r><\n>
dec 0000051776 cycles<\r><\n>
success<\r><\n>
test 0000001481<\r><\n>
AES CTR<\r><\n>
enc 0000047839 cycles<\r><\n>
dec 0000047851 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000047708 cycles<\r><\n>
dec 0000051792 cycles<\r><\n>
success<\r><\n>
test 0000001482<\r><\n>
AES CTR<\r><\n>
enc 0000047851 cycles<\r><\n>
dec 0000047862 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000047727 cycles<\r><\n>
dec 0000051818 cycles<\r><\n>
success<\r><\n>
test 0000001483<\r><\n>
AES CTR<\r><\n>
enc 0000047863 cycles<\r><\n>
dec 0000047878 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000047732 cycles<\r><\n>
dec 0000051819 cycles<\r><\n>
success<\r><\n>
test 0000001484<\r><\n>
AES CTR<\r><\n>
enc 0000047828 cycles<\r><\n>
dec 0000047841 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000047694 cycles<\r><\n>
dec 0000051760 cycles<\r><\n>
success<\r><\n>
test 0000001485<\r><\n>
AES CTR<\r><\n>
enc 0000047852 cycles<\r><\n>
dec 0000047864 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000047711 cycles<\r><\n>
dec 0000051775 cycles<\r><\n>
success<\r><\n>
test 0000001486<\r><\n>
AES CTR<\r><\n>
enc 0000047865 cycles<\r><\n>
dec 0000047876 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000047730 cycles<\r><\n>
dec 0000051802 cycles<\r><\n>
success<\r><\n>
test 0000001487<\r><\n>
AES CTR<\r><\n>
enc 0000047875 cycles<\r><\n>
dec 0000047895 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000047741 cycles<\r><\n>
dec 0000051810 cycles<\r><\n>
success<\r><\n>
test 0000001488<\r><\n>
AES CTR<\r><\n>
enc 0000047825 cycles<\r><\n>
dec 0000047837 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000045921 cycles<\r><\n>
dec 0000047199 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000047702 cycles<\r><\n>
dec 0000051772 cycles<\r><\n>
success<\r><\n>
test 0000001489<\r><\n>
AES CTR<\r><\n>
enc 0000049008 cycles<\r><\n>
dec 0000049025 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000048888 cycles<\r><\n>
dec 0000053054 cycles<\r><\n>
success<\r><\n>
test 0000001490<\r><\n>
AES CTR<\r><\n>
enc 0000049073 cycles<\r><\n>
dec 0000049040 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000048899 cycles<\r><\n>
dec 0000053074 cycles<\r><\n>
success<\r><\n>
test 0000001491<\r><\n>
AES CTR<\r><\n>
enc 0000049040 cycles<\r><\n>
dec 0000049047 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000048912 cycles<\r><\n>
dec 0000053032 cycles<\r><\n>
success<\r><\n>
test 0000001492<\r><\n>
AES CTR<\r><\n>
enc 0000049007 cycles<\r><\n>
dec 0000049019 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000048934 cycles<\r><\n>
dec 0000052996 cycles<\r><\n>
success<\r><\n>
test 0000001493<\r><\n>
AES CTR<\r><\n>
enc 0000049029 cycles<\r><\n>
dec 0000049042 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000048894 cycles<\r><\n>
dec 0000053013 cycles<\r><\n>
success<\r><\n>
test 0000001494<\r><\n>
AES CTR<\r><\n>
enc 0000049041 cycles<\r><\n>
dec 0000049057 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000048916 cycles<\r><\n>
dec 0000053093 cycles<\r><\n>
success<\r><\n>
test 0000001495<\r><\n>
AES CTR<\r><\n>
enc 0000049108 cycles<\r><\n>
dec 0000049067 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000048923 cycles<\r><\n>
dec 0000053108 cycles<\r><\n>
success<\r><\n>
test 0000001496<\r><\n>
AES CTR<\r><\n>
enc 0000049018 cycles<\r><\n>
dec 0000049029 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000048889 cycles<\r><\n>
dec 0000053016 cycles<\r><\n>
success<\r><\n>
test 0000001497<\r><\n>
AES CTR<\r><\n>
enc 0000049038 cycles<\r><\n>
dec 0000049108 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000048957 cycles<\r><\n>
dec 0000053028 cycles<\r><\n>
success<\r><\n>
test 0000001498<\r><\n>
AES CTR<\r><\n>
enc 0000049060 cycles<\r><\n>
dec 0000049067 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000048924 cycles<\r><\n>
dec 0000053051 cycles<\r><\n>
success<\r><\n>
test 0000001499<\r><\n>
AES CTR<\r><\n>
enc 0000049066 cycles<\r><\n>
dec 0000049081 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000048934 cycles<\r><\n>
dec 0000053120 cycles<\r><\n>
success<\r><\n>
test 0000001500<\r><\n>
AES CTR<\r><\n>
enc 0000049035 cycles<\r><\n>
dec 0000049043 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000048894 cycles<\r><\n>
dec 0000053055 cycles<\r><\n>
success<\r><\n>
test 0000001501<\r><\n>
AES CTR<\r><\n>
enc 0000049056 cycles<\r><\n>
dec 0000049070 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000048910 cycles<\r><\n>
dec 0000053014 cycles<\r><\n>
success<\r><\n>
test 0000001502<\r><\n>
AES CTR<\r><\n>
enc 0000049069 cycles<\r><\n>
dec 0000049137 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000048934 cycles<\r><\n>
dec 0000053040 cycles<\r><\n>
success<\r><\n>
test 0000001503<\r><\n>
AES CTR<\r><\n>
enc 0000049079 cycles<\r><\n>
dec 0000049095 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000048993 cycles<\r><\n>
dec 0000053052 cycles<\r><\n>
success<\r><\n>
test 0000001504<\r><\n>
AES CTR<\r><\n>
enc 0000049029 cycles<\r><\n>
dec 0000049038 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000047107 cycles<\r><\n>
dec 0000048395 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000048910 cycles<\r><\n>
dec 0000053014 cycles<\r><\n>
success<\r><\n>
test 0000001505<\r><\n>
AES CTR<\r><\n>
enc 0000050215 cycles<\r><\n>
dec 0000050222 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000050143 cycles<\r><\n>
dec 0000054239 cycles<\r><\n>
success<\r><\n>
test 0000001506<\r><\n>
AES CTR<\r><\n>
enc 0000050223 cycles<\r><\n>
dec 0000050289 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000050163 cycles<\r><\n>
dec 0000054264 cycles<\r><\n>
success<\r><\n>
test 0000001507<\r><\n>
AES CTR<\r><\n>
enc 0000050241 cycles<\r><\n>
dec 0000050305 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000050117 cycles<\r><\n>
dec 0000054264 cycles<\r><\n>
success<\r><\n>
test 0000001508<\r><\n>
AES CTR<\r><\n>
enc 0000050207 cycles<\r><\n>
dec 0000050217 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000050088 cycles<\r><\n>
dec 0000054288 cycles<\r><\n>
success<\r><\n>
test 0000001509<\r><\n>
AES CTR<\r><\n>
enc 0000050284 cycles<\r><\n>
dec 0000050245 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000050101 cycles<\r><\n>
dec 0000054312 cycles<\r><\n>
success<\r><\n>
test 0000001510<\r><\n>
AES CTR<\r><\n>
enc 0000050294 cycles<\r><\n>
dec 0000050253 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000050126 cycles<\r><\n>
dec 0000054328 cycles<\r><\n>
success<\r><\n>
test 0000001511<\r><\n>
AES CTR<\r><\n>
enc 0000050255 cycles<\r><\n>
dec 0000050262 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000050130 cycles<\r><\n>
dec 0000054340 cycles<\r><\n>
success<\r><\n>
test 0000001512<\r><\n>
AES CTR<\r><\n>
enc 0000050219 cycles<\r><\n>
dec 0000050231 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000050096 cycles<\r><\n>
dec 0000054246 cycles<\r><\n>
success<\r><\n>
test 0000001513<\r><\n>
AES CTR<\r><\n>
enc 0000050243 cycles<\r><\n>
dec 0000050256 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000050173 cycles<\r><\n>
dec 0000054270 cycles<\r><\n>
success<\r><\n>
test 0000001514<\r><\n>
AES CTR<\r><\n>
enc 0000050256 cycles<\r><\n>
dec 0000050267 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000050188 cycles<\r><\n>
dec 0000054288 cycles<\r><\n>
success<\r><\n>
test 0000001515<\r><\n>
AES CTR<\r><\n>
enc 0000050265 cycles<\r><\n>
dec 0000050333 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000050142 cycles<\r><\n>
dec 0000054297 cycles<\r><\n>
success<\r><\n>
test 0000001516<\r><\n>
AES CTR<\r><\n>
enc 0000050231 cycles<\r><\n>
dec 0000050246 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000050098 cycles<\r><\n>
dec 0000054290 cycles<\r><\n>
success<\r><\n>
test 0000001517<\r><\n>
AES CTR<\r><\n>
enc 0000050312 cycles<\r><\n>
dec 0000050275 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000050118 cycles<\r><\n>
dec 0000054309 cycles<\r><\n>
success<\r><\n>
test 0000001518<\r><\n>
AES CTR<\r><\n>
enc 0000050325 cycles<\r><\n>
dec 0000050285 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000050140 cycles<\r><\n>
dec 0000054325 cycles<\r><\n>
success<\r><\n>
test 0000001519<\r><\n>
AES CTR<\r><\n>
enc 0000050283 cycles<\r><\n>
dec 0000050297 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000050150 cycles<\r><\n>
dec 0000054286 cycles<\r><\n>
success<\r><\n>
test 0000001520<\r><\n>
AES CTR<\r><\n>
enc 0000050227 cycles<\r><\n>
dec 0000050239 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000048296 cycles<\r><\n>
dec 0000049590 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000050057 cycles<\r><\n>
dec 0000054299 cycles<\r><\n>
success<\r><\n>
test 0000001521<\r><\n>
AES CTR<\r><\n>
enc 0000051471 cycles<\r><\n>
dec 0000051431 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000051289 cycles<\r><\n>
dec 0000055525 cycles<\r><\n>
success<\r><\n>
test 0000001522<\r><\n>
AES CTR<\r><\n>
enc 0000051430 cycles<\r><\n>
dec 0000051448 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000051364 cycles<\r><\n>
dec 0000055499 cycles<\r><\n>
success<\r><\n>
test 0000001523<\r><\n>
AES CTR<\r><\n>
enc 0000051447 cycles<\r><\n>
dec 0000051455 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000051316 cycles<\r><\n>
dec 0000055560 cycles<\r><\n>
success<\r><\n>
test 0000001524<\r><\n>
AES CTR<\r><\n>
enc 0000051412 cycles<\r><\n>
dec 0000051422 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000051338 cycles<\r><\n>
dec 0000055470 cycles<\r><\n>
success<\r><\n>
test 0000001525<\r><\n>
AES CTR<\r><\n>
enc 0000051438 cycles<\r><\n>
dec 0000051501 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000051303 cycles<\r><\n>
dec 0000055547 cycles<\r><\n>
success<\r><\n>
test 0000001526<\r><\n>
AES CTR<\r><\n>
enc 0000051503 cycles<\r><\n>
dec 0000051460 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000051378 cycles<\r><\n>
dec 0000055511 cycles<\r><\n>
success<\r><\n>
test 0000001527<\r><\n>
AES CTR<\r><\n>
enc 0000051462 cycles<\r><\n>
dec 0000051531 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000051333 cycles<\r><\n>
dec 0000055577 cycles<\r><\n>
success<\r><\n>
test 0000001528<\r><\n>
AES CTR<\r><\n>
enc 0000051477 cycles<\r><\n>
dec 0000051440 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000051297 cycles<\r><\n>
dec 0000055485 cycles<\r><\n>
success<\r><\n>
test 0000001529<\r><\n>
AES CTR<\r><\n>
enc 0000051452 cycles<\r><\n>
dec 0000051518 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000051311 cycles<\r><\n>
dec 0000055558 cycles<\r><\n>
success<\r><\n>
test 0000001530<\r><\n>
AES CTR<\r><\n>
enc 0000051512 cycles<\r><\n>
dec 0000051475 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000051328 cycles<\r><\n>
dec 0000055578 cycles<\r><\n>
success<\r><\n>
test 0000001531<\r><\n>
AES CTR<\r><\n>
enc 0000051475 cycles<\r><\n>
dec 0000051485 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000051393 cycles<\r><\n>
dec 0000055536 cycles<\r><\n>
success<\r><\n>
test 0000001532<\r><\n>
AES CTR<\r><\n>
enc 0000051490 cycles<\r><\n>
dec 0000051454 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000051297 cycles<\r><\n>
dec 0000055523 cycles<\r><\n>
success<\r><\n>
test 0000001533<\r><\n>
AES CTR<\r><\n>
enc 0000051464 cycles<\r><\n>
dec 0000051477 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000051378 cycles<\r><\n>
dec 0000055487 cycles<\r><\n>
success<\r><\n>
test 0000001534<\r><\n>
AES CTR<\r><\n>
enc 0000051475 cycles<\r><\n>
dec 0000051490 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000051333 cycles<\r><\n>
dec 0000055569 cycles<\r><\n>
success<\r><\n>
test 0000001535<\r><\n>
AES CTR<\r><\n>
enc 0000051488 cycles<\r><\n>
dec 0000051502 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc AES ERROR 0000003101<\r><\n>
AES CBC<\r><\n>
enc 0000051399 cycles<\r><\n>
dec 0000055523 cycles<\r><\n>
success<\r><\n>
test 0000001536<\r><\n>
AES CTR<\r><\n>
enc 0000051437 cycles<\r><\n>
dec 0000051494 cycles<\r><\n>
success<\r><\n>
AES ECB<\r><\n>
enc 0000049483 cycles<\r><\n>
dec 0000050780 cycles<\r><\n>
success<\r><\n>
AES CBC<\r><\n>
enc 0000051316 cycles<\r><\n>
dec 0000055485 cycles<\r><\n>
success<\r><\n>


==> results/summary/lw_auth/Crypto_Lib_HW/False/ECUAuth_raw.txt <==
ecus	time
4	2.010036225574653
4	2.0100362255746513
4	2.010036225574653
4	2.010036225574653
4	2.010036225574653
4	2.010036225574653
5	2.327836468768013
5	2.327836468768013
5	2.327836468768013
5	2.327836468768015
5	2.327836468768015
5	2.327836468768015
6	2.645636711961377
6	2.6456367119613744
6	2.645636711961377
6	2.645636711961377
6	2.645636711961377
6	2.6456367119613744
7	2.963436955154736
7	2.963436955154739
7	2.963436955154739
7	2.963436955154736
7	2.963436955154739
7	2.963436955154739
8	3.2812371983480975
8	3.281237198348101
8	3.2812371983480975
8	3.281237198348101
8	3.281237198348101
8	3.281237198348101
9	3.599037441541463
9	3.599037441541459
9	3.599037441541463
9	3.599037441541463
9	3.599037441541463
9	3.599037441541463
10	3.916837684734825
10	3.9168376847348205
10	3.916837684734825
10	3.916837684734825
10	3.916837684734825
10	3.916837684734825
11	4.234637927928187
11	4.234637927928187
11	4.2346379279281825
11	4.2346379279281825
11	4.234637927928187
11	4.2346379279281825
12	4.5524381711215485
12	4.552438171121544
12	4.5524381711215485
12	4.552438171121544
12	4.5524381711215485
12	4.5524381711215485
13	4.87023841431491
13	4.87023841431491
13	4.87023841431491
13	4.87023841431491
13	4.87023841431491
13	4.87023841431491
14	5.188038657508267
14	5.1880386575082715
14	5.188038657508267
14	5.1880386575082715
14	5.188038657508267
14	5.1880386575082715
15	5.505838900701629
15	5.505838900701629
15	5.505838900701633
15	5.505838900701633
15	5.505838900701629
15	5.505838900701629
16	5.82363914389499
16	5.82363914389499
16	5.82363914389499
16	5.82363914389499
16	5.82363914389499
16	5.823639143894995
17	6.141439387088356
17	6.141439387088352
17	6.141439387088356
17	6.141439387088352
17	6.141439387088356
17	6.141439387088356
18	6.459239630281718
18	6.459239630281713
18	6.459239630281718
18	6.459239630281713
18	6.459239630281718
18	6.459239630281713
19	6.777039873475075
19	6.777039873475079
19	6.777039873475075
19	6.777039873475079
19	6.777039873475075
19	6.777039873475079
20	7.094840116668441
20	7.094840116668441
20	7.094840116668436
20	7.094840116668441
20	7.094840116668436
20	7.094840116668441
21	7.412640359861798
21	7.412640359861798
21	7.412640359861798
21	7.412640359861798
21	7.412640359861802
21	7.412640359861802
22	7.730440603055164
22	7.730440603055159
22	7.730440603055164
22	7.730440603055164
22	7.730440603055164
22	7.730440603055159
23	8.048240846248525
23	8.048240846248525
23	8.048240846248525
23	8.048240846248522
23	8.048240846248522
23	8.048240846248525
24	8.366041089441884
24	8.366041089441888
24	8.366041089441888
24	8.366041089441888
24	8.366041089441884
24	8.366041089441884
25	8.683841332635247
25	8.683841332635247
25	8.683841332635247
25	8.68384133263525
25	8.683841332635247
25	8.68384133263525
26	9.001641575828609
26	9.001641575828609
26	9.001641575828613
26	9.001641575828609
26	9.001641575828609
26	9.001641575828613
27	9.319441819021971
27	9.319441819021971
27	9.319441819021975
27	9.319441819021975
27	9.319441819021975
27	9.319441819021975
28	9.637242062215337
28	9.637242062215337
28	9.637242062215334
28	9.637242062215334
28	9.637242062215334
28	9.637242062215337
29	9.9550423054087
29	9.955042305408696
29	9.955042305408696
29	9.9550423054087
29	9.9550423054087
29	9.955042305408696
30	10.272842548602059
30	10.272842548602062
30	10.272842548602059
30	10.272842548602059
30	10.272842548602062
30	10.272842548602059
31	10.590642791795425
31	10.590642791795421
31	10.590642791795425
31	10.590642791795421
31	10.590642791795421
31	10.590642791795425
32	10.908443034988787
32	10.908443034988784
32	10.908443034988787
32	10.908443034988784
32	10.908443034988787
32	10.908443034988787
33	11.226243278182146
33	11.226243278182146
33	11.226243278182146
33	11.22624327818215
33	11.226243278182146
33	11.22624327818215
34	11.544043521375508
34	11.544043521375512
34	11.544043521375512
34	11.544043521375508
34	11.544043521375508
34	11.544043521375508
35	11.86184376456887
35	11.861843764568874
35	11.86184376456887
35	11.861843764568874
35	11.861843764568874
35	11.86184376456887
36	12.179644007762237
36	12.179644007762237
36	12.179644007762237
36	12.179644007762237
36	12.179644007762233
36	12.179644007762233
37	12.4974442509556
37	12.497444250955596
37	12.4974442509556
37	12.4974442509556
37	12.4974442509556
37	12.497444250955596
38	12.815244494148962
38	12.815244494148958
38	12.815244494148958
38	12.815244494148958
38	12.815244494148958
38	12.815244494148962
39	13.133044737342324
39	13.133044737342324
39	13.133044737342324
39	13.133044737342324
39	13.133044737342324
39	13.133044737342324
40	13.451080000535683
40	13.451080000535686
40	13.451080000535686
40	13.451080000535686
40	13.451080000535683
40	13.451080000535683
41	13.768880243729049
41	13.768880243729049
41	13.768880243729045
41	13.768880243729045
41	13.768880243729045
41	13.768880243729049
42	14.086680486922411
42	14.086680486922408
42	14.086680486922408
42	14.086680486922411
42	14.086680486922408
42	14.086680486922411
43	14.40448073011577
43	14.40448073011577
43	14.40448073011577
43	14.404480730115774
43	14.404480730115774
43	14.404480730115774
44	14.722280973309136
44	14.722280973309132
44	14.722280973309132
44	14.722280973309136
44	14.722280973309136
44	14.722280973309132
45	15.040081216502495
45	15.040081216502495
45	15.040081216502495
45	15.040081216502495
45	15.040081216502495
45	15.040081216502495
46	15.357881459695857
46	15.35788145969586
46	15.35788145969586
46	15.357881459695857
46	15.35788145969586
46	15.35788145969586
47	15.67568170288922
47	15.675681702889223
47	15.675681702889223
47	15.67568170288922
47	15.675681702889223
47	15.67568170288922
48	15.993481946082582
48	15.993481946082582
48	15.993481946082586
48	15.993481946082582
48	15.993481946082586
48	15.993481946082582
49	16.31128218927594
49	16.31128218927594
49	16.31128218927594
49	16.31128218927594
49	16.311282189275936
49	16.311282189275936
50	16.6290824324693
50	16.6290824324693
50	16.629082432469296
50	16.629082432469296
50	16.6290824324693
50	16.6290824324693
51	16.94688267566266
51	16.94688267566266
51	16.946882675662657
51	16.94688267566266
51	16.946882675662657
51	16.946882675662657
52	17.264682918856018
52	17.264682918856018
52	17.26468291885602
52	17.26468291885602
52	17.264682918856018
52	17.264682918856018
53	17.58248316204938
53	17.58248316204938
53	17.582483162049378
53	17.58248316204938
53	17.582483162049378
53	17.58248316204938
54	17.900283405242742
54	17.90028340524274
54	17.900283405242742
54	17.900283405242742
54	17.90028340524274
54	17.900283405242742
55	18.218083648436103
55	18.2180836484361
55	18.2180836484361
55	18.2180836484361
55	18.218083648436103
55	18.218083648436103
56	18.53588389162946
56	18.53588389162946
56	18.53588389162946
56	18.535883891629464
56	18.535883891629464
56	18.535883891629464
57	18.85368413482282
57	18.85368413482282
57	18.85368413482282
57	18.85368413482282
57	18.853684134822824
57	18.853684134822824
58	19.17148437801618
58	19.17148437801618
58	19.171484378016185
58	19.17148437801618
58	19.171484378016185
58	19.17148437801618
59	19.489284621209542
59	19.489284621209546
59	19.489284621209546
59	19.489284621209542
59	19.489284621209546
59	19.489284621209542
60	19.807084864402903
60	19.807084864402906
60	19.807084864402903
60	19.807084864402903
60	19.807084864402906
60	19.807084864402906
61	20.124885107596263
61	20.124885107596267
61	20.124885107596267
61	20.124885107596267
61	20.124885107596263
61	20.124885107596263
62	20.442685350789628
62	20.442685350789628
62	20.442685350789624
62	20.442685350789628
62	20.442685350789628
62	20.442685350789624
63	20.760485593982988
63	20.760485593982988
63	20.760485593982988
63	20.760485593982988
63	20.760485593982985
63	20.760485593982985
64	21.07828583717635
64	21.07828583717635
64	21.07828583717635
64	21.078285837176345
64	21.078285837176345
64	21.078285837176345
65	21.396086080369706
65	21.396086080369706
65	21.396086080369706
65	21.39608608036971
65	21.396086080369706
65	21.39608608036971
66	21.71388632356307
66	21.713886323563067
66	21.71388632356307
66	21.71388632356307
66	21.713886323563067
66	21.71388632356307
67	22.03168656675643
67	22.031686566756427
67	22.031686566756427
67	22.03168656675643
67	22.031686566756427
67	22.03168656675643
68	22.34948680994979
68	22.349486809949788
68	22.349486809949788
68	22.349486809949788
68	22.34948680994979
68	22.349486809949788
69	22.66728705314315
69	22.66728705314315
69	22.66728705314315
69	22.667287053143152
69	22.667287053143152
69	22.66728705314315
70	22.98508729633651
70	22.98508729633651
70	22.985087296336513
70	22.98508729633651
70	22.985087296336513
70	22.985087296336513
71	23.30288753952987
71	23.30288753952987
71	23.30288753952987
71	23.302887539529873
71	23.30288753952987
71	23.302887539529873
72	23.62068778272323
72	23.62068778272323
72	23.62068778272323
72	23.62068778272323
72	23.620687782723234
72	23.620687782723234
73	23.93848802591659
73	23.93848802591659
73	23.938488025916595
73	23.93848802591659
73	23.93848802591659
73	23.93848802591659
74	24.256288269109955
74	24.256288269109955
74	24.256288269109955
74	24.25628826910995
74	24.256288269109955
74	24.25628826910995
75	24.574088512303316
75	24.574088512303312
75	24.574088512303316
75	24.574088512303312
75	24.574088512303312
75	24.574088512303312
76	24.891888755496673
76	24.891888755496677
76	24.891888755496677
76	24.891888755496677
76	24.891888755496677
76	24.891888755496673
77	25.209688998690037
77	25.209688998690037
77	25.209688998690034
77	25.209688998690034
77	25.209688998690037
77	25.209688998690037
78	25.527489241883394
78	25.527489241883398
78	25.527489241883398
78	25.527489241883398
78	25.527489241883394
78	25.527489241883394
79	25.845289485076755
79	25.84528948507676
79	25.845289485076755
79	25.845289485076755
79	25.84528948507676
79	25.84528948507676
80	26.163089728270116
80	26.16308972827012
80	26.163089728270116
80	26.163089728270116
80	26.16308972827012
80	26.16308972827012
81	26.48088997146348
81	26.480889971463476
81	26.480889971463476
81	26.48088997146348
81	26.480889971463476
81	26.48088997146348
82	26.79869021465684
82	26.798690214656837
82	26.79869021465684
82	26.798690214656837
82	26.79869021465684
82	26.79869021465684
83	27.1164904578502
83	27.116490457850198
83	27.116490457850198
83	27.1164904578502
83	27.1164904578502
83	27.1164904578502
84	27.434290701043558
84	27.434290701043558
84	27.434290701043558
84	27.43429070104356
84	27.43429070104356
84	27.434290701043558
85	27.75209094423692
85	27.75209094423692
85	27.75209094423692
85	27.75209094423692
85	27.75209094423692
85	27.75209094423692
86	28.069891187430283
86	28.069891187430283
86	28.069891187430283
86	28.069891187430283
86	28.06989118743028
86	28.06989118743028
87	28.38769143062364
87	28.387691430623644
87	28.38769143062364
87	28.387691430623644
87	28.38769143062364
87	28.387691430623644
88	28.705491673817004
88	28.705491673817004
88	28.705491673817004
88	28.705491673817
88	28.705491673817004
88	28.705491673817
89	29.023291917010365
89	29.023291917010365
89	29.02329191701036
89	29.023291917010365
89	29.023291917010365
89	29.02329191701036
90	29.341092160203726
90	29.341092160203722
90	29.341092160203726
90	29.341092160203722
90	29.341092160203722
90	29.341092160203722
91	29.658892403397083
91	29.658892403397086
91	29.658892403397086
91	29.658892403397083
91	29.658892403397083
91	29.658892403397086
92	29.976692646590447
92	29.976692646590443
92	29.976692646590443
92	29.976692646590447
92	29.976692646590447
92	29.976692646590447
93	30.294492889783804
93	30.294492889783807
93	30.294492889783807
93	30.294492889783804
93	30.294492889783804
93	30.294492889783807
94	30.612293132977165
94	30.612293132977165
94	30.612293132977168
94	30.612293132977165
94	30.612293132977168
94	30.612293132977165
95	30.93009337617053
95	30.93009337617053
95	30.930093376170525
95	30.930093376170525
95	30.930093376170525
95	30.930093376170525
96	31.247893619363886
96	31.247893619363886
96	31.24789361936389
96	31.24789361936389
96	31.247893619363886
96	31.247893619363886
97	31.56569386255725
97	31.56569386255725
97	31.56569386255725
97	31.565693862557247
97	31.565693862557247
97	31.565693862557247
98	31.883494105750607
98	31.88349410575061
98	31.88349410575061
98	31.88349410575061
98	31.88349410575061
98	31.883494105750607
99	32.20129434894398
99	32.20129434894398
99	32.20129434894398
99	32.20129434894398
99	32.20129434894398
99	32.20129434894398
100	32.51909459213734
100	32.51909459213734
100	32.51909459213734
100	32.51909459213734
100	32.51909459213734
100	32.51909459213734


==> results/summary/lw_auth/Crypto_Lib_HW/True/100streams.txt <==
Bin	Frequency
0.1	13.2662
0.2	86.7338
0.3	0
0.4	0
0.5	0
0.6	0
0.7	0
0.8	0
0.9	0
1	0
1.1	0
1.2	0
1.3 0


==> results/summary/lw_auth/Crypto_Lib_HW/True/300streams.txt <==
Bin	Frequency
0.1	0
0.2	0
0.3	0
0.4	0
0.5	0
0.6	1.6535986
0.7	1.64158779
0.8	18.8916237
0.9	19.1910477
1	18.8070407
1.1	19.1622895
1.2	5.8785218
1.3 0


==> results/summary/lw_auth/Crypto_Lib_HW/True/StreamAuth_raw.txt <==
streams	time
20	0.01807438999999996
20	0.01807438999999996
20	0.01807438999999996
20	0.01888450999999996
20	0.01807438999999996
20	0.01834442999999996
25	0.023475189999999944
25	0.024285309999999942
25	0.022395029999999948
25	0.02212498999999995
25	0.022395029999999948
25	0.02212498999999995
30	0.02806586999999993
30	0.02779582999999993
30	0.026715669999999934
30	0.026985709999999934
30	0.026445629999999935
30	0.026985709999999934
35	0.0388674699999999
35	0.0388674699999999
35	0.0380573499999999
35	0.036437109999999905
35	0.036437109999999905
35	0.03562698999999991
40	0.042648029999999885
40	0.043188109999999884
40	0.042377989999999886
40	0.04534842999999988
40	0.039677589999999895
40	0.04372818999999988
45	0.049399029999999865
45	0.04669862999999987
45	0.04750874999999987
45	0.04777878999999987
45	0.04723870999999987
45	0.046428589999999874
50	0.056150029999999844
50	0.055879989999999845
50	0.05371966999999985
50	0.05371966999999985
50	0.052639509999999855
50	0.055879989999999845
55	0.05777026999999984
55	0.06020062999999983
55	0.058850429999999836
55	0.05723018999999984
55	0.05696014999999984
55	0.06155082999999983
60	0.08234390999999977
60	0.08261394999999977
60	0.08234390999999977
60	0.07937346999999978
60	0.08045362999999978
60	0.08045362999999978
65	0.08639450999999976
65	0.08504430999999976
65	0.08720462999999976
65	0.08666454999999976
65	0.08990502999999975
65	0.08828478999999975
70	0.09395562999999973
70	0.09274044999999974
70	0.09503578999999973
70	0.09476574999999973
70	0.09530582999999973
70	0.09449570999999973
75	0.10286694999999971
75	0.09908638999999972
75	0.09854630999999972
75	0.10124670999999971
75	0.09935642999999972
75	0.10124670999999971
80	0.1063774699999997
80	0.11015802999999968
80	0.10961794999999969
80	0.10799770999999969
80	0.10961794999999969
80	0.10799770999999969
85	0.1350017100000006
85	0.1398624300000011
85	0.13662195000000077
85	0.13824219000000093
85	0.13932235000000104
85	0.13878227000000098
90	0.1398624300000011
90	0.14580331000000168
90	0.14769359000000187
90	0.14742355000000185
90	0.14661343000000177
90	0.1468834700000018
95	0.15282435000000238
95	0.15633487000000273
95	0.15282435000000238
95	0.1549846700000026
95	0.15228427000000233
95	0.15336443000000244
100	0.16146563000000325
100	0.16443607000000354
100	0.159035270000003
100	0.15849519000000295
100	0.1638959900000035
100	0.1630858700000034
105	0.1709170300000042
105	0.17118707000000422
105	0.16443607000000354
105	0.1719971900000043
105	0.16956683000000405
105	0.1671364700000038
110	0.20845259000000793
110	0.2111529900000082
110	0.20629227000000772
110	0.20764247000000785
110	0.20548215000000764
110	0.20683235000000777
115	0.21466351000000855
115	0.21871411000000895
115	0.21952423000000904
115	0.21682383000000877
115	0.2141234300000085
115	0.2222246300000093
120	0.22600519000000968
120	0.22762543000000984
120	0.22465499000000955
120	0.22654527000000974
120	0.22978575000001006
120	0.22735539000000982
125	0.2362667100000107
125	0.23572663000001065
125	0.2373468700000108
125	0.23356631000001044
125	0.23842703000001092
125	0.23491651000001057
130	0.24787843000001186
130	0.2481484700000119
130	0.2422075900000113
130	0.24706831000001178
130	0.24706831000001178
130	0.24706831000001178
135	0.28595407000000833
135	0.2927050700000076
135	0.28946459000000796
135	0.2945953500000074
135	0.28865447000000805
135	0.28946459000000796
140	0.30188643000000664
140	0.30485687000000633
140	0.3032366300000065
140	0.29702571000000716
140	0.29918603000000693
140	0.30296659000000653
145	0.31214795000000556
145	0.31241799000000553
145	0.3110677900000057
145	0.3134981500000054
145	0.31619855000000513
145	0.31889895000000484
150	0.326730110000004
150	0.32240947000000447
150	0.3251098700000042
150	0.32456979000000424
150	0.32456979000000424
150	0.3183588700000049
155	0.3353713900000031
155	0.336181510000003
155	0.33402119000000324
155	0.336181510000003
155	0.3326709900000034
155	0.32916047000000376
160	0.3853287899999978
160	0.39153970999999715
160	0.3893793899999974
160	0.38667898999999767
160	0.3920797899999971
160	0.3909996299999972
165	0.4072020299999955
165	0.39991094999999627
165	0.3958603499999967
165	0.40369150999999587
165	0.40207126999999604
165	0.4015311899999961
170	0.4144931099999947
170	0.41692346999999447
170	0.4126028299999949
170	0.41503318999999467
170	0.41530322999999464
170	0.4101724699999952
175	0.4220542299999939
175	0.42178418999999395
175	0.4223242699999939
175	0.4204339899999941
175	0.4242145499999937
175	0.42556474999999355
180	0.4390667499999921
180	0.43960682999999207
180	0.43879670999999215
180	0.4390667499999921
180	0.43609630999999244
180	0.4352861899999925
185	0.4987455899999858
185	0.5044164299999853
185	0.5000957899999856
185	0.4979354699999859
185	0.5006358699999857
185	0.4938848699999863
190	0.5130577099999843
190	0.5130577099999843
190	0.516028149999984
190	0.5079269499999849
190	0.5117075099999845
190	0.5106273499999846
195	0.5246694299999831
195	0.5249394699999831
195	0.5273698299999828
195	0.5208888699999835
195	0.5252095099999831
195	0.5303402699999825
200	0.544482349999981
200	0.5407017899999814
200	0.5385414699999816
200	0.5390815499999816
200	0.5362811499999819
200	0.5361111099999819
205	0.5521784899999802
205	0.55420378999998
205	0.5535286899999801
205	0.5597396099999794
205	0.5503232299999804
205	0.5570392099999797
210	0.6270145899999723
210	0.6253943499999725
210	0.6259344299999724
210	0.6285998099999721
210	0.6219838299999728
210	0.6219838299999728
215	0.6352157899999714
215	0.6441271099999705
215	0.6350807699999714
215	0.6418317699999707
215	0.6379161899999711
215	0.6412916899999708
220	0.6507781099999698
220	0.6505080699999698
220	0.6554687899999693
220	0.6514181899999697
220	0.6542536099999694
220	0.6515532099999697
225	0.6694108699999678
225	0.6688357699999679
225	0.6696809099999678
225	0.667755609999968
225	0.6693758499999678
225	0.6714011499999676
230	0.6834179299999663
230	0.6836879699999663
230	0.6846331099999662
230	0.6827428299999664
230	0.6835529499999663
230	0.6840930299999662
235	0.7721260699999569
235	0.7649700099999577
235	0.7625396499999579
235	0.7649700099999577
235	0.7590641499999583
235	0.7598392499999582
240	0.7747264699999566
240	0.7817124899999559
240	0.7790120899999562
240	0.7782369899999563
240	0.770910889999957
240	0.7749614899999566
245	0.7941343299999546
245	0.7952144899999545
245	0.7976448499999542
245	0.7936292699999546
245	0.7976798699999542
245	0.7945393899999545
250	0.8151974499999524
250	0.8133421899999526
250	0.8154674899999523
250	0.818437929999952
250	0.8101017099999529
250	0.809526609999953
255	0.8268091699999511
255	0.828294389999951
255	0.8178978499999521
255	0.8300496499999508
255	0.8287344699999509
255	0.8286994499999509
260	0.9164624499999416
260	0.9153822899999418
260	0.9156523299999417
260	0.913492009999942
260	0.9102865499999423
260	0.9154173099999418
265	0.9360403499999396
265	0.9337450099999398
265	0.9294243699999403
265	0.93239480999994
265	0.9275340899999405
265	0.93225978999994
270	0.9452217099999386
270	0.9469769699999384
270	0.9456267699999386
270	0.9475170499999384
270	0.9483271699999383
270	0.9437364899999388
275	0.9639894899999366
275	0.9685801699999361
275	0.9685801699999361
275	0.9629093299999367
275	0.9659147899999364
275	0.9707404899999359
280	0.9837024099999345
280	0.9778965499999351
280	0.9850526099999344
280	0.9830273099999346
280	0.9854576699999343
280	0.9880230499999341
285	1.075786049999987
285	1.08010668999999
285	1.0763611499999874
285	1.077406289999988
285	1.0779463699999885
285	1.077171269999988
290	1.1026550300000062
290	1.0971542300000023
290	1.1020149500000058
290	1.096714150000002
290	1.1026550300000062
290	1.0944188100000003
295	1.1095760700000112
295	1.1172371900000166
295	1.1139967100000143
295	1.1156169500000155
295	1.1098110900000113
295	1.1214578300000198
300	1.1254734100000225
300	1.1354648900000297
300	1.1346547700000291
300	1.1341146900000287
300	1.1334395900000283
300	1.1254734100000225
305	1.151127210000041
305	1.1557529100000443
305	1.1519373300000415
305	1.159633470000047
305	1.1538276100000429
305	1.1534225500000426
310	1.2549575900001153
310	1.2523922100001135
310	1.2533373500001141
310	1.2607634500001195
310	1.2634638500001214
310	1.2596832900001187
315	1.2764607900001308
315	1.2788561300001324
315	1.2742654500001291
315	1.269944810000126
315	1.2717000700001273
315	1.2761557300001305
320	1.296408730000145
320	1.2953285700001442
320	1.2931682500001427
320	1.3053200500001514
320	1.2934382900001429
320	1.304779970000151
325	1.3154465500001586
325	1.3239528100001647
325	1.3107208500001553
325	1.3192271100001614
325	1.3163916900001593
325	1.3209823700001626
330	1.3385349700001752
330	1.3363746500001736
330	1.3334042100001715
330	1.3401552100001763
330	1.3404252500001765
330	1.3352944900001729
335	1.4476311300002533
335	1.440105030000248
335	1.44304045000025
335	1.448576270000254
335	1.4477661500002534
335	1.4449307300002514
340	1.463833530000265
340	1.4732849300002717
340	1.473825010000272
340	1.4766604300002741
340	1.4673440500002675
340	1.469504370000269
345	1.4907025100002842
345	1.5017741500002921
345	1.490567490000284
345	1.4857067700002806
345	1.4892172900002831
345	1.4881371300002824
350	1.5116306100002992
350	1.5178415300003036
350	1.5102804100002982
350	1.5090652300002974
350	1.511360570000299
350	1.5189216900003044
355	1.5332688300003148
355	1.525402650000309
355	1.5329637700003145
355	1.5310734900003131
355	1.5297232900003122
355	1.5353941300003162
360	1.6517813700003996
360	1.6512412900003992
360	1.6590724500004048
360	1.6528965500004005
360	1.6515113300003994
360	1.6534016100004008
365	1.6736896300004154
365	1.6852663300004236
365	1.6731145300004149
365	1.6820258500004213
365	1.6741946900004157
365	1.6709542100004133
370	1.699613470000434
370	1.6974531500004324
370	1.7001185300004342
370	1.697013070000432
370	1.7060944300004386
370	1.7065994900004389
375	1.7229369100004506
375	1.7238820500004512
375	1.7275275900004539
375	1.7225318500004503
375	1.720641570000449
375	1.7211816500004493
380	1.7460253300004671
380	1.751561150000471
380	1.7511560900004708
380	1.7403895100004632
380	1.7492658100004694
380	1.7508860500004706
385	1.874429350000559
385	1.8730791500005581
385	1.8761846100005604
385	1.8759145700005602
385	1.872809110000558
385	1.8764546500005606
390	1.8972477300005754
390	1.8981928700005761
390	1.8891465300005696
390	1.8931971300005725
390	1.897822830000576
390	1.9015683700005785
395	1.9177707700005902
395	1.9256019300005958
395	1.9229015300005938
395	1.9137201700005873
395	1.9210112500005925
395	1.9112898100005855
400	1.9477452100006116
400	1.949635490000613
400	1.9472051300006112
400	1.9457199100006102
400	1.938563850000605
400	1.9485903500006123
405	1.9670530700006255
405	1.9620573300006219
405	1.967728170000626
405	1.976099410000632
405	1.9766394900006323
405	1.970698610000628
410	2.098157490000719
410	2.103558290000723
410	2.108959090000727
410	2.107878930000726
410	2.1039633500007233
410	2.107608890000726
415	2.125971610000739
415	2.1265116900007395
415	2.1363681500007465
415	2.1311023700007428
415	2.1251614900007385
415	2.1292120900007414
420	2.1513553700007573
420	2.1502752100007565
420	2.145549510000753
420	2.1583764100007623
420	2.1610768100007642
420	2.1697180900007704
425	2.180114630000778
425	2.181599850000779
425	2.179169490000777
425	2.1851103700007815
425	2.1836251500007804
425	2.187000650000783
430	2.2059034500007964
430	2.2061734900007965
430	2.2062085100007964
430	2.2051283500007957
430	2.208333810000798
430	2.2061734900007965
435	2.3468643300008973
435	2.3432187900008947
435	2.339438230000892
435	2.361986570000908
435	2.343623850000895
435	2.349294690000899
440	2.3879454300009266
440	2.3779189300009196
440	2.37872905000092
440	2.3816994900009223
440	2.3795391700009207
440	2.370087770000914
445	2.403877790000938
445	2.400872330000936
445	2.4046528900009387
445	2.3946614100009316
445	2.4041128100009383
445	2.4124840500009443
450	2.424500830000953
450	2.4222054900009513
450	2.428956490000956
450	2.43435729000096
450	2.429901630000957
450	2.4319269300009583
455	2.4632515700009807
455	2.465141850000982
455	2.4583908500009772
455	2.455150370000975
455	2.4548803300009747
455	2.4558254700009754
460	2.6096132500010856
460	2.6012420100010796
460	2.611808590001087
460	2.6120436100010873
460	2.6056976700010828
460	2.6051575900010824
465	2.642288090001109
465	2.6428281700011094
465	2.6399927500011073
465	2.6333767700011026
465	2.6398577300011072
465	2.6332417500011025
470	2.658760530001121
470	2.667401810001127
470	2.664431370001125
470	2.6665916900011264
470	2.6725675900011305
470	2.6570052700011195
475	2.6987264500011494
475	2.6944058100011463
475	2.6903902300011433
475	2.6892750500011426
475	2.692550550001145
475	2.6903552100011434
480	2.7222199300011662
480	2.724650290001168
480	2.7268106100011695
480	2.7268456300011694
480	2.7212747900011656
480	2.7172241900011627
485	2.8785730900012783
485	2.8788431300012784
485	2.879653250001279
485	2.8785730900012783
485	2.885054050001283
485	2.893830350001289
490	2.9042268900012966
490	2.9109778900013015
490	2.9233997300013104
490	2.9109778900013015
490	2.917188810001306
490	2.914218370001304
495	2.9414924100013233
495	2.9406822900013228
495	2.9359565900013194
495	2.939602130001322
495	2.939602130001322
495	2.9432476700013246
500	2.972006930001345
500	2.967416250001342
500	2.9736271700013464
500	2.9765976100013485
500	2.9684964100013427
500	2.970251670001344


==> results/summary/lw_auth/CyaSSL/False/ECUAuth_raw.txt <==
ecus	time
4	2.32649327577345
4	2.32649327577345
4	2.32649327577345
4	2.3264932757734487
4	2.3264932757734487
4	2.32649327577345
5	2.64429351896681
5	2.644293518966812
5	2.64429351896681
5	2.644293518966812
5	2.64429351896681
5	2.644293518966812
6	2.962093762160174
6	2.9620937621601717
6	2.962093762160174
6	2.962093762160174
6	2.9620937621601717
6	2.962093762160174
7	3.2798940053535333
7	3.279894005353536
7	3.279894005353536
7	3.2798940053535333
7	3.2798940053535333
7	3.279894005353536
8	3.597694248546898
8	3.597694248546898
8	3.597694248546898
8	3.597694248546895
8	3.597694248546895
8	3.597694248546898
9	3.91549449174026
9	3.91549449174026
9	3.91549449174026
9	3.91549449174026
9	3.9154944917402563
9	3.91549449174026
10	4.233294734933618
10	4.233294734933621
10	4.233294734933621
10	4.233294734933618
10	4.233294734933618
10	4.233294734933621
11	4.551094978126983
11	4.551094978126979
11	4.551094978126983
11	4.551094978126983
11	4.551094978126979
11	4.551094978126983
12	4.8688952213203445
12	4.868895221320341
12	4.868895221320341
12	4.868895221320341
12	4.868895221320341
12	4.8688952213203445
13	5.1866954645137024
13	5.1866954645137024
13	5.186695464513706
13	5.1866954645137024
13	5.1866954645137024
13	5.186695464513706
14	5.5044957077070675
14	5.5044957077070675
14	5.504495707707064
14	5.5044957077070675
14	5.504495707707064
14	5.504495707707064
15	5.8222959509004255
15	5.822295950900429
15	5.8222959509004255
15	5.8222959509004255
15	5.8222959509004255
15	5.822295950900429
16	6.140096194093791
16	6.140096194093791
16	6.140096194093787
16	6.140096194093791
16	6.140096194093787
16	6.140096194093791
17	6.457896437287149
17	6.457896437287149
17	6.457896437287152
17	6.457896437287149
17	6.457896437287149
17	6.457896437287149
18	6.77569668048051
18	6.775696680480514
18	6.77569668048051
18	6.775696680480514
18	6.77569668048051
18	6.775696680480514
19	7.093496923673872
19	7.093496923673875
19	7.093496923673875
19	7.093496923673872
19	7.093496923673875
19	7.093496923673875
20	7.411297166867237
20	7.411297166867237
20	7.411297166867237
20	7.411297166867237
20	7.411297166867237
20	7.411297166867237
21	7.729097410060598
21	7.729097410060598
21	7.729097410060595
21	7.729097410060598
21	7.729097410060595
21	7.729097410060595
22	8.04689765325396
22	8.04689765325396
22	8.046897653253957
22	8.046897653253957
22	8.046897653253957
22	8.04689765325396
23	8.36469789644732
23	8.36469789644732
23	8.364697896447323
23	8.36469789644732
23	8.36469789644732
23	8.36469789644732
24	8.682498139640682
24	8.682498139640686
24	8.682498139640686
24	8.682498139640686
24	8.682498139640682
24	8.682498139640686
25	9.000298382834048
25	9.000298382834044
25	9.000298382834044
25	9.000298382834048
25	9.000298382834048
25	9.000298382834048
26	9.318098626027407
26	9.31809862602741
26	9.318098626027407
26	9.318098626027407
26	9.318098626027407
26	9.31809862602741
27	9.63589886922077
27	9.635898869220773
27	9.63589886922077
27	9.635898869220773
27	9.635898869220773
27	9.635898869220773
28	9.953699112414132
28	9.953699112414135
28	9.953699112414132
28	9.953699112414135
28	9.953699112414132
28	9.953699112414132
29	10.271499355607498
29	10.271499355607494
29	10.271499355607498
29	10.271499355607494
29	10.271499355607498
29	10.271499355607498
30	10.58929959880086
30	10.58929959880086
30	10.58929959880086
30	10.58929959880086
30	10.58929959880086
30	10.589299598800856
31	10.907099841994219
31	10.907099841994222
31	10.907099841994222
31	10.907099841994222
31	10.907099841994219
31	10.907099841994219
32	11.224900085187581
32	11.224900085187585
32	11.224900085187581
32	11.224900085187581
32	11.224900085187581
32	11.224900085187585
33	11.542700328380944
33	11.542700328380947
33	11.542700328380944
33	11.542700328380944
33	11.542700328380944
33	11.542700328380947
34	11.860500571574306
34	11.86050057157431
34	11.86050057157431
34	11.860500571574306
34	11.860500571574306
34	11.86050057157431
35	12.178300814767672
35	12.178300814767669
35	12.178300814767672
35	12.178300814767672
35	12.178300814767672
35	12.178300814767669
36	12.496101057961035
36	12.496101057961031
36	12.496101057961035
36	12.496101057961031
36	12.496101057961031
36	12.496101057961031
37	12.813901301154397
37	12.813901301154397
37	12.813901301154393
37	12.813901301154397
37	12.813901301154397
37	12.813901301154397
38	13.131701544347756
38	13.131701544347756
38	13.131701544347756
38	13.13170154434776
38	13.131701544347756
38	13.131701544347756
39	13.449501787541118
39	13.449501787541122
39	13.449501787541118
39	13.449501787541122
39	13.449501787541122
39	13.449501787541122
40	13.767537050734484
40	13.767537050734484
40	13.76753705073448
40	13.767537050734484
40	13.767537050734484
40	13.767537050734484
41	14.085337293927847
41	14.085337293927847
41	14.085337293927847
41	14.085337293927847
41	14.085337293927843
41	14.085337293927847
42	14.403275370000001
42	14.403137537121205
42	14.403137537121209
42	14.403137537121205
42	14.403137537121209
42	14.403137537121209
43	14.720937780314568
43	14.720937780314571
43	14.720937780314571
43	14.720937780314568
43	14.720937780314568
43	14.720937780314568
44	15.038738023507934
44	15.038738023507934
44	15.038738023507934
44	15.03873802350793
44	15.03873802350793
44	15.03873802350793
45	15.356538266701293
45	15.356538266701293
45	15.356538266701293
45	15.356538266701296
45	15.356538266701293
45	15.356538266701293
46	15.674338509894655
46	15.674338509894655
46	15.674338509894659
46	15.674338509894659
46	15.674338509894655
46	15.674338509894655
47	15.992138753088021
47	15.992138753088017
47	15.992138753088021
47	15.992138753088017
47	15.992138753088017
47	15.992138753088021
48	16.30993899628137
48	16.309938996281375
48	16.30993899628137
48	16.30993899628137
48	16.309938996281375
48	16.309938996281375
49	16.62773923947473
49	16.62773923947473
49	16.62773923947473
49	16.627739239474735
49	16.627739239474735
49	16.62773923947473
50	16.945539482668092
50	16.945539482668096
50	16.945539482668092
50	16.945539482668096
50	16.945539482668096
50	16.945539482668096
51	17.263339725861456
51	17.263339725861456
51	17.263339725861453
51	17.263339725861456
51	17.263339725861456
51	17.263339725861456
52	17.581139969054817
52	17.581139969054814
52	17.581139969054814
52	17.581139969054814
52	17.581139969054814
52	17.581139969054817
53	17.898940212248178
53	17.898940212248178
53	17.898940212248178
53	17.898940212248174
53	17.898940212248174
53	17.898940212248174
54	18.21674045544154
54	18.21674045544154
54	18.21674045544154
54	18.216740455441535
54	18.216740455441535
54	18.216740455441535
55	18.5345406986349
55	18.5345406986349
55	18.5345406986349
55	18.5345406986349
55	18.534540698634896
55	18.5345406986349
56	18.852340941828256
56	18.852340941828256
56	18.85234094182826
56	18.85234094182826
56	18.85234094182826
56	18.85234094182826
57	19.170141185021617
57	19.17014118502162
57	19.170141185021617
57	19.17027536999999
57	19.17014118502162
57	19.170141185021617
58	19.48794142821498
58	19.487941428214977
58	19.487941428214977
58	19.48794142821498
58	19.487941428214977
58	19.487941428214977
59	19.805741671408338
59	19.805741671408338
59	19.80574167140834
59	19.805741671408338
59	19.80574167140834
59	19.80574167140834
60	20.1235419146017
60	20.1235419146017
60	20.123541914601702
60	20.1235419146017
60	20.123541914601702
60	20.123541914601702
61	20.44134215779506
61	20.44134215779506
61	20.44134215779506
61	20.441342157795063
61	20.44134215779506
61	20.441342157795063
62	20.759142400988424
62	20.759142400988424
62	20.75914240098842
62	20.75914240098842
62	20.75914240098842
62	20.759142400988424
63	21.07694264418178
63	21.076942644181784
63	21.07694264418178
63	21.07694264418178
63	21.07694264418178
63	21.07694264418178
64	21.394742887375145
64	21.394742887375145
64	21.394742887375145
64	21.394742887375145
64	21.39474288737514
64	21.39474288737514
65	21.712543130568505
65	21.712543130568502
65	21.712543130568505
65	21.712543130568502
65	21.712543130568505
65	21.712543130568502
66	22.030343373761863
66	22.030343373761866
66	22.030343373761866
66	22.030343373761866
66	22.030343373761863
66	22.030343373761863
67	22.348143616955223
67	22.348143616955223
67	22.348143616955227
67	22.348143616955223
67	22.348143616955227
67	22.348143616955227
68	22.665943860148584
68	22.665943860148584
68	22.665943860148587
68	22.665943860148587
68	22.665943860148587
68	22.665943860148587
69	22.983744103341948
69	22.983744103341945
69	22.983744103341948
69	22.983744103341948
69	22.983744103341948
69	22.983744103341945
70	23.30154434653531
70	23.301544346535305
70	23.301544346535305
70	23.301544346535305
70	23.30154434653531
70	23.30154434653531
71	23.61934458972867
71	23.61934458972867
71	23.619344589728666
71	23.61934458972867
71	23.619344589728666
71	23.61934458972867
72	23.937144832922026
72	23.937144832922026
72	23.937144832922026
72	23.937144832922026
72	23.937144832922026
72	23.93714483292203
73	24.254945076115387
73	24.25494507611539
73	24.254945076115387
73	24.254945076115387
73	24.254945076115387
73	24.254945076115387
74	24.572745319308748
74	24.572745319308748
74	24.572745319308748
74	24.572745319308748
74	24.572745319308748
74	24.57274531930875
75	24.890545562502112
75	24.890545562502112
75	24.89054556250211
75	24.890545562502112
75	24.89054556250211
75	24.89054556250211
76	25.20834580569547
76	25.208345805695473
76	25.20834580569547
76	25.208345805695473
76	25.208345805695473
76	25.20834580569547
77	25.526146048888833
77	25.526146048888833
77	25.526146048888833
77	25.52614604888883
77	25.52614604888883
77	25.52614604888883
78	25.84394629208219
78	25.84394629208219
78	25.843946292082194
78	25.84394629208219
78	25.843946292082194
78	25.84394629208219
79	26.161746535275554
79	26.16174653527555
79	26.16174653527555
79	26.161746535275554
79	26.16174653527555
79	26.16174653527555
80	26.479546778468915
80	26.479546778468915
80	26.479546778468915
80	26.47954677846891
80	26.47954677846891
80	26.479546778468915
81	26.797347021662272
81	26.797347021662276
81	26.797347021662276
81	26.797347021662276
81	26.797347021662272
81	26.797347021662276
82	27.115147264855636
82	27.115147264855636
82	27.115147264855633
82	27.115147264855636
82	27.115147264855636
82	27.115147264855636
83	27.432947508048994
83	27.432947508048994
83	27.432947508048994
83	27.432947508048994
83	27.432947508048994
83	27.432947508048994
84	27.750747751242358
84	27.750747751242354
84	27.750747751242354
84	27.750747751242358
84	27.750747751242358
84	27.750747751242354
85	28.06854799443572
85	28.06854799443572
85	28.068547994435715
85	28.06854799443572
85	28.06854799443572
85	28.06854799443572
86	28.386348237629075
86	28.386348237629075
86	28.38634823762908
86	28.386348237629075
86	28.386348237629075
86	28.38634823762908
87	28.704148480822436
87	28.704148480822436
87	28.70414848082244
87	28.704148480822436
87	28.70414848082244
87	28.704148480822436
88	29.021948724015797
88	29.021948724015797
88	29.021948724015797
88	29.0219487240158
88	29.021948724015797
88	29.0219487240158
89	29.33974896720916
89	29.33974896720916
89	29.33974896720916
89	29.33974896720916
89	29.33974896720916
89	29.33974896720916
90	29.657549210402518
90	29.65754921040252
90	29.657549210402518
90	29.657549210402518
90	29.657549210402518
90	29.65754921040252
91	29.97534945359588
91	29.97534945359588
91	29.97534945359588
91	29.97534945359588
91	29.97534945359588
91	29.97534945359588
92	30.293149696789243
92	30.293149696789243
92	30.29314969678924
92	30.293149696789243
92	30.29314969678924
92	30.29314969678924
93	30.6109499399826
93	30.6109499399826
93	30.6109499399826
93	30.6109499399826
93	30.610949939982603
93	30.6109499399826
94	30.928750183175964
94	30.92875018317596
94	30.928750183175964
94	30.928750183175964
94	30.92875018317596
94	30.928750183175964
95	31.246550426369325
95	31.246550426369325
95	31.246550426369325
95	31.24655042636932
95	31.246550426369325
95	31.246550426369325
96	31.564350669562682
96	31.564350669562682
96	31.564350669562685
96	31.564350669562682
96	31.564350669562685
96	31.564350669562685
97	31.882150912756043
97	31.882150912756043
97	31.882150912756043
97	31.882150912756046
97	31.882150912756043
97	31.882150912756043
98	32.199951155949414
98	32.19995115594942
98	32.19995115594942
98	32.19995115594942
98	32.199951155949414
98	32.19995115594942
99	32.51775139914278
99	32.51775139914278
99	32.517751399142774
99	32.517751399142774
99	32.51775139914278
99	32.517751399142774
100	32.83555164233614
100	32.835551642336135
100	32.83555164233614
100	32.835551642336135
100	32.83555164233614
100	32.835551642336135


==> results/summary/lw_auth/CyaSSL/True/StreamAuth_raw.txt <==
streams	time
20	0.05529234499999995
20	0.05643771999999995
20	0.05529234499999995
20	0.057583094999999945
20	0.05300159499999996
20	0.055427364999999944
25	0.07038704499999995
25	0.06782625499999995
25	0.07254277499999996
25	0.07254277499999996
25	0.06910664999999995
25	0.07368814999999997
30	0.08669233500000002
30	0.07907977
30	0.082515895
30	0.08480664500000001
30	0.080090125
30	0.08743265000000001
35	0.1388440950000002
35	0.13089627500000015
35	0.13305200500000017
35	0.12948086000000014
35	0.12712030500000016
35	0.13035619500000015
40	0.1481467050000002
40	0.1428248900000002
40	0.14983216000000021
40	0.15454868000000024
40	0.13668836500000017
40	0.1429553200000002
45	0.15872512000000025
45	0.15973547500000024
45	0.15596409500000025
45	0.15967026000000026
45	0.16641208000000027
45	0.16540172500000025
50	0.19086542500000037
50	0.19471120000000036
50	0.19120986000000034
50	0.18898432500000034
50	0.18662377000000033
50	0.18042662000000032
55	0.21048100000000042
55	0.19970235000000036
55	0.20792480000000038
55	0.2123666900000004
55	0.2102807650000004
55	0.2093356250000004
60	0.29181180500000065
60	0.29458201000000067
60	0.28824066000000065
60	0.2992287250000007
60	0.30542587500000073
60	0.2972686400000007
65	0.29976421500000067
65	0.32955314500000077
65	0.3151941700000007
65	0.31735449000000077
65	0.31951022000000073
65	0.32375646500000077
70	0.3400011300000008
70	0.3470084000000008
70	0.3408718750000008
70	0.34983464000000086
70	0.3424269000000008
70	0.3378362200000008
75	0.35738199000000087
75	0.3716757500000009
75	0.36567883500000087
75	0.388181275000001
75	0.38778080500000095
75	0.3547651650000008
80	0.391882850000001
80	0.400845615000001
80	0.40630245000000104
80	0.40017510500000103
80	0.392283320000001
80	0.393977955000001
85	0.5271996600000014
85	0.5224785500000014
85	0.5234236900000014
85	0.5279353850000015
85	0.5299698650000014
85	0.5301048850000014
90	0.5665520600000016
90	0.5451812250000014
90	0.5755056450000016
90	0.5526679500000015
90	0.5507170450000015
90	0.5428252600000015
95	0.5959359300000017
95	0.6010621000000017
95	0.5879927000000016
95	0.5978124400000017
95	0.5916988650000017
95	0.5952746000000017
100	0.6172231900000017
100	0.6355537800000018
100	0.6317961700000018
100	0.6348924500000018
100	0.6081952100000017
100	0.6100202750000017
105	0.675990930000002
105	0.6689230350000019
105	0.6549645300000019
105	0.6610964650000019
105	0.6483623200000018
105	0.6600300750000019
110	0.8258485900000024
110	0.8475032350000025
110	0.8286142050000025
110	0.8129050300000025
110	0.8246425900000024
110	0.8121738950000024
115	0.8813198150000026
115	0.8789032250000025
115	0.8560471700000025
115	0.8604982400000025
115	0.8444492200000026
115	0.8660202900000026
120	0.8989100900000027
120	0.9207466100000027
120	0.8887321450000026
120	0.8820647200000026
120	0.9022626400000027
120	0.9156296200000027
125	0.9749374400000028
125	0.9270833700000027
125	0.9504703250000027
125	0.9280753650000028
125	0.9271439950000027
125	0.9487848700000028
130	0.9885377400000028
130	0.9855020850000029
130	0.9779639150000028
130	0.9759340250000028
130	0.9852412250000029
130	0.9727771200000028
135	1.190430499999985
135	1.1841589549999856
135	1.2052643399999836
135	1.1852997399999856
135	1.1822640849999857
135	1.2088400749999832
140	1.2078205399999833
140	1.2356916499999808
140	1.2141343499999828
140	1.2248523749999818
140	1.2357798149999808
140	1.2104235949999833
145	1.2855058049999761
145	1.2863949099999759
145	1.2984723149999748
145	1.2905199049999756
145	1.285389144999976
145	1.2598418699999785
150	1.3525051749999697
150	1.3377273699999712
150	1.3214266699999728
150	1.3266364149999723
150	1.3130829699999735
150	1.2970385399999749
155	1.3435938549999706
155	1.3654395549999685
155	1.3783647549999674
155	1.3720417649999679
155	1.3509639199999703
155	1.3584974999999693
160	1.6068987199999485
160	1.603765719999947
160	1.6188135649999469
160	1.6091104849999478
160	1.6095578099999466
160	1.6147721449999473
165	1.674019339999943
165	1.6746898499999427
165	1.6506930099999444
165	1.6655920649999434
165	1.6548602699999435
165	1.6627612349999437
170	1.6984589149999398
170	1.7068953699999396
170	1.6890212849999404
170	1.734989664999937
170	1.7025747299999396
170	1.7109184299999385
175	1.7832533849999337
175	1.7613470599999352
175	1.7457030999999361
175	1.775818104999933
175	1.7480030299999363
175	1.7970814599999332
180	1.8114689299999303
180	1.8085306199999318
180	1.8024409499999312
180	1.8010347149999317
180	1.7922721849999323
180	1.7990562699999308
185	2.0805750649999246
185	2.089393629999925
185	2.0907254699999247
185	2.113786349999928
185	2.089794099999925
185	2.1247000199999286
190	2.158786639999932
190	2.13406784499993
190	2.1350129849999298
190	2.1148389699999264
190	2.162958489999932
190	2.13661945499993
195	2.2307863399999412
195	2.205616584999937
195	2.209075659999938
195	2.207632704999937
195	2.2182157099999382
195	2.245471389999943
200	2.3066648999999493
200	2.251710804999942
200	2.2547694099999434
200	2.274436429999945
200	2.265334054999944
200	2.279805099999945
205	2.328431614999952
205	2.3422927749999523
205	2.3288881199999514
205	2.352545114999954
205	2.3057712049999486
205	2.312908904999949
210	2.6797301199999883
210	2.6475806349999855
210	2.6807129349999896
210	2.665422589999988
210	2.6618743949999866
210	2.649983454999986
215	2.7193296099999933
215	2.7462270849999952
215	2.7065348399999913
215	2.6941828049999907
215	2.736109764999995
215	2.7443184449999958
220	2.830388720000003
220	2.813547940000001
220	2.7786420199999977
220	2.7975641350000005
220	2.7873209749999996
220	2.806997175000001
225	2.825946830000002
225	2.8694940300000056
225	2.833722910000005
225	2.8517595550000046
225	2.8154106800000025
225	2.8265475350000027
230	2.923909000000012
230	2.9107789750000106
230	2.929915095000012
230	2.9345149550000116
230	2.8902458000000073
230	2.897709575000009
235	3.2684280100000414
235	3.22957897000004
235	3.2789834750000435
235	3.2703651450000426
235	3.2416288350000415
235	3.293840265000043
240	3.3426679700000492
240	3.344902685000049
240	3.3505129000000484
240	3.3229449150000465
240	3.353543965000049
240	3.3101134250000466
245	3.4475437000000575
245	3.4048295700000533
245	3.403665835000054
245	3.4092668700000544
245	3.4057517600000544
245	3.4189093250000546
250	3.4656602850000597
250	3.480131330000062
250	3.4517578150000596
250	3.5070563450000622
250	3.4536526850000593
250	3.491337990000062
255	3.5933084950000707
255	3.5530201350000663
255	3.563314740000068
255	3.543624770000067
255	3.555492760000068
255	3.5923027300000703
260	3.9714346700001038
260	3.9406592900001036
260	3.9499619000001043
260	3.9664113900001055
260	3.9128396250001005
260	3.9493841450001024
265	4.052094965000111
265	4.003156145000108
265	4.053492020000112
265	4.02111935000011
265	4.026896715000109
265	4.027641620000108
270	4.094757650000115
270	4.108278965000117
270	4.109019280000117
270	4.133900635000119
270	4.108423165000117
270	4.118065620000117
275	4.178066900000121
275	4.177778500000122
275	4.190805635000122
275	4.1798506550001235
275	4.129864760000121
275	4.223001975000126
280	4.289172865000132
280	4.244671345000129
280	4.251315820000132
280	4.259919425000129
280	4.295127515000131
280	4.240560120000129
285	4.697865960000169
285	4.696119880000169
285	4.686808090000169
285	4.742493320000173
285	4.7035413900001695
285	4.7354906400001715
290	4.7773523850001745
290	4.794105000000178
290	4.804585115000177
290	4.793243435000177
290	4.748793360000175
290	4.790263815000177
295	4.860885775000184
295	4.883890620000185
295	4.855312280000182
295	4.850782225000183
295	4.910527235000186
295	4.846731625000182
300	4.87972986000019
300	4.8955786450001915
300	4.901640775000192
300	4.929780970000192
300	4.959430290000195
300	4.9079444500001905
305	5.004421400000201
305	4.962764480000197
305	4.9742559050001995
305	4.978855765000199
305	5.0215781200002
305	5.020405205000201
310	5.491684275000245
310	5.4687538250002445
310	5.456996950000241
310	5.449343075000242
310	5.468720740000243
310	5.459352915000242
315	5.568381180000248
315	5.509470195000247
315	5.568335280000251
315	5.573894050000249
315	5.559651735000249
315	5.5479334900002515
320	5.6370486000002575
320	5.621818880000257
320	5.583770780000255
320	5.64518288500026
320	5.664253790000261
320	5.624966605000258
325	5.757545340000268
325	5.697604685000265
325	5.752781965000267
325	5.78749224000027
325	5.7230766100002635
325	5.733622895000266
330	5.831542800000275
330	5.827314915000273
330	5.807154670000272
330	5.821462200000273
330	5.8007628300002745
330	5.830541625000274
335	6.330906030000318
335	6.29888334000032
335	6.398365540000321
335	6.31522076000032
335	6.376190130000323
335	6.35551734500032
340	6.442286625000329
340	6.366339215000326
340	6.411473570000328
340	6.489376475000331
340	6.415528760000327
340	6.44504306000033
345	6.550929145000338
345	6.5393734600003395
345	6.560450350000338
345	6.540280925000338
345	6.564566165000338
345	6.501492510000336
350	6.654101060000348
350	6.615112410000346
350	6.604086670000344
350	6.586799520000344
350	6.631472780000345
350	6.636450160000345
355	6.729653545000354
355	6.765406305000355
355	6.739170160000354
355	6.792331320000355
355	6.722367055000354
355	6.750642270000354
360	7.276494280000404
360	7.233162040000403
360	7.329106180000406
360	7.293144005000405
360	7.276498870000403
360	7.296663705000404
365	7.380611335000413
365	7.30843530500041
365	7.376016065000413
365	7.372407245000411
365	7.341250710000414
365	7.337153255000413
370	7.425561135000421
370	7.494440650000422
370	7.481553125000422
370	7.482316390000421
370	7.510843285000423
370	7.442265940000419
375	7.614811550000432
375	7.566603865000429
375	7.617330075000432
375	7.6600901050004335
375	7.57551059500043
375	7.629915430000433
380	7.638660555000438
380	7.64625935000044
380	7.670455470000438
380	7.667824875000439
380	7.679311710000442
380	7.66813259000044
385	8.285119465000493
385	8.286930760000493
385	8.267562275000493
385	8.283192465000495
385	8.280859450000493
385	8.269787810000492
390	8.344488865000502
390	8.399810345000503
390	8.412451735000506
390	8.405449055000505
390	8.347184675000502
390	8.356077635000503
395	8.510348690000516
395	8.48862787500051
395	8.47304913000051
395	8.498317185000513
395	8.516010350000515
395	8.521196190000513
400	8.506523185000521
400	8.497127820000522
400	8.563748715000521
400	8.558264340000523
400	8.528373475000523
400	8.528238455000523
405	8.613578550000533
405	8.652576380000534
405	8.709955290000533
405	8.624179915000532
405	8.652525890000536
405	8.687807420000533
410	9.274722510000588
410	9.251578055000587
410	9.249901780000586
410	9.30485128500059
410	9.221207735000588
410	9.254915880000587
415	9.419318980000602
415	9.357087575000598
415	9.403004510000601
415	9.4147512500006
415	9.3824300250006
415	9.382745965000598
420	9.532807495000608
420	9.484563090000607
420	9.48424256000061
420	9.493535035000608
420	9.522895955000612
420	9.530228345000609
425	9.66150832500062
425	9.613240015000617
425	9.621789495000622
425	9.679438445000622
425	9.595585480000619
425	9.654007830000621
430	9.702673930000632
430	9.819936505000632
430	9.714220435000632
430	9.78667932000063
430	9.740543790000627
430	9.785539490000634
435	10.42364188500069
435	10.43395944000069
435	10.359428400000692
435	10.41785438500069
435	10.407611225000688
435	10.394667665000688
440	10.490452110000701
440	10.5261763750007
440	10.585604490000703
440	10.458046355000699
440	10.5221395450007
440	10.557314550000699
445	10.598135720000712
445	10.681317220000713
445	10.631564645000712
445	10.689614065000717
445	10.65984445000071
445	10.656738990000711
450	10.71473524000072
450	10.779503530000722
450	10.770810805000723
450	10.752536250000722
450	10.73833524500072
450	10.763449920000722
455	10.883834590000731
455	10.923609455000769
455	10.902877955000735
455	10.86554626500073
455	10.84185255000073
455	10.910900170000735
460	11.598411660000853
460	11.582166995000849
460	11.598621075000857
460	11.634005495000892
460	11.537558950000815
460	11.57391796000081
465	11.72288919500088
465	11.73569678000091
465	11.764797795000884
465	11.713381760000876
465	11.665519465000834
465	11.716408235000875
470	11.878306580000888
470	11.843740505000884
470	11.810656015000852
470	11.818347565000858
470	11.845281760000882
470	11.854822280000871
475	11.94941354000088
475	12.011677075000916
475	12.012891300000945
475	11.991003335000945
475	11.996921265000942
475	11.941503395000868
480	12.063586335000934
480	12.081209695000924
480	12.073741330000928
480	12.161575090000982
480	12.122642475000955
480	12.133849135000965
485	12.828881390001058
485	12.868660845001102
485	12.811342560001048
485	12.886660770001107
485	12.924606935001117
485	12.820379720001053
490	12.90773593500105
490	13.008927495001112
490	12.954801880001098
490	12.938484730001036
490	13.018607625001104
490	12.99495885500113
495	13.07326968500109
495	13.069447815001071
495	13.109045395001122
495	13.154501235001144
495	13.032883980001076
495	13.076422000001086
500	13.20614332000108
500	13.190298170001101
500	13.10981152500105
500	13.13251420000105
500	13.136168920001058
500	13.180065145001077


==> results/summary/tesla/Crypto_Lib_HW/False/Auth_raw.txt <==
ecus	time
4	1118.7839302408315
4	1118.7851188934092
4	895.2833282354392
4	1006.0733865074441
4	1006.075468483821
4	783.5346007557335
5	894.6485254194943
5	894.6493888269615
5	1230.5356521469769
5	1117.8259811926182
5	670.666713002159
5	894.3299435237012
6	894.0860556810222
6	1118.7863616848383
6	1007.0350435448076
6	895.2846652597102
6	1007.0344067616286
6	782.5746776646965
7	895.2886136945507
7	895.2872387692817
7	894.3270326394463
7	895.2881583939444
7	1007.0392849561567
7	895.2941385529128
8	894.1698582948856
8	1006.0784987635359
8	895.2943355226708
8	894.6490220705879
8	1005.9197555608487
8	1007.03947522088
9	1007.042388910505
9	1006.08269320312
9	1007.0432667992698
9	1006.0890184286727
9	894.3313315579971
9	894.6499610972966
10	1006.0832197173377
10	1006.4008683182874
10	894.6530805007444
10	1006.4025402970553
10	894.331567953955
10	1005.9226439295494
11	1118.7934487361363
11	894.1776796747175
11	782.9124401389631
11	895.2948852341057
11	1007.0466446386131
11	782.5943040219913
12	1005.9319989455016
12	1005.9296451498864
12	1006.0923937013987
12	894.3470288442336
12	895.2991974336956
12	895.3046080350726
13	1117.8426393546288
13	894.1835011700742
13	1229.4344500768696
13	894.3449487224435
13	1006.0904002678591
13	1006.0938919555836
14	1007.0534720374746
14	1007.0500828523795
14	895.3034297166446
14	1118.801981492047
14	1005.9319875951036
14	1229.596591872309
15	895.3033166127818
15	1118.800468739314
15	1006.0973417194848
15	895.3155823973763
15	1006.0987072260256
15	895.3001541622888
16	895.3077907355374
16	1007.0618350903268
16	1005.9406659419101
16	1005.9408763314544
16	1007.0603640195462
16	1118.1709754334665
17	1006.1018602970512
17	1005.9477550348187
17	895.3200158657561
17	894.6877928839455
17	1007.0641512044981
17	1005.9468524056905
18	895.3245130690934
18	1007.0680396614582
18	1454.0735536337556
18	1006.4258323412582
18	895.3181640686048
18	895.3350874620468
19	1229.6086791304235
19	895.3246364528125
19	895.3310429661844
19	1229.6169245669191
19	1118.8223788164166
19	895.3398261481393
20	782.9407172430184
20	894.3665387344762
20	1565.8248939043028
20	1005.9494378094139
20	894.367391866533
20	895.3193704785334
21	1005.9529290421257
21	1006.1119001388261
21	1006.433431315566
21	1007.0805979635273
21	1230.5780696681995
21	1007.0702886575964
22	1118.8406641385811
22	1005.9636524625363
22	1117.7153447350413
22	1007.0799414171665
22	1006.1177222127234
22	1007.1022329160749
23	1006.1344630459407
23	1007.0935145621855
23	1229.6292936969003
23	1007.0948018301003
23	1007.1027981842967
23	1118.8445031629772
24	1117.7354048486056
24	1005.9789806650889
24	1007.0993464279518
24	1117.8796251916222
24	1007.0840690372432
24	1452.967523917995
25	1342.365759418938
25	1006.4572839211536
25	1007.1087425312518
25	1006.4656935833967
25	1118.8547507194432
25	1007.1023450030191
26	1230.6032620535975
26	1118.8487372968493
26	895.3427033234592
26	1117.8966850873671
26	1118.860716638101
26	1454.1165592821103
27	1118.2243069743013
27	1118.2281627917448
27	1007.1015829124674
27	1007.1297167405094
27	1341.4092678329305
27	895.4126920327071
28	895.3558258614546
28	1006.1655718338959
28	1229.9701023090422
28	1118.876416965902
28	1118.8632721741399
28	1005.994447136718
29	1006.1602754810598
29	1117.758012223163
29	1118.9052681874648
29	1229.6684100142206
29	894.4125172855083
29	1007.1161110416028
30	1007.1420521833484
30	1007.1122143885458
30	1117.6706384601878
30	895.3929158190501
30	895.3622579243523
30	1229.6669709990717
31	1341.4232691352238
31	1117.9183019645495
31	1118.8814205155875
31	1229.675240100704
31	1118.883487230423
31	1118.227240514725
32	1006.1801372733182
32	1230.6429139470115
32	1454.1568594514324
32	1565.9021677323651
32	1006.2017895738278
32	1118.9064584008297
33	895.3955135898785
33	1006.190855429094
33	1117.7861930331355
33	1006.5256981874805
33	1453.1950704142046
33	1117.76866824612
34	1007.1746561251385
34	1230.6569847119754
34	1117.9746143744728
34	1117.9339055762682
34	1118.9009555272976
34	1229.6797130687032
35	1006.0448066169803
35	1117.9323707393335
35	1229.6951548265451
35	1117.9514982871729
35	1118.9030559749401
35	1118.9016072566824
36	1007.165723858789
36	1341.4582460684262
36	895.4743088332557
36	1229.7083072633382
36	1006.5330917963475
36	1118.9010925953792
37	1007.1845313034584
37	895.4493192137871
37	1454.1623082345673
37	1007.1867106237634
37	1007.1863837282491
37	1007.1884961182551
38	1117.8185809498104
38	1341.7753495761992
38	1006.2176671534156
38	1117.9854537981041
38	1117.9784463737242
38	895.457740640476
39	1117.8242471372737
39	1118.9254533135788
39	1229.5478210908627
39	1118.960617234284
39	1117.9862225834945
39	1230.695862943787
40	1677.6903445834628
40	1118.9616128013606
40	1117.8327577225236
40	1007.1905525112105
40	1006.5567972327369
40	1007.1862151703946
41	1118.288900407932
41	1007.2084763340902
41	1007.1901778076574
41	1118.9641742665199
41	1118.9547281717596
41	1118.9805765132965
42	1342.466343639532
42	1117.8472120400777
42	1006.2926697522489
42	1117.8429039942819
42	1117.8435152179914
42	1342.452825833095
43	1453.5915266930656
43	1341.3402390926271
43	1118.9814787770877
43	1117.867169523815
43	1341.511778358806
43	1007.2618958647041
44	1118.0025940088128
44	1900.1220184241686
44	1006.5986238032898
44	1118.978399489424
44	1006.6306843936371
44	1230.7232354067685
45	1230.7430843465897
45	1007.2494536346944
45	1118.9605435882618
45	1230.735119827395
45	1230.7285664865362
45	1007.2113850493809
46	1007.2389899220548
46	1007.2352656343508
46	1007.2476507087496
46	1229.7614501199466
46	1229.6082004518514
46	1118.984179479266
47	1118.0424129183189
47	1229.8205855989288
47	1118.373293079379
47	1118.025039291988
47	1119.0242242673041
47	1007.2970697060913
48	1229.8029495019298
48	1118.0549155700735
48	1118.376719905865
48	1341.856275451329
48	1229.7926932758298
48	1453.3167248897803
49	1007.2502672130337
49	1229.6489630530089
49	1230.8145166427114
49	1342.5277763004674
49	1119.037243749073
49	1230.7546996898689
50	1566.0367972659092
50	1342.5303243664018
50	1230.7794551062111
50	1006.3601282124094
50	1007.2559660767736
50	1230.7880472092606
51	1007.3262199529337
51	1006.153667970967
51	1230.7757833266917
51	1118.079723363793
51	1119.0572948222289
51	1230.774186986221
52	1119.0648741668494
52	1342.5793127784593
52	1229.7089603892439
52	1006.6748379350607
52	1118.4381185299337
52	1117.9203057502662
53	1117.9584055508801
53	1453.3285745394924
53	1119.0670837102414
53	1230.1439081818457
53	1230.8111467773517
53	1454.3063601304882
54	1229.683593506749
54	1229.8909422575541
54	1118.111752945309
54	1229.6888577256084
54	1119.0939789327203
54	895.5987128284413
55	1341.9557897157956
55	1007.340583424398
55	1118.1010433400093
55	1230.8029789674279
55	1007.3557542496177
55	1118.1335721443802
56	1341.475727867617
56	1118.1423764156193
56	1007.3347341135396
56	1118.458337572516
56	1118.148288349571
56	1342.5965582157773
57	1117.9854010352058
57	1119.1710872157007
57	1119.0706195658825
57	1118.4605387813083
57	1341.9930848740526
57	1119.0819055210216
58	1230.8360251359884
58	1119.133867219559
58	1342.5900308785233
58	1342.6225507626311
58	1677.8408965238762
58	1230.917254176654
59	1229.7350187639481
59	1230.2379429155603
59	1229.8807508491225
59	1118.2113031085557
59	1229.9028505722356
59	1342.6396167212483
60	1118.4225215505587
60	1119.1778537161476
60	1230.90284888489
60	1118.1989318678293
60	1119.1648582513376
60	1453.3895289838592
61	1341.6498571426628
61	1118.1141736914833
61	1006.3233902572731
61	1230.8226112130958
61	1117.988579682073
61	1230.9190962989044
62	1230.9030739471787
62	1454.4447323301645
62	1119.1956516083185
62	1566.1133454268536
62	1230.934853275185
62	1229.9419491828921
63	1230.9327068962186
63	1454.4366706370956
63	1118.1844664035953
63	1117.9799645815337
63	1230.9358596301474
63	1341.748874498141
64	1341.5941915911071
64	1119.1306591426332
64	1119.1918504373716
64	1118.193589181599
64	1453.3327495418462
64	1229.9476063822185
65	1230.8986917656734
65	1119.1496275409258
65	1007.3802874830417
65	1119.1663725941899
65	1119.1297832682708
65	1119.227757431655
66	1118.4971797276996
66	1230.9260603013422
66	1007.5792132065495
66	1230.9171993590292
66	1342.7186446517405
66	1341.699159443189
67	1119.2299712378153
67	1342.7562574733274
67	1342.7499480561537
67	1118.2138756811644
67	1230.971106669255
67	1118.6105613372133
68	1230.9989492959048
68	1453.812253085385
68	1230.902701705218
68	1342.6730574280475
68	1007.4712310360204
68	1230.9599822233406
69	1230.020540101289
69	1342.7474593976915
69	1342.707336535889
69	1231.0106023245771
69	1006.5290269369516
69	1007.5336953839844
70	1342.050388875436
70	1453.5589692825695
70	1230.9585750419328
70	1231.0000354768576
70	1119.3118867839923
70	1342.718326980225
71	1342.0303691049098
71	1231.0368469460393
71	1119.2937584332883
71	1230.9561646226646
71	1342.691095694072
71	1454.464965826959
72	1229.916870860813
72	1341.6284002948028
72	1118.6376512876307
72	1231.0545783722089
72	1231.016724993653
72	1231.032959553784
73	1453.5532753916557
73	1007.6004752630248
73	1454.5330936516018
73	1231.0127601876518
73	1118.100671178396
73	1118.287629421695
74	1119.3294394930829
74	1119.3567528246613
74	1231.001461823059
74	1119.2954876053243
74	1119.2248377540693
74	1678.0855872408713
75	1118.6592605724773
75	1453.5331407592748
75	1342.7260985376188
75	1342.7309670214306
75	1231.092022096377
75	1118.6028802105798
76	1007.5427516342787
76	1007.656316654767
76	1231.1318492682128
76	1230.0721258428869
76	1230.153636370601
76	1118.6461839011095
77	1118.3507753779038
77	1342.913973448744
77	1007.5441069478543
77	1341.6417997225324
77	1454.6103510618336
77	1231.0863809562534
78	1231.0361842202924
78	1119.300998609163
78	1231.11391465283
78	1342.930032951193
78	1231.134847809939
78	1230.0975907631262
79	1006.7212375689387
79	1231.020636562557
79	1342.8002351179882
79	1119.296258780984
79	1231.1145095088348
79	1007.6534320479295
80	1341.8263666572752
80	1230.397550030632
80	1231.1512440576853
80	1118.7898312610032
80	1342.7628257609904
80	1119.4167434885117
81	1453.5234902154612
81	1231.194135684336
81	1119.3121541885162
81	1677.0907878334854
81	1230.136848804027
81	1231.075166344196
82	1231.226909729301
82	1118.3225999214528
82	1342.7907699374966
82	1789.8997242718235
82	1341.7341608022466
82	1453.5077520282773
83	1119.42128601354
83	1453.4444228643056
83	1229.9987816185183
83	1007.6288343587037
83	1231.2110613486852
83	1342.854845021724
84	1231.172381382624
84	1342.2994736629882
84	1119.4660607606702
84	1119.433965593897
84	1231.241471192129
84	1230.045773910133
85	1454.6683031234156
85	1454.7043246706155
85	1565.2666487285787
85	1231.2110701255365
85	1230.255360179786
85	1231.0798840893021
86	1230.2029892890723
86	1342.814331983474
86	1342.8879356979771
86	1343.0215370028081
86	1119.5352765869875
86	1230.1880314230082
87	1231.315366463013
87	1230.2338515104123
87	1230.163673168042
87	1119.4030915048595
87	1007.8015278662331
87	1231.1557997368125
88	1230.6547669517477
88	1230.1847154491147
88	1230.139643787004
88	1118.4349716744875
88	1230.354838283767
88	1119.5368187370705
89	1454.840050974398
89	1342.019067189232
89	1342.9860678350494
89	1341.9395815623523
89	1119.3982515305627
89	1343.0605348444267
90	1230.1953482998945
90	1454.8108273087998
90	1453.816807856722
90	1343.0745749572236
90	1343.0138792671657
90	1342.1207997017893
91	1119.3742651568912
91	1454.8183546621049
91	1230.1638677049934
91	1343.0513109715878
91	1119.5858873890634
91	1231.249983553397
92	1677.3300694834948
92	1342.1729796027466
92	1343.0573542558186
92	1230.297699670908
92	1119.4776757245472
92	1454.6911995944142
93	1566.5853051917059
93	1119.5525152608016
93	1343.0911142925097
93	1230.2817976075833
93	1230.272197000476
93	1342.202313502829
94	1342.0329963124784
94	1343.0405539761737
94	1119.5615151119412
94	1342.4795318713254
94	1231.366587546506
94	1119.676348676843
95	1454.8367317168666
95	1230.4403990122885
95	1230.3197357747613
95	1231.2909351680412
95	1118.6986388712296
95	1454.8714059478402
96	1118.5829046369272
96	1343.11411571485
96	1343.2023535617855
96	1453.9272426830541
96	1119.5633787633706
96	1231.3767518846794
97	1566.5170815514439
97	1007.9363494715521
97	1342.3367547279486
97	1231.2165531888838
97	1007.9600419266042
97	1341.9241058480322
98	1119.6931934967834
98	1230.5136555244794
98	1343.1160334223493
98	1118.833894512978
98	1118.7236947389958
98	1455.0196555369826
99	1343.2759478502321
99	1343.1920369707086
99	1453.9392728976213
99	1119.5580937952739
99	1230.3029982222447
99	1455.0136787545355
100	1231.3126761222122
100	1119.5702932396425
100	1230.3100137187673
100	1118.8443642425989
100	1453.8093434291382
100	1231.2847841823177


==> results/summary/tesla/CyaSSL/False/Auth_raw.txt <==
ecus	time
4	5689.511887597847
4	5057.490185852394
4	6320.424254446371
4	4425.465755124695
4	5688.8808067943155
4	5057.494384268411
5	6952.613415275052
5	5056.540372506225
5	5057.491613777379
5	4425.471140621692
5	4425.468132373006
5	4424.513638289746
6	5057.501491438205
6	5056.539586431798
6	3792.481655360552
6	6320.590271630059
6	5689.512481465145
6	5056.5318091983945
7	5057.492288737306
7	5688.412556780176
7	5056.544002610368
7	5057.504783748995
7	5056.5293560053815
7	5056.375185270297
8	5056.8661098463635
8	5056.544391709941
8	5688.561958351969
8	6320.444430303039
8	5689.529422080733
8	5689.532558890932
9	5057.4963451901585
9	5689.534073667094
9	5057.5069414494865
9	5689.524947241896
9	4424.363503838316
9	5688.419825409763
10	5688.41184593172
10	5056.395583248155
10	5056.388428305546
10	5688.577919042373
10	4424.365792073569
10	5057.508851434022
11	4425.480864495985
11	5688.410156526044
11	5056.537535847957
11	5057.5066674141835
11	5688.890074136444
11	4425.468710512813
12	5057.502527721667
12	6321.56191722544
12	5056.872917817264
12	5056.554638956073
12	5689.549687635326
12	6320.453330807024
13	4425.498001271955
13	5056.862817785466
13	5057.507612037443
13	6321.557899963409
13	5688.59351832124
13	5056.554260750821
14	5056.877350468749
14	6320.454119528286
14	5688.571422003234
14	5057.519967301016
14	6320.612688967945
14	5688.420467887244
15	5688.425807024692
15	5688.576619786417
15	4424.851452228369
15	5057.50672504313
15	5688.594905406336
15	6953.608074194278
16	6321.575316732837
16	5688.598837415123
16	5056.410770138391
16	6952.970728422937
16	5688.599056315383
16	6953.603134101295
17	6321.591119288533
17	5056.5689016997785
17	5057.525239294532
17	5056.438161111016
17	6320.465551469259
17	6320.634750576982
18	5688.597156244122
18	5689.558162390672
18	5689.547061033793
18	6320.6510467094295
18	5688.608376251983
18	5689.550445846487
19	5056.580607434975
19	5057.5234977585305
19	6321.604000617479
19	6320.927894927066
19	5688.913393152881
19	5688.443259863295
20	6953.609998192902
20	5689.568887187341
20	5057.535624450335
20	5689.576063902582
20	6321.600292416968
20	5689.547169438799
21	5057.5471783982675
21	5688.453096550479
21	6320.486241811444
21	5056.561782502313
21	5057.545871348149
21	6321.571946270151
22	5689.601323130088
22	5689.610097143935
22	5688.44654013149
22	6953.650572786165
22	5056.8976361728755
22	6320.484716964229
23	6320.948895591554
23	5057.567898005764
23	6320.687089909748
23	5057.559201735307
23	6321.614251130306
23	5688.614075965142
24	5688.484593744747
24	6320.491135420885
24	5057.606782255153
24	5689.570022721117
24	5688.927087815164
24	6320.998599239163
25	5688.485397325492
25	6321.606629033881
25	5689.586340710695
25	5688.983067421294
25	5689.61122968122
25	6953.681014331839
26	6321.619859598649
26	5688.47456683116
26	5688.503840326622
26	5056.466047048091
26	6953.627467366659
26	6953.670889480412
27	5057.576610376863
27	6321.624300959999
27	5689.618676247769
27	5688.661616980346
27	5689.639247014641
27	5056.640138859499
28	5689.656400754452
28	5056.633304546363
28	6953.705083417838
28	6320.984790638627
28	5688.666976907491
28	6952.58756688934
29	6952.743660044794
29	6321.684920669455
29	4425.610956850035
29	6321.610285988067
29	6321.6592341710375
29	5689.610996431294
30	5689.624355530891
30	5688.522993393253
30	6321.628152116192
30	5688.982086352121
30	6321.666925879546
30	6321.608622242799
31	5057.615934620025
31	5689.599180257839
31	6321.670444788722
31	5689.637270642183
31	5688.492936968668
31	5689.606783674299
32	5689.632154236963
32	6321.052356947297
32	6321.043485330544
32	6320.725844555745
32	5689.646488097107
32	5689.658477219196
33	5689.6687749008015
33	5689.650220032923
33	6320.572190868108
33	6321.709340914365
33	6320.68327385836
33	5057.699817033377
34	6321.7218372973075
34	5056.9726735585655
34	6321.662272367528
34	5689.64344017078
34	6953.718429984541
34	5057.658520618753
35	6953.685035592164
35	6320.723957565422
35	6952.764413712898
35	6953.7372013324575
35	6952.612327084133
35	5057.612805391736
36	5688.667052586254
36	6953.680494348229
36	6321.719946220564
36	5057.656737669212
36	5688.555758686256
36	6321.728817781575
37	6953.7090055839035
37	5689.046466740543
37	5057.674526897364
37	6321.763060397174
37	5688.739634890737
37	6321.105540144471
38	5689.683924174953
38	5688.613899069359
38	6320.752711738034
38	5057.055738777133
38	6952.80379007319
38	6321.718044599097
39	6953.788290587562
39	6320.765329314255
39	5689.728551583471
39	5688.740410506936
39	5057.689252917438
39	5689.679393818824
40	5057.671450147247
40	5688.612741915959
40	5689.661049496871
40	6952.7631532035775
40	6321.6669876048645
40	6321.754203656668
41	5057.638839848516
41	6321.677303483459
41	5688.739375814667
41	5689.715850992722
41	6953.769876091953
41	5688.764526068477
42	6952.824290853643
42	5057.772383798683
42	5689.750652140555
42	5057.701902164282
42	6320.8314239055
42	6321.782188290358
43	6321.778618113049
43	6320.821455778201
43	5688.805315426164
43	6952.85453369782
43	6320.786979285966
43	5689.745830906955
44	6320.700083153101
44	6320.759413314809
44	6953.759308273753
44	5688.761463398707
44	6321.116010718451
44	5689.736058631344
45	6953.848685600549
45	6320.819317423747
45	6952.865048058904
45	6321.8037761684345
45	6320.781098242815
45	6321.792702980764
46	5688.838960550845
46	6321.715963856859
46	6320.869222174805
46	6321.814108502032
46	6320.8703573951925
46	5689.777683417698
47	6953.241777002999
47	6321.829603314091
47	6320.77804845665
47	6320.637213096775
47	6321.745012253031
47	6321.8252530276195
48	6952.880588871754
48	6320.727011492817
48	5689.756203941833
48	6320.886980154822
48	6321.768891203619
48	6320.880336471222
49	5688.681907389889
49	5689.786253866264
49	6953.834495674895
49	6320.747323296281
49	5689.765778872798
49	6320.697732554817
50	6953.838099137132
50	5689.7527491483515
50	5688.848804890368
50	6953.801571939114
50	6321.7724748656365
50	6321.2194866036125
51	6321.819918695088
51	5688.888493874091
51	5688.729832506815
51	6320.828717461876
51	6320.8996835175885
51	6953.863816479995
52	6320.917996564616
52	6320.781669853231
52	5688.899278527134
52	6952.95692308441
52	6953.820082265518
52	5057.863205750908
53	6953.235740335217
53	5689.755445066596
53	6321.883093032579
53	6321.834774013635
53	5688.927682341491
53	5689.2039159915885
54	6320.78327683561
54	5057.892257340441
54	5689.263680660755
54	5689.8773259277
54	6321.891243068252
54	6953.245478534259
55	6953.291502408522
55	6952.829642604686
55	6952.974224126795
55	6321.858800473783
55	5689.911751059187
55	6321.8851766210355
56	6953.826966495198
56	6952.803077781356
56	5689.883733813909
56	6320.970053560552
56	6952.96452349092
56	6320.757620590748
57	6952.998950648981
57	6953.9253291529585
57	6952.878827864278
57	6952.801679276379
57	6320.972333252003
57	5689.9646897836365
58	6321.999683092188
58	6953.012924497868
58	6321.841452699404
58	6321.929523282898
58	5689.9854481680295
58	5689.828824773109
59	6953.961273496516
59	6953.987296935409
59	6320.928193952732
59	6320.947036289929
59	6320.846172773784
59	6952.912555463165
60	6321.950746422156
60	6321.920256480671
60	6953.2947119118035
60	6953.257547616067
60	6321.950117400858
60	6320.910929670253
61	6953.977102109705
61	6321.331799584085
61	5689.887236113638
61	6321.3245743424195
61	6321.943753087938
61	6953.917175464514
62	5689.857895283922
62	5688.95969725136
62	6321.911102747176
62	6953.263482554737
62	6952.881066875979
62	6953.0514636173275
63	6321.011809127488
63	6952.89549448664
63	5689.90454965538
63	5058.040030303648
63	6321.968203276013
63	5689.977531772562
64	6321.855220022832
64	6952.974522048625
64	5689.886356411186
64	5689.9651284249585
64	6321.953383940138
64	6952.9917247560315
65	6320.89731113417
65	6953.093982051016
65	5689.262425066144
65	6952.85642389993
65	6320.939815857386
65	6953.2812849445445
66	6321.0540523831
66	6320.939909486774
66	6952.966293514589
66	6321.957329517752
66	6953.34124892752
66	6322.003885199848
67	6952.925872981806
67	6953.1350106531845
67	5689.307874277504
67	6322.11684931989
67	6953.097657654673
67	6321.317910085891
68	6322.108225048528
68	6953.45592214683
68	6322.067145975421
68	6322.075822160655
68	6954.1200949591075
68	6321.054760726366
69	5690.044038235892
69	6322.038127335392
69	6321.013139241617
69	6321.0539109026195
69	6953.142387963752
69	6322.026073807305
70	6322.1010654147085
70	6321.044161462143
70	6322.054198924909
70	6952.979283716251
70	6322.0141739992705
70	6322.020381511384
71	6322.055298651909
71	6322.132993350689
71	6322.068926222349
71	5690.02589708512
71	6322.1175420972995
71	6322.151575358766
72	6322.143557112635
72	6954.0849917007445
72	5690.1527565080805
72	6322.187826564472
72	5690.088885838024
72	6321.154350870294
73	6954.074825298993
73	6953.128018379913
73	6322.219796004668
73	6322.092244864958
73	6953.2997305110885
73	6952.957692440136
74	6954.117834955297
74	6321.9674971998675
74	6321.16966568785
74	5690.048698378054
74	6954.220299503052
74	6322.098354679744
75	6954.128912052289
75	6321.265513512321
75	6954.0726527658135
75	6953.08399111594
75	6321.534159923364
75	6322.130942082981
76	6954.152627343145
76	6953.181902036254
76	6321.2206426988705
76	6321.403755070322
76	5690.192232701444
76	6321.151457992538
77	6320.99942426637
77	5690.057015699331
77	6322.182843609722
77	6322.127861962879
77	5690.186737993988
77	6953.106173905604
78	6954.287760999934
78	6954.147375462971
78	6322.147692384947
78	6322.2613993666955
78	6322.211839855257
78	6321.635128099461
79	6322.162593023813
79	6321.28567533786
79	6321.088574939279
79	6322.2123401716935
79	6954.095124991706
79	6954.134937388391
80	6321.126411493174
80	6322.300301387963
80	6954.093179987369
80	6954.258684105162
80	6953.378516111509
80	5689.079832313239
81	6322.270635520098
81	6954.081332279843
81	6953.2321604194785
81	6954.180084024102
81	6322.073821644386
81	6953.577161464299
82	6953.230583100247
82	6322.369424903792
82	6954.270867797462
82	6954.104283458532
82	6954.276675945204
82	6322.389489045072
83	6953.265712303274
83	6954.274906720357
83	5690.268182744504
83	6954.404742523533
83	6322.231975014568
83	6953.206530048745
84	6954.417946234454
84	6322.295272086847
84	6954.269871657632
84	6954.2704165800515
84	6953.377090996578
84	6321.246738798786
85	6322.281974046669
85	6322.159042751841
85	6322.35648673692
85	6953.516658759904
85	6953.262962440961
85	6953.321277383648
86	6954.226003535768
86	6321.41668420649
86	5690.195578865941
86	5690.240686788083
86	6954.448415046988
86	6322.363649600321
87	6322.214258192019
87	6953.220588001635
87	6321.297892619798
87	6953.701988138531
87	5689.470416724911
87	6322.240164186961
88	6954.424018267118
88	6321.296563453659
88	6954.361139836255
88	6954.395162728241
88	6322.307406961672
88	6321.274279799936
89	6954.472235061025
89	6321.417036878267
89	6953.528370805759
89	6954.28353901568
89	6953.363121488139
89	6954.417208089265
90	6322.341388577742
90	6954.425785033798
90	6953.388900635931
90	6954.373195879778
90	6321.167174298899
90	6322.252482829866
91	6954.527341076044
91	6954.464885264267
91	6954.505890484165
91	6954.288493873099
91	5690.445306109757
91	6322.348425240519
92	6954.486691493098
92	5690.429046749885
92	6954.363953368816
92	6322.558607022502
92	6954.277692834782
92	6953.787837013886
93	6954.435175426559
93	6954.46945953705
93	6954.362320527985
93	6954.58013831347
93	6322.2537442671455
93	6953.327617795485
94	6954.539882787176
94	6321.803775399208
94	6321.409088711812
94	6321.771604443617
94	6954.306980735327
94	6322.518284538475
95	6954.004806131991
95	6953.518061632399
95	6953.3734393500135
95	6953.727357401651
95	6322.609088476476
95	6321.623783670029
96	6954.300202013075
96	6954.56543314932
96	6322.582795777422
96	6321.505448548265
96	6954.5053339726
96	6953.448460545595
97	6322.359534602273
97	6954.462964275868
97	6954.440677261202
97	6954.5357215710455
97	6954.640262785298
97	6953.611749272338
98	6321.419788811314
98	6322.331893498693
98	6953.50113154533
98	6953.385364442871
98	6954.511492915291
98	6953.527064386256
99	6954.622592248773
99	6322.634965345137
99	5690.539004214469
99	6954.4683276980395
99	6954.4904400132755
99	6322.399587278922
100	6321.48415272192
100	6954.411692470362
100	6954.563467016683
100	5690.585096641591
100	6954.609714565172
100	6953.488376345027


==> results/summary/tls/Crypto_Lib_HW/False/Auth_raw.txt <==
ecus	time
4	381.787071146071
4	403.8635973005814
4	437.20831936319746
4	415.1794300758141
4	431.06378434319754
4	408.03063143539845
5	410.00937804558106
5	391.4817307511088
5	408.6136191027554
5	356.39520639302344
5	428.252836273256
5	491.75738672073015
6	433.01479785272574
6	364.3794782475605
6	476.2466460159304
6	434.13610996296444
6	451.5930328656976
6	406.67535599552275
7	666.115345896165
7	555.7608955752562
7	648.9799347003474
7	665.3294162959893
7	597.2521961974943
7	575.9729691605075
8	700.6921898483598
8	690.7344435080519
8	785.6341456053926
8	736.8658266225101
8	781.5573017487824
8	625.5089275278029
9	620.1489769582563
9	647.2318399591938
9	644.5799371648952
9	668.5408520464813
9	651.6249653243016
9	784.6494028562818
10	770.1327872522694
10	703.6657540447259
10	620.6729737958723
10	699.6123551144738
10	626.0445346142138
10	705.0071951002257
11	762.6789186961635
11	666.3789094487222
11	855.9832351513992
11	699.9852966248328
11	797.9313516935684
11	642.4301458021921
12	926.1365041450031
12	960.9475509362167
12	1152.6864092175501
12	1121.5466805727938
12	954.2445533195473
12	977.3629203297372
13	1166.8385012033857
13	1073.9533137821804
13	1167.4571950729705
13	983.9757148897723
13	1123.8516942434476
13	1046.6276447856626
14	868.4296736274557
14	943.2082533968085
14	1010.9230159235874
14	912.8674023728354
14	1069.5839872384786
14	1011.0049076081698
15	931.9148737874939
15	1010.0895829662909
15	926.9361935471989
15	1011.3540883290057
15	963.0918684996905
15	1052.6516008374795
16	1089.6962310216973
16	1168.0957435700004
16	1098.8466772811248
16	1144.8861397385308
16	1100.7302469986978
16	1028.8684774447834
17	1262.206054107043
17	1360.6509858748489
17	1294.2536471309108
17	1576.0512142081016
17	1329.7963780657335
17	1250.8402507540527
18	1357.479222489951
18	1544.654121209837
18	1373.409726226103
18	1381.6500546524735
18	1300.2528205343058
18	1298.269776418399
19	1308.034136569026
19	1335.0640344753015
19	1554.3414869781284
19	1580.163621100654
19	1286.6091940585727
19	1439.7550760025392
20	1311.999276878924
20	1394.1133784017281
20	1425.328464174545
20	1414.509126411888
20	1267.518035156782
20	1692.8335281841912
21	1411.1131055287117
21	1493.5742429147247
21	1669.2831851771746
21	1213.347683919548
21	1362.2271099489642
21	1413.1761761165394
22	1668.2292917039122
22	1726.0287427499522
22	1724.427771221357
22	1712.1304126330535
22	2050.912362056214
22	1467.5227283916329
23	1594.861361517053
23	1806.9284474709305
23	1737.8610859776295
23	1761.461516602627
23	1667.3341059939985
23	1808.5634573380487
24	1931.6182791063088
24	1493.0312002913354
24	1726.6335655422606
24	1951.4046272910532
24	1813.1191728699016
24	1698.0437954408021
25	1763.1569227484463
25	1856.3771896315302
25	1860.4369555657481
25	1770.0832081290296
25	1741.4855694685932
25	2194.4882033171975
26	1776.5491762625763
26	1658.474166598993
26	2031.6873451043002
26	1914.4018774604108
26	1917.9219348135155
26	1833.1847614373264
27	2222.779773202438
27	1934.2949204023216
27	2218.1676951793957
27	2000.1832792763996
27	1993.8890249950139
27	2351.505584573863
28	2292.6904431389785
28	1999.6462092723975
28	2021.9920011043378
28	2498.501619502439
28	2285.1720653011034
28	2048.7152720021027
29	2188.478733722827
29	2169.319556010015
29	2026.0447831519652
29	2201.1120629108427
29	2234.3746901334744
29	2148.223079213412
30	2223.968197763142
30	1872.2329760378718
30	2627.454709143068
30	2226.9131114323764
30	1968.5431252978508
30	2039.9810453898342
31	2003.167476690884
31	2143.328383387963
31	2067.319233780577
31	2354.21550461139
31	2404.360852586832
31	2237.7933110524514
32	2402.477828676617
32	2364.554764886819
32	2365.3071340955576
32	2599.8969022501815
32	2554.983814945968
32	2412.809988178861
33	2215.5261618496033
33	2600.4752710650273
33	2238.835319722199
33	2424.640869604964
33	2893.4066324369924
33	2616.427010624239
34	2938.465375522308
34	2550.966404603255
34	2571.574580747417
34	2545.447072460099
34	2330.943829754687
34	2531.211681656924
35	2668.51611342018
35	2520.2301988740564
35	2505.263059981
35	2690.0881620363452
35	2692.3674468251766
35	2767.3454973389203
36	2262.4421976710396
36	2598.367238537501
36	2459.8486144836083
36	2521.5726845203217
36	2352.645444601036
36	2329.4001005884147
37	2618.6383809318295
37	3551.7792846288853
37	2756.7826214591737
37	3140.1661790120033
37	2773.2165319953574
37	2855.3265666194097
38	2622.01762149859
38	3258.187424695486
38	2821.2834610074174
38	3048.005442378798
38	3096.5939886639367
38	2936.4846623388876
39	2880.8168227620286
39	3092.5823085355223
39	2929.8020182554283
39	2997.2920339668676
39	2903.1034911124057
39	2516.451964642839
40	2961.646991217616
40	2929.327050035836
40	2713.294939633249
40	2920.938946084909
40	3027.228397317445
40	2796.7214717822344
41	2883.107235524282
41	3240.5684999090654
41	3335.615619061352
41	2830.6459321012567
41	3257.2723479352826
41	2598.962278651526
42	3388.538870157996
42	3412.9080246730296
42	3191.1181076511684
42	3072.763815199287
42	3782.9648997278173
42	3119.552343173661
43	3067.959223841544
43	3502.297650425951
43	3357.0545140211807
43	3424.9843199376032
43	3887.030707417066
43	3666.4071413116185
44	3545.861009617265
44	3344.568703319357
44	3332.8051566037
44	2814.737906103991
44	3284.69746551547
44	3138.0141281090623
45	3054.4226509751347
45	3178.3899778130344
45	3258.502835331605
45	3171.7703345481623
45	3236.2167793326125
45	3404.632490559053
46	3390.949724291703
46	3290.091146956045
46	3171.907943273545
46	3480.5409501863915
46	3217.690444781629
46	3202.116275908946
47	3542.418731330337
47	3765.0626456419045
47	3317.336877022539
47	3295.4171885709284
47	3909.297946766478
47	3593.9145683956394
48	3618.7003744959547
48	3593.1832808564004
48	3694.5480021023054
48	3211.433343064831
48	3503.932214528773
48	3833.5564082281326
49	4332.468265642775
49	3876.604828781575
49	3853.0629405505533
49	3550.625643919983
49	3448.884529095437
49	3984.6302978597196
50	3835.0593570302344
50	3349.995044973356
50	4074.1809241475275
50	3741.7912221609818
50	3409.121496930544
50	3447.2900228505196
51	3544.680400255377
51	3755.7513255954236
51	4410.084462141778
51	3401.7082060645785
51	4046.243949068172
51	3347.15940655777
52	3912.091839479217
52	4019.7567029739807
52	3832.3543098785963
52	4033.10741905773
52	4296.3729706346385
52	4566.285914906541
53	3971.2469070345383
53	3754.283848976214
53	4019.771108161879
53	3772.220767023003
53	3908.2129121997477
53	3900.303208218
54	4068.6654017106634
54	4144.305007861051
54	4023.6679860449785
54	3861.2521358812146
54	3707.797014225285
54	3985.0176930616963
55	4270.25644259868
55	3867.5874510912176
55	4094.6339597066567
55	4455.001206683207
55	4258.457316725255
55	4743.582348881493
56	4665.614376875014
56	3905.5872967710384
56	3997.631014661598
56	4041.983015590335
56	4567.234902875053
56	3780.9331504648967
57	4091.6961197641504
57	4340.696702882662
57	4670.098309903398
57	4768.577159679043
57	4426.177681027574
57	4062.0005475663743
58	4468.231980662005
58	4447.432760754626
58	4050.074990592253
58	4282.306786191401
58	4575.2515986783565
58	4733.025979982365
59	4336.283356961405
59	4053.651414429488
59	4353.179209800617
59	5121.634328006233
59	4619.139171702069
59	4353.133685920586
60	4743.5256852100065
60	4550.90576359999
60	4672.8340275253995
60	4718.458750189239
60	4382.82569190875
60	4478.373847431165
61	4666.783503936178
61	4028.029064363604
61	4691.468920911621
61	4378.187208552248
61	4250.011974246136
61	4258.863407847996
62	5236.934831887925
62	5757.520449278013
62	4713.462534385178
62	4630.417749073866
62	4575.752505135643
62	5227.321289687146
63	5308.461101958373
63	4610.111097964572
63	5435.620214943559
63	5047.089890707595
63	5070.474779648164
63	4637.001611232082
64	4467.447399479336
64	4904.007542254871
64	5129.559871796887
64	5472.612156152885
64	4772.617643824091
64	4701.830337666538
65	5075.6663308706875
65	4955.294721353096
65	4922.570663407372
65	6050.469540572217
65	4983.061411143406
65	5595.486402687582
66	4789.773688349599
66	5003.256561005514
66	4671.152417179955
66	5018.466542139641
66	4906.864108637535
66	4665.741451238333
67	4945.492349655557
67	5302.972755901428
67	4578.093602061992
67	5111.291570258321
67	4776.953919723675
67	5519.742217184383
68	5157.307200728898
68	6157.3115111948055
68	5602.1785947337185
68	6151.354281411266
68	5162.7693178291365
68	5140.646929172429
69	5186.426048958288
69	6174.789445289453
69	4807.838389459923
69	4837.42296611745
69	5168.657376377865
69	4907.877886366383
70	5642.048632020247
70	5191.431499954024
70	6397.450369198377
70	5120.162795525702
70	5401.004409883622
70	5163.719431619816
71	5648.385976700797
71	5278.969812720481
71	4709.373886858202
71	5591.207600683336
71	5684.288495962264
71	5498.420297947094
72	6190.684087747959
72	6061.144502405934
72	5837.689579374478
72	5996.099511620844
72	5210.917142546832
72	6089.463540490626
73	6188.856379071456
73	5977.368304570463
73	5698.1352265334635
73	6448.476237241035
73	5617.237882378876
73	5330.603871425473
74	5356.316023683205
74	5382.483243542125
74	5922.0912980660705
74	4844.286951884122
74	5497.92110716913
74	6189.852857496877
75	5542.459370361721
75	6403.746806238522
75	5539.26079756226
75	5916.55090957976
75	5355.4313213787755
75	5574.285795785866
76	6111.066226314945
76	6611.65589603104
76	5634.272847790943
76	5325.353236636665
76	5587.594136761766
76	5570.1266739543635
77	6274.663776016479
77	5692.396122749308
77	6427.220447990859
77	6123.6322873801255
77	5904.871778308948
77	6475.991052152377
78	5780.271040120122
78	6435.441884100975
78	5776.8622692743675
78	5805.92960289367
78	5479.2986501174655
78	6599.99388412704
79	5833.036689697825
79	5758.524792075476
79	6395.241346525399
79	6385.188110791792
79	5897.348674370005
79	6098.2357267754805
80	5524.077797120348
80	6231.138040585803
80	5963.246330421263
80	6285.581630552855
80	5759.226084925848
80	6398.147965528517
81	7165.547248003303
81	5734.414572298928
81	5871.806643763011
81	6126.290344636832
81	5984.7737503807075
81	5638.098022238213
82	5874.138271874405
82	6244.7536537960605
82	6566.911960822976
82	6640.896776929853
82	6545.91693660204
82	6756.214740820783
83	7175.902900173641
83	6195.1039804683805
83	6330.315733539748
83	5739.765991185379
83	6171.115934830814
83	7100.58992520017
84	5780.204767771234
84	6341.909433058528
84	6500.341623362247
84	5824.955768921466
84	6709.872694027816
84	6708.724345062552
85	6855.7862490846255
85	6965.882088199917
85	6993.119815396694
85	7197.6034895413395
85	5856.484435886541
85	6233.573961704761
86	6973.212462051898
86	6712.8358191117
86	6283.3697567614145
86	5943.607636419028
86	6739.486116198309
86	6515.554459789544
87	7188.464650617411
87	6395.230393964157
87	7117.8021163471685
87	7121.042959774267
87	6427.912746595537
87	6745.701760190374
88	6417.712952168508
88	7193.257242234408
88	6616.317750323968
88	7193.162894509631
88	7159.520684656708
88	6645.8134317187705
89	7173.901837974615
89	7183.311927537436
89	7133.7766345484215
89	6203.73553622014
89	7192.078373143229
89	6173.795827265519
90	7159.691811349799
90	7174.444225660044
90	6689.56582136389
90	7195.58328474396
90	6325.644778573391
90	6401.040631615564
91	7195.38416952628
91	6811.028425108428
91	7194.1835925279765
91	7194.478386574454
91	7199.073241526765
91	7075.234846591974
92	7136.94719996468
92	7196.510406395774
92	7195.488684595715
92	7190.763121828487
92	6995.371120130683
92	6824.307399846289
93	7039.308913448604
93	7016.726868927915
93	7196.575347827434
93	6837.6339835599965
93	6649.451757123164
93	7114.4465549201705
94	7187.809428256314
94	6715.380273897008
94	7192.210657073414
94	7198.996020401469
94	7193.465700072172
94	7038.667512584632
95	7192.7084962301005
95	7108.231228533615
95	7191.248332021372
95	6928.818300098601
95	7196.960978404304
95	7178.4722184650245
96	7191.709701337006
96	6806.2036603554125
96	7184.15346981004
96	6765.81393039489
96	7190.889494687521
96	7165.386933375496
97	7089.574200738663
97	7175.097402875401
97	7188.045245815764
97	7195.935130289055
97	7096.679573410956
97	7112.41980048131
98	7199.534040245849
98	7199.293840904831
98	7198.409630829974
98	7198.0849033079685
98	7183.580039761005
98	7189.838218244228
99	7055.245521571435
99	7198.0646524745825
99	7195.55691572923
99	7197.159498999529
99	7192.328608553003
99	6825.264506925205
100	7191.6810335401315
100	7199.041406647078
100	7199.491609854206
100	7195.366456563196
100	7194.345925907273
100	7193.28315425616


==> results/summary/tls/CyaSSL/False/Auth_raw.txt <==
ecus	time
4	798.6550298206437
4	681.0000374892759
4	582.9431074567129
4	868.4847951682556
4	667.1569381564757
4	827.2914732932558
5	745.786394090898
5	640.6414056454657
5	875.8703033709204
5	704.7257339674354
5	750.0573723478889
5	810.8171945223761
6	868.4887201682549
6	745.1482494598623
6	682.0163643166235
6	768.7178260834136
6	913.8586620773668
6	703.18185508314
7	1450.4947315966292
7	1039.35462196478
7	967.185353901796
7	1051.9000377570121
7	1038.118712152867
7	1374.7739634724026
8	1072.8334619425655
8	1036.9842802232595
8	1178.2871386031368
8	1203.7595884650996
8	1117.476609304637
8	1023.2904423253776
9	1168.073862272795
9	1241.5901616062824
9	1122.242504263937
9	1200.6426323857706
9	969.6985589603474
9	1075.0044330883718
10	1362.8242826682567
10	1271.201372751844
10	1289.2228992383511
10	1286.7569584009823
10	1334.2400888020388
10	1159.451935716557
11	1078.8162923320458
11	1260.1819363658137
11	1008.0881209315612
11	1220.1630578176803
11	1095.3496280949128
11	1330.0837760761476
12	1613.1500063489568
12	1819.912926571631
12	1462.228338848654
12	1703.2607701885584
12	1658.9006486129224
12	1703.4793799414804
13	1585.202230936484
13	1912.3791634122956
13	1737.77732810419
13	1795.7182188853935
13	1822.9731172649178
13	1489.7117992849016
14	1675.0470990748959
14	1905.2749132292843
14	1885.153810983281
14	1952.9741953334672
14	1698.1159263385437
14	1699.4610162454064
15	1836.831964320606
15	1766.1670406522494
15	1590.1102911286157
15	1946.3642903047717
15	1788.2817576540376
15	1698.8034333652377
16	1574.2278384025813
16	1902.2715316168005
16	1830.1009085400756
16	2083.0196722992155
16	1667.2418933167912
16	1762.991975673885
17	2525.0432301010046
17	2241.789231634704
17	2297.124986796999
17	2119.130636364894
17	2828.7344316614676
17	2991.9027373330823
18	2365.0030688804604
18	2181.3189885249176
18	2651.266724471074
18	2504.0629695964317
18	2325.7357189309837
18	2321.2056441007153
19	2456.5881143589895
19	2326.73258112526
19	2689.162023447553
19	2486.00300479701
19	2362.269928360543
19	2418.3718571059712
20	2201.4681136647505
20	2358.4098773849814
20	2577.5429068109206
20	2480.594773266986
20	2320.4087359317855
20	2482.9546099585755
21	2049.832676549234
21	2425.227943659525
21	2564.5411477453194
21	2318.2770234041636
21	2638.136110022807
21	2709.002257310635
22	3149.6788145600085
22	2734.2316757957965
22	3190.431791430111
22	2979.6312785900277
22	3018.751947487563
22	2812.7892086571287
23	2820.556847026497
23	3276.5444219651517
23	2979.4444066119354
23	3062.0133461310147
23	2859.019479833874
23	3451.147409319902
24	2828.3331491663266
24	2789.308384882983
24	3242.2911254597875
24	3235.3952765383337
24	3019.795465637791
24	3434.0464794966047
25	2854.6467889762926
25	2772.078406802671
25	3117.1470200412864
25	2775.29293783079
25	3600.6794473687155
25	2993.4599674285337
26	3060.977012512789
26	3070.7539873771625
26	3067.5672705838197
26	3061.1240398180867
26	3161.2382907214437
26	2610.0100852736314
27	3570.1178655524527
27	3559.759615537301
27	3896.914342367777
27	3541.2244354269583
27	4107.764033763191
27	3631.9204973375768
28	3557.758571707631
28	3558.383775665164
28	3561.7560371395234
28	3942.1900029929084
28	3556.1205252883124
28	3456.9307421467734
29	3905.4643296678396
29	3435.750596974272
29	4056.967663782323
29	3435.52487096785
29	3603.3588126462655
29	3307.7158586681367
30	3972.982442099441
30	3435.8985361713076
30	3433.0700814109982
30	3339.5807699357492
30	3617.634586838454
30	3457.3983584643315
31	3445.467782805438
31	3851.4099118473114
31	3427.0833072970254
31	4306.273822970707
31	3474.51070295814
31	3268.3472130205364
32	4632.662504584265
32	4524.450629724625
32	4966.3631791052185
32	4188.52486910363
32	4911.1356609403965
32	3769.351278861475
33	4240.344571347071
33	4830.60269539761
33	4397.84686645513
33	4044.824881043125
33	4176.561925572633
33	4231.058307554879
34	4267.62174719134
34	4221.003707076781
34	3852.936706455206
34	3982.9157640987514
34	4014.8702395117743
34	4471.750535656524
35	3887.5925090844585
35	4648.7011616648315
35	4632.97196672361
35	4189.4149544536995
35	4618.542438922409
35	4307.79819911168
36	4187.9441241802715
36	4886.110700166962
36	4426.927315491795
36	4423.825900177722
36	4139.588411326039
36	3724.096309095669
37	4931.624491518978
37	5842.831223867699
37	5670.181847206088
37	4737.516251293223
37	5160.614949906392
37	4844.118861167239
38	5920.372343279766
38	4976.791887535181
38	4802.771523937265
38	4859.247230748498
38	5261.350744582874
38	4757.184026529804
39	5012.032510739031
39	5234.284620741832
39	4392.863379486083
39	4935.444095855649
39	4969.867365430373
39	4888.404644978026
40	5586.82698022512
40	4838.028168888304
40	4927.594701162493
40	4842.606620668894
40	4519.852429648833
40	4607.006825536502
41	5467.6117752090095
41	4557.0628997503
41	4767.005018304191
41	4816.835459414749
41	5886.922631068311
41	5153.436047042508
42	6099.383701324099
42	5630.18181618058
42	5514.823798979067
42	4971.112629648511
42	5428.518274600436
42	5420.009671121139
43	7192.552818441371
43	5691.140388840301
43	5629.324098300777
43	5292.14342891676
43	5947.119553026735
43	6129.739736965561
44	5885.313074087589
44	4840.9317299968525
44	5253.407898803406
44	5956.776047048936
44	5503.402190732869
44	5802.490498307541
45	5509.421294426352
45	7161.154200789818
45	5514.105003781439
45	5881.755961919135
45	5230.790468446617
45	4977.84214766736
46	6429.639725472557
46	6211.195898148885
46	5504.861880263694
46	5337.846628930743
46	5435.235054638454
46	5326.125972659061
47	6541.608671593899
47	6044.655028563443
47	6122.806329828372
47	6096.222379041422
47	6416.359177962659
47	5543.881102642122
48	6418.038044885605
48	5835.991819672648
48	6869.980253719741
48	6456.019054014976
48	6745.369471191575
48	6662.91723196003
49	6662.867031130461
49	6578.654588929285
49	6165.299767659625
49	5964.323345900158
49	6388.594180473115
49	6248.0920350446495
50	6995.373938084148
50	6250.665045871684
50	6580.597010863161
50	7186.275337656003
50	6666.1247361383885
50	6166.811362983137
51	6579.4177799631525
51	6453.076340268879
51	6917.055283181705
51	6706.885238737425
51	7078.848295368924
51	6555.638921716946
52	6756.190889703739
52	6508.3173404928675
52	6877.025477088174
52	7194.771605105845
52	7162.661603898763
52	6091.368702962458
53	7179.654783704408
53	7163.395660729934
53	7169.484063426232
53	7095.893185743358
53	6742.828850931215
53	6912.601789650041
54	7163.68603345246
54	7192.954630837753
54	6579.1208939861945
54	6286.780994552319
54	7170.620813989072
54	6583.462188579442
55	7157.272885997032
55	7187.545059684514
55	7129.716992772455
55	7127.292750810864
55	7085.450871728168
55	6908.388614506636
56	6788.23583503385
56	7170.941641102037
56	7169.736399942462
56	7043.675096900576
56	7039.158722075273
56	7197.09624641505
57	7195.993856874235
57	7168.764086963279
57	7177.154357556299
57	6916.980080413206
57	7196.37195416413
57	7190.441473743592
58	7190.18130741745
58	7164.518577933602
58	7161.831373503143
58	7001.508732607192
58	7181.61220737218
58	7196.846903210779
59	7163.3550990549975
59	7181.789032976602
59	7199.7205292329045
59	7165.934511692141
59	7172.604391510612
59	7182.901265068887
60	7197.110965072665
60	7189.94558549128
60	7199.387367296585
60	7191.3808157902395
60	7176.525292164411
60	7085.9953932699245
61	7195.224495156888
61	7198.198543901926
61	7119.181723012599
61	7190.852010496368
61	7193.31086690842
61	7182.42751961083
62	7175.732368373983
62	7192.31486452989
62	7192.095340266752
62	7198.483541933687
62	7191.231682254754
62	7197.559844731562
63	7196.574771737754
63	7198.3657120732905
63	7197.0597515067675
63	7199.182981799694
63	7199.693129575019
63	7198.714810004801
64	7198.56692189723
64	7185.867778115209
64	7197.8751443756655
64	7191.429387280607
64	7191.674287280333
64	7189.893714742154
65	7193.012891400826
65	7197.988198264834
65	7195.385984800393
65	7198.075947097989
65	7194.60145672606
65	7198.859112456529
66	7180.486895074719
66	7193.757207410112
66	7192.3697958375205
66	7182.618914736773
66	7190.459444714058
66	7197.182945487897
67	7177.884993044599
67	7198.331800007676
67	7198.703695059907
67	7199.710539066774
67	7184.918653838397
67	7197.93816148807
68	7199.04085465387
68	7199.677812939305
68	7197.449630651129
68	7193.115295773031
68	7199.842508501643
68	7197.02183866934
69	7199.301991304939
69	7194.132142880419
69	7190.0819916342625
69	7199.790335872795
69	7197.572644464633
69	7188.011671370248
70	7197.859115124396
70	7199.252924549139
70	7194.413021209439
70	7198.128060833057
70	7198.504863803624
70	7199.658914027876
71	7196.328718751571
71	7199.011966575198
71	7199.728506047944
71	7196.977616282507
71	7192.095934517034
71	7195.898649004277
72	7199.336121257153
72	7196.054522871425
72	7197.388754959533
72	7198.0878729730175
72	7195.918272170189
72	7196.530814904045
73	7199.401478584165
73	7199.032199142359
73	7197.7085291324875
73	7199.632377030659
73	7198.426854090318
73	7199.338625754905
74	7199.572665317166
74	7198.797495691971
74	7198.008930524692
74	7198.128050686725
74	7199.139283819688
74	7198.147825047989
75	7199.723655707978
75	7198.952336517143
75	7196.717036635159
75	7193.852719477024
75	7199.0020543766595
75	7193.562987002269
76	7198.777734278146
76	7199.488096986131
76	7198.696167853734
76	7199.605903707918
76	7188.001915744851
76	7196.487796627219
77	7193.540922881288
77	7199.020119788647
77	7197.806232609145
77	7199.495688758819
77	7198.745375319789
77	7199.394598090921
78	7199.137622842429
78	7199.246555732693
78	7192.377201077431
78	7195.812501178273
78	7195.663911816529
78	7199.305642129621
79	7197.805558984231
79	7199.310568855657
79	7199.42807423108
79	7196.765785846745
79	7193.694708110613
79	7195.927145632986
80	7199.601998699918
80	7198.53396707615
80	7198.511807970277
80	7199.5948101438635
80	7197.082790434397
80	7199.447573699519
81	7195.956304518439
81	7195.0795020540345
81	7196.896612595784
81	7199.862572004289
81	7196.41890050208
81	7199.633261444098
82	7194.750378206522
82	7199.696807204244
82	7196.731660173141
82	7198.850717204797
82	7199.3087256440485
82	7197.913341553783
83	7198.313981382224
83	7198.2669571407105
83	7199.637782363919
83	7199.593339570682
83	7198.914451908692
83	7196.616569814704
84	7198.161463684286
84	7199.6076870857905
84	7193.408883495915
84	7194.944177871927
84	7198.486519830758
84	7195.972649291976
85	7195.088915734983
85	7199.638995915549
85	7199.576074379007
85	7190.87509819572
85	7199.27349808079
85	7199.771654049415
86	7199.539700811976
86	7199.462402149159
86	7197.097548572201
86	7199.371754983703
86	7196.313168088904
86	7198.834000230068
87	7199.455240982827
87	7199.355601121764
87	7198.150103183224
87	7198.202327537987
87	7198.7692701539545
87	7197.190702811785
88	7192.787087974615
88	7199.31559273058
88	7198.785001681576
88	7198.601954015786
88	7199.328193485535
88	7195.327027893595
89	7195.871598027792
89	7192.828301850446
89	7198.683927197507
89	7199.637053320936
89	7197.676301931737
89	7197.709452729596
90	7198.439856046765
90	7195.2898965291415
90	7198.12038513795
90	7199.977997985592
90	7199.558852185331
90	7194.4649214101455
91	7198.988850344803
91	7195.009396214028
91	7198.319299100907
91	7198.979320134259
91	7199.188938397814
91	7199.124554070887
92	7199.335083460575
92	7198.343530811369
92	7197.606353819854
92	7198.992557668955
92	7197.5062490410955
92	7199.638921227348
93	7198.981285909051
93	7195.630075268575
93	7199.071591260615
93	7197.50634951164
93	7198.931441596436
93	7197.553992950166
94	7196.647562637072
94	7199.334632624054
94	7198.509558894895
94	7199.603709620444
94	7196.706824940749
94	7199.2968374647235
95	7197.405929936608
95	7198.437399204193
95	7199.288461186128
95	7198.930102778028
95	7199.517976100619
95	7198.994643297053
96	7197.811820851421
96	7199.501309719274
96	7199.880795768957
96	7197.350068375334
96	7198.572918695775
96	7199.31221671014
97	7198.961148368831
97	7196.213409111794
97	7199.032755605171
97	7198.918092006243
97	7197.987658821739
97	7199.524882623068
98	7199.671164965501
98	7193.684060212757
98	7197.78863746305
98	7198.691156743283
98	7199.7273788392295
98	7198.0496202286995
99	7198.613404663464
99	7199.013508839044
99	7199.219953831388
99	7197.012764742631
99	7199.0087656684655
99	7198.284653367666
100	7197.605312736474
100	7196.85227289214
100	7194.898338205416
100	7199.265745839245
100	7198.985797773111
100	7199.559901916128

